BFTS: Thompson Sampling with Bayesian Additive Regression Trees

Contextual bandits are a core technology for personalized mobile health interventions, where decision-making requires adapting to complex, non-linear user behaviors. While Thompson Sampling (TS) is a preferred strategy for these problems, its performance hinges on the quality of the underlying reward model. Standard linear models suffer from high bias, while neural network approaches are often brittle and difficult to tune in online settings. Conversely, tree ensembles dominate tabular data prediction but typically rely on heuristic uncertainty quantification, lacking a principled probabilistic basis for TS. We propose Bayesian Forest Thompson Sampling (BFTS), the first contextual bandit algorithm to integrate Bayesian Additive Regression Trees (BART), a fully probabilistic sum-of-trees model, directly into the exploration loop. We prove that BFTS is theoretically sound, deriving an information-theoretic Bayesian regret bound of $\tilde{O}(\sqrt{T})$. As a complementary result, we establish frequentist minimax optimality for a "feel-good" variant, confirming the structural suitability of BART priors for non-parametric bandits. Empirically, BFTS achieves state-of-the-art regret on tabular benchmarks with near-nominal uncertainty calibration. Furthermore, in an offline policy evaluation on the Drink Less micro-randomized trial, BFTS improves engagement rates by over 30% compared to the deployed policy, demonstrating its practical effectiveness for behavioral interventions.

==> artifacts/exp1_syn/tables/average_ranks.csv <==
agent,avg_rank
BFTS,1.625
NeuralTS,3.0
XGBoostTS,3.125
RFTS,3.875
LinearTS,4.375
LinearUCB,5.0


==> artifacts/exp1_syn/tables/ci_metrics_Friedman-Heteroscedastic.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.828125,5.822574668136606,13.71325683391846,1920
200,LinearTS,0.04895833333333333,3.3729611454049033,308.4503259437671,1920
200,LinearUCB,0.05416666666666667,3.3745436822551205,319.28459544255514,1920
200,NeuralTS,0.0,0.047090249856664164,292.8747898566726,1920
200,RFTS,0.05416666666666667,0.43354929159743466,90.7967749157006,1920
200,XGBoostTS,0.9020833333333333,14.570801153704421,21.723452546952853,1920
500,BFTS,0.8260416666666667,4.45506466699836,11.520886853047127,1920
500,LinearTS,0.036458333333333336,3.281975826620486,311.9381257061692,1920
500,LinearUCB,0.040625,3.222227146721962,321.7301991567036,1920
500,NeuralTS,0.0,0.038407176047901864,272.0601189703115,1920
500,RFTS,0.041666666666666664,0.31468065075305296,91.09596961902182,1920
500,XGBoostTS,0.9833333333333333,13.50967014614981,13.962924758145878,1920
1000,BFTS,0.8447916666666667,3.7185948398070057,9.376074921358843,1920
1000,LinearTS,0.023958333333333335,3.1544068004649426,312.9607891051586,1920
1000,LinearUCB,0.025,3.1208199029169084,322.69518349351296,1920
1000,NeuralTS,0.0,0.02383592113649556,262.31468966523954,1920
1000,RFTS,0.028125,0.23660993888128967,92.91402273705363,1920
1000,XGBoostTS,0.8645833333333334,6.161480919970897,11.323919611596567,1920
2000,BFTS,0.859375,3.2516992465957824,8.852891706467679,1920
2000,LinearTS,0.017708333333333333,3.078396457060782,316.3116527801697,1920
2000,LinearUCB,0.019791666666666666,3.07714156002701,323.7709624372925,1920
2000,NeuralTS,0.0,0.009416042163795778,267.01556181131804,1920
2000,RFTS,0.026041666666666668,0.1768792613050133,94.35886111358037,1920
2000,XGBoostTS,0.9791666666666666,8.546991115703776,9.130828814972546,1920
5000,BFTS,0.8625,2.477184531296855,7.822067120741227,1920
5000,LinearTS,0.013541666666666667,3.0235521142102324,312.7793200026338,1920
5000,LinearUCB,0.014583333333333334,3.0996637267439096,323.58851075429016,1920
5000,NeuralTS,0.0,0.008580665864830752,257.8047582366163,1920
5000,RFTS,0.015625,0.11518778746142058,95.56920613891842,1920
5000,XGBoostTS,0.690625,2.4797960448971965,9.801460016650744,1920
10000,BFTS,0.8395833333333333,2.079428218139973,6.681876383213263,1920
10000,LinearTS,0.0125,2.9420301058311673,311.04725624212807,1920
10000,LinearUCB,0.011458333333333333,2.9880920395629436,323.1693004749519,1920
10000,NeuralTS,0.0,0.004293581911016202,217.9399443399157,1920
10000,RFTS,0.0125,0.08412689653903002,95.7964213659831,1920
10000,XGBoostTS,0.9229166666666667,4.072944436029438,5.278904045780023,1920


==> artifacts/exp1_syn/tables/ci_metrics_Friedman-Sparse-Disjoint.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.8979166666666667,6.761397765341044,10.65251911587971,1920
200,LinearTS,0.103125,6.0587601638279445,217.575691719657,1920
200,LinearUCB,0.10416666666666667,5.961345017463886,213.24987660078742,1920
200,NeuralTS,0.10625,0.8854504184110543,92.71908532944349,1920
200,RFTS,0.05520833333333333,0.5025802894793593,105.0689413484834,1920
200,XGBoostTS,0.7708333333333334,11.062093074022881,29.734501398240386,1920
500,BFTS,0.91875,4.399369277145637,5.916086967472505,1920
500,LinearTS,0.10729166666666666,5.221396795230281,193.56721609787988,1920
500,LinearUCB,0.08541666666666667,5.450174946442472,201.5089740616044,1920
500,NeuralTS,0.07604166666666666,0.5283723244006462,81.30866688892463,1920
500,RFTS,0.06354166666666666,0.3795643480889781,100.38824127929794,1920
500,XGBoostTS,0.8604166666666667,12.836024285472348,22.877219386390014,1920
1000,BFTS,0.9447916666666667,3.4040954636509313,3.9400421751169064,1920
1000,LinearTS,0.08125,4.227313357462692,167.16866700685028,1920
1000,LinearUCB,0.05625,4.6860339433761755,186.59035296559202,1920
1000,NeuralTS,0.058333333333333334,0.37780981390858365,67.29020285407293,1920
1000,RFTS,0.035416666666666666,0.29597872357827604,99.2999867068524,1920
1000,XGBoostTS,0.6583333333333333,6.074065045985217,29.059749989271886,1920
2000,BFTS,0.9666666666666667,2.745360120166245,3.1089809819737853,1920
2000,LinearTS,0.08645833333333333,2.359806697077749,117.33084543085927,1920
2000,LinearUCB,0.0625,3.1920815109008776,142.0344141133709,1920
2000,NeuralTS,0.05625,0.23338104269721502,48.86143137311778,1920
2000,RFTS,0.023958333333333335,0.21934895342019925,101.51055580484697,1920
2000,XGBoostTS,0.8708333333333333,8.213286296426078,15.469659351894148,1920
5000,BFTS,0.9583333333333334,1.8521696943984893,2.1328234582713232,1920
5000,LinearTS,0.053125,0.8020216966526044,84.34178595729097,1920
5000,LinearUCB,0.03958333333333333,1.211068044237031,96.51744095875536,1920
5000,NeuralTS,0.041666666666666664,0.13919684252593262,38.079175878018155,1920
5000,RFTS,0.01875,0.13958624236643072,106.976434710981,1920
5000,XGBoostTS,0.5135416666666667,2.4884496448220954,28.317004466940297,1920
10000,BFTS,0.94375,1.4662325404061995,1.675478076951755,1920
10000,LinearTS,0.030208333333333334,0.2598362084790597,74.03234708575276,1920
10000,LinearUCB,0.025,0.270766296847131,74.04918661709158,1920
10000,NeuralTS,0.04895833333333333,0.09324103563212802,28.46523252583999,1920
10000,RFTS,0.0125,0.09931768461791947,107.35048868370677,1920
10000,XGBoostTS,0.703125,3.7106676267096876,17.845543394583952,1920


==> artifacts/exp1_syn/tables/ci_metrics_Friedman-Sparse.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.8572916666666667,7.506712281116425,14.251954603707738,1920
200,LinearTS,0.007291666666666667,0.5912622436779699,361.9878481940021,1920
200,LinearUCB,0.075,5.821103869978267,292.4835204009938,1920
200,NeuralTS,0.0010416666666666667,0.6524167347150501,276.8775699766071,1920
200,RFTS,0.06770833333333333,0.4708489317855507,82.13328747613019,1920
200,XGBoostTS,0.7833333333333333,11.490765544375613,27.580990832917994,1920
500,BFTS,0.8458333333333333,5.138115972804067,11.861717868819339,1920
500,LinearTS,0.003125,0.5716446117736945,358.35662061045866,1920
500,LinearUCB,0.0625,5.451730433390542,289.78810573433276,1920
500,NeuralTS,0.0020833333333333333,0.5481076777847491,242.7683761587877,1920
500,RFTS,0.036458333333333336,0.3303582805627402,72.82598595177686,1920
500,XGBoostTS,0.9927083333333333,14.625711829373959,14.8468510908524,1920
1000,BFTS,0.8760416666666667,4.125593342530553,9.351824507245839,1920
1000,LinearTS,0.004166666666666667,0.5682353810571853,357.2483395251291,1920
1000,LinearUCB,0.053125,4.968127639218695,282.8935726421581,1920
1000,NeuralTS,0.0010416666666666667,0.2646751272096642,225.13461291472734,1920
1000,RFTS,0.030208333333333334,0.23797582062330783,70.14234270791613,1920
1000,XGBoostTS,0.9052083333333333,6.563318949738673,8.756785209665875,1920
2000,BFTS,0.8864583333333333,3.3976202835428273,6.999107894978938,1920
2000,LinearTS,0.0,0.5612105323632005,356.83306286907555,1920
2000,LinearUCB,0.04895833333333333,4.1573343765342825,272.6962569471749,1920
2000,NeuralTS,0.0,0.053430122676175335,179.52032219880317,1920
2000,RFTS,0.028125,0.17443554794343022,72.46413403763093,1920
2000,XGBoostTS,0.9895833333333334,8.91916168963467,9.07766124342114,1920
5000,BFTS,0.8875,2.590899719592321,5.320470153241761,1920
5000,LinearTS,0.004166666666666667,0.5433398109407637,357.021336662706,1920
5000,LinearUCB,0.036458333333333336,2.4221551220942747,241.00247531573916,1920
5000,NeuralTS,0.0,0.015180564833024228,122.09368939157356,1920
5000,RFTS,0.019791666666666666,0.1123237915066784,72.71513586130193,1920
5000,XGBoostTS,0.6697916666666667,2.5154136256339905,9.940968543190232,1920
10000,BFTS,0.8822916666666667,2.1102437120189146,5.322857943912575,1920
10000,LinearTS,0.0,0.5370051165349563,357.03578879630044,1920
10000,LinearUCB,0.026041666666666668,1.8212287414193318,220.43980372544192,1920
10000,NeuralTS,0.0010416666666666667,0.015996404532450874,99.36946937752191,1920
10000,RFTS,0.013541666666666667,0.0801090321605106,75.17001058192555,1920
10000,XGBoostTS,0.928125,3.745327955352344,4.881294251593464,1920


==> artifacts/exp1_syn/tables/ci_metrics_Friedman.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.8510416666666667,5.584916000364788,11.284196830655793,1920
200,LinearTS,0.05416666666666667,3.398414912725529,269.2149121930615,1920
200,LinearUCB,0.06145833333333333,3.3247075192829785,298.48118557409947,1920
200,NeuralTS,0.007291666666666667,1.0460323717226876,210.70686605281531,1920
200,RFTS,0.06041666666666667,0.4378860617243535,76.85959115660495,1920
200,XGBoostTS,0.9625,13.506272176020444,14.69344320028249,1920
500,BFTS,0.821875,4.339750867797714,10.864736721474271,1920
500,LinearTS,0.028125,3.239634487560532,271.4012528059188,1920
500,LinearUCB,0.0375,3.251947754663126,297.09978348904,1920
500,NeuralTS,0.011458333333333333,0.5328468935714189,196.53696816717414,1920
500,RFTS,0.058333333333333334,0.32189850475971304,75.41634710969353,1920
500,XGBoostTS,0.9875,13.26566659772847,13.646546907079504,1920
1000,BFTS,0.8614583333333333,3.7688288258433977,9.137434427378219,1920
1000,LinearTS,0.013541666666666667,3.144487632361871,271.819992883545,1920
1000,LinearUCB,0.019791666666666666,3.2688619222140565,297.2395772672283,1920
1000,NeuralTS,0.005208333333333333,0.25651807739087645,176.51667396611467,1920
1000,RFTS,0.03958333333333333,0.24665159401078915,77.55371946138416,1920
1000,XGBoostTS,0.8760416666666667,6.145732661927681,9.952884704550643,1920
2000,BFTS,0.8625,3.27050140696366,8.225654041243802,1920
2000,LinearTS,0.007291666666666667,3.128082411323839,271.9340181401478,1920
2000,LinearUCB,0.010416666666666666,3.1559894938655244,299.6127610830847,1920
2000,NeuralTS,0.003125,0.17730409368796105,171.67819757166237,1920
2000,RFTS,0.034375,0.18446839129833015,78.5322575297139,1920
2000,XGBoostTS,0.96875,8.060857104691618,8.78487104351826,1920
5000,BFTS,0.8416666666666667,2.539756479468599,8.448697944054953,1920
5000,LinearTS,0.007291666666666667,3.0311286307582272,269.1023918446993,1920
5000,LinearUCB,0.009375,3.017384855300279,296.92488427951065,1920
5000,NeuralTS,0.004166666666666667,0.12077006923930447,162.0919808736707,1920
5000,RFTS,0.023958333333333335,0.1196785279136389,79.92471586494437,1920
5000,XGBoostTS,0.6875,2.383272578410611,9.868803805633695,1920
10000,BFTS,0.8364583333333333,2.2558299102996746,7.710554246555364,1920
10000,LinearTS,0.003125,2.7624295129279166,263.41483808973993,1920
10000,LinearUCB,0.005208333333333333,2.894051400873651,298.4439353415876,1920
10000,NeuralTS,0.003125,0.07472245301274055,155.618455511904,1920
10000,RFTS,0.021875,0.08456516539323596,82.51659815487969,1920
10000,XGBoostTS,0.9104166666666667,3.737472084614318,5.195092148592411,1920


==> artifacts/exp1_syn/tables/ci_metrics_Friedman2.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.8447916666666667,3.8650499299371384,11.829799512609638,1920
200,LinearTS,0.29375,1.5042212030469488,50.50546134256512,1920
200,LinearUCB,0.3302083333333333,1.113221467176307,34.74050065924688,1920
200,NeuralTS,0.21354166666666666,1.3784567307215303,44.18981936553054,1920
200,RFTS,0.041666666666666664,0.25369047237987097,52.410537062845414,1920
200,XGBoostTS,0.8083333333333333,5.994584951881524,12.052346487023545,1920
500,BFTS,0.840625,3.1232842646986327,11.401319529344919,1920
500,LinearTS,0.22083333333333333,1.231115204850435,53.50791538809389,1920
500,LinearUCB,0.25625,0.8654242206166558,38.10248193779493,1920
500,NeuralTS,0.175,0.873777247425621,40.87781603566284,1920
500,RFTS,0.040625,0.18475039586121794,51.618978782489606,1920
500,XGBoostTS,0.91875,5.780818238194308,7.53599916335578,1920
1000,BFTS,0.8802083333333334,2.742548268136632,8.924161091490427,1920
1000,LinearTS,0.17604166666666668,1.0003451017096756,56.07671698479598,1920
1000,LinearUCB,0.19583333333333333,0.722118892993891,40.71446661200095,1920
1000,NeuralTS,0.103125,0.6731839760995513,46.8449591080727,1920
1000,RFTS,0.04479166666666667,0.13760002080796402,52.102289104170644,1920
1000,XGBoostTS,0.7270833333333333,2.585681363716908,8.375217297942397,1920
2000,BFTS,0.88125,2.460876851965462,8.15381984407083,1920
2000,LinearTS,0.14270833333333333,0.8050367253784659,57.28318967668479,1920
2000,LinearUCB,0.146875,0.5818664366457534,43.42959351190737,1920
2000,NeuralTS,0.10625,0.46566683086410304,45.7405243717265,1920
2000,RFTS,0.029166666666666667,0.10102759074057605,51.81578872035825,1920
2000,XGBoostTS,0.865625,3.493231144398013,5.976312514650484,1920
5000,BFTS,0.8833333333333333,1.9524986038556118,7.29866524725018,1920
5000,LinearTS,0.12708333333333333,0.6063270860401677,59.49341220902791,1920
5000,LinearUCB,0.11979166666666667,0.42719662069027176,47.33041033017329,1920
5000,NeuralTS,0.08020833333333334,0.29876439765768603,44.28431931803943,1920
5000,RFTS,0.022916666666666665,0.06834530586311854,51.48627102846499,1920
5000,XGBoostTS,0.5645833333333333,1.2616923498943298,9.424623152722893,1920
10000,BFTS,0.8875,1.6522720997606812,6.318148862225394,1920
10000,LinearTS,0.11458333333333333,0.45162740369334864,59.33987173807422,1920
10000,LinearUCB,0.08854166666666667,0.3301646740751138,50.63981525627137,1920
10000,NeuralTS,0.05520833333333333,0.2226353370172242,43.46619617700353,1920
10000,RFTS,0.021875,0.051017742262386326,48.94073468164332,1920
10000,XGBoostTS,0.7416666666666667,1.8080196961790167,5.903823541171643,1920


==> artifacts/exp1_syn/tables/ci_metrics_Friedman3.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.88125,5.0707041680585165,9.805979439598538,1920
200,LinearTS,0.08541666666666667,3.443982808982582,247.9085538716767,1920
200,LinearUCB,0.08958333333333333,3.4327361671589416,275.6517999843157,1920
200,NeuralTS,0.0010416666666666667,0.13071240348885926,142.99107312699326,1920
200,RFTS,0.04791666666666667,0.2786884726464108,67.59765548168542,1920
200,XGBoostTS,0.9458333333333333,12.757563026719884,16.102333899799234,1920
500,BFTS,0.8729166666666667,3.897988538471688,7.162193452708981,1920
500,LinearTS,0.06770833333333333,3.300616199508143,248.01016263203462,1920
500,LinearUCB,0.06666666666666667,3.247654756795323,278.25569412242317,1920
500,NeuralTS,0.0,0.06152164366547219,128.9889128834334,1920
500,RFTS,0.034375,0.2007588735217534,60.87120442817566,1920
500,XGBoostTS,0.9822916666666667,11.708578071084967,12.397224824902473,1920
1000,BFTS,0.8895833333333333,3.441731601830767,6.154466261226461,1920
1000,LinearTS,0.05625,3.285927119893155,249.02172341485087,1920
1000,LinearUCB,0.053125,3.1837260493302755,278.8202326670033,1920
1000,NeuralTS,0.0,0.015049233543834336,117.3381823785086,1920
1000,RFTS,0.03854166666666667,0.14735228193618563,63.082650947060394,1920
1000,XGBoostTS,0.9260416666666667,5.433246249332088,7.514646814957938,1920
2000,BFTS,0.9072916666666667,3.006770877575405,5.058531737316097,1920
2000,LinearTS,0.03333333333333333,3.180695860771439,249.53176127586545,1920
2000,LinearUCB,0.035416666666666666,3.1161759526829584,280.7440929932233,1920
2000,NeuralTS,0.0,0.005447864038008548,97.24577318668047,1920
2000,RFTS,0.03333333333333333,0.1093681609257516,57.565705283676536,1920
2000,XGBoostTS,0.9885416666666667,7.504292730905863,7.8117952670286135,1920
5000,BFTS,0.9041666666666667,2.366759227296796,4.255842332887184,1920
5000,LinearTS,0.028125,3.1882999374476784,251.7945166891351,1920
5000,LinearUCB,0.027083333333333334,3.123275208830461,279.29260593352143,1920
5000,NeuralTS,0.0,0.008310415639270465,85.27924591208102,1920
5000,RFTS,0.028125,0.07277140198384921,50.91351198930017,1920
5000,XGBoostTS,0.7739583333333333,1.9414394645134856,6.515718710981324,1920
10000,BFTS,0.8927083333333333,2.061779611823485,4.177904961247207,1920
10000,LinearTS,0.023958333333333335,3.162166022572182,251.73125533908438,1920
10000,LinearUCB,0.01875,3.1382536154440683,279.32629081269477,1920
10000,NeuralTS,0.0,0.005631248585220581,81.61152690515047,1920
10000,RFTS,0.015625,0.051478863694821506,49.356434821356316,1920
10000,XGBoostTS,0.925,3.1948151453596862,4.542267318241443,1920


==> artifacts/exp1_syn/tables/ci_metrics_Linear.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.9145833333333333,2.69913602255415,4.16914930007809,2880
200,LinearTS,0.0125,0.030509286334902578,22.728537130095653,2880
200,LinearUCB,0.9381944444444444,2.7558884741033607,3.565555198668879,2880
200,NeuralTS,0.0020833333333333333,0.019956605019274987,40.504418489912155,2880
200,RFTS,0.058333333333333334,0.17580604908893305,38.34192828940036,2880
200,XGBoostTS,0.4673611111111111,1.8929211627680547,19.111037373214298,2880
500,BFTS,0.9326388888888889,2.6170516079921655,3.7809959536032234,2880
500,LinearTS,0.011111111111111112,0.026485324980677773,19.817540533409403,2880
500,LinearUCB,0.9256944444444445,2.2093817358157475,2.814358650702038,2880
500,NeuralTS,0.005555555555555556,0.026823342873029486,43.00761666705981,2880
500,RFTS,0.059027777777777776,0.1413986713577558,45.959586770595756,2880
500,XGBoostTS,0.6083333333333333,2.2251923701585357,13.870957851058417,2880
1000,BFTS,0.9326388888888889,2.410120928654652,3.6487230401415314,2880
1000,LinearTS,0.013888888888888888,0.02419296515594289,18.446629891885756,2880
1000,LinearUCB,0.9270833333333334,1.8961666832703403,2.3185443874920217,2880
1000,NeuralTS,0.003472222222222222,0.02128113981154425,44.20546001372709,2880
1000,RFTS,0.05625,0.1213809708216789,49.80311964288325,2880
1000,XGBoostTS,0.43472222222222223,1.1751708472844127,15.75738716367025,2880
2000,BFTS,0.9409722222222222,2.2414048761037817,3.2385111370359683,2880
2000,LinearTS,0.011111111111111112,0.02302120201933024,17.070135745045565,2880
2000,LinearUCB,0.9458333333333333,1.6809995318807782,1.979749756369968,2880
2000,NeuralTS,0.003472222222222222,0.019342743991859725,44.18716598754114,2880
2000,RFTS,0.044444444444444446,0.09974182615577434,48.95633361235545,2880
2000,XGBoostTS,0.5888888888888889,1.4444620051106716,11.33928719489734,2880
5000,BFTS,0.9354166666666667,1.8974267188976834,2.895846534221517,2880
5000,LinearTS,0.0125,0.022182250761045692,16.60151323918618,2880
5000,LinearUCB,0.9125,1.4902450679269879,1.901342882743935,2880
5000,NeuralTS,0.001388888888888889,0.0157843959318786,40.82272505093817,2880
5000,RFTS,0.022222222222222223,0.07726232314047558,53.64179181812503,2880
5000,XGBoostTS,0.3888888888888889,0.8331079343936298,15.955766360288164,2880
10000,BFTS,0.9493055555555555,1.674097202848276,2.531634687912245,2880
10000,LinearTS,0.016666666666666666,0.020260108954334763,13.874141440306033,2880
10000,LinearUCB,0.9159722222222222,1.3097015840110025,1.6792867021962214,2880
10000,NeuralTS,0.003472222222222222,0.01748331104870181,40.64666211502344,2880
10000,RFTS,0.021527777777777778,0.06396848669047883,52.597674693456966,2880
10000,XGBoostTS,0.4388888888888889,0.912362861980696,14.629810130636807,2880


==> artifacts/exp1_syn/tables/ci_metrics_SynBART.csv <==
draw_idx,agent_name,coverage_rate,mean_length,mean_interval_score,n_points
200,BFTS,0.8541666666666666,0.271932063666956,0.6356748165383367,1920
200,LinearTS,0.975,0.6870267602350447,0.7253716402491659,1920
200,LinearUCB,0.9802083333333333,0.8267109390987959,0.8618941038647555,1920
200,NeuralTS,0.008333333333333333,0.004296205433404611,5.070236741844576,1920
200,RFTS,0.0625,0.019729618447850816,3.8841763659726776,1920
200,XGBoostTS,0.5104166666666666,0.2726127175981451,2.981442071039837,1920
500,BFTS,0.846875,0.23019425698240586,0.6120442374353577,1920
500,LinearTS,0.8854166666666666,0.4681851432262291,0.6999282659713746,1920
500,LinearUCB,0.9041666666666667,0.5867310106306463,0.7756752892563334,1920
500,NeuralTS,0.007291666666666667,0.004541718531400351,4.824173455362809,1920
500,RFTS,0.06875,0.01627847474779389,3.8328455370045713,1920
500,XGBoostTS,0.584375,0.26148023896571243,2.076756639217143,1920
1000,BFTS,0.85,0.20528143457814121,0.5199404071327446,1920
1000,LinearTS,0.7666666666666667,0.36051669658736135,0.9318607486800176,1920
1000,LinearUCB,0.796875,0.47572521481290825,1.006283218409326,1920
1000,NeuralTS,0.004166666666666667,0.004658365987039154,4.880860080954103,1920
1000,RFTS,0.040625,0.013136899086019024,3.8187005860518135,1920
1000,XGBoostTS,0.5197916666666667,0.17580023232808742,2.218398882305715,1920
2000,BFTS,0.859375,0.1862629562501684,0.4982636965050744,1920
2000,LinearTS,0.646875,0.2804508458956077,1.301108496835193,1920
2000,LinearUCB,0.6864583333333333,0.39169667734291047,1.3764063668993431,1920
2000,NeuralTS,0.005208333333333333,0.004674180222166782,5.308020368528386,1920
2000,RFTS,0.042708333333333334,0.011058341869775537,3.4189320957321527,1920
2000,XGBoostTS,0.6,0.20459991449930623,1.8171046904940515,1920
5000,BFTS,0.8041666666666667,0.14672501145369032,0.5736758621090685,1920
5000,LinearTS,0.5104166666666666,0.2108085823408968,1.834296297154034,1920
5000,LinearUCB,0.5291666666666667,0.3034888227204384,2.008170688168339,1920
5000,NeuralTS,0.011458333333333333,0.005566235948340705,5.919780325070939,1920
5000,RFTS,0.027083333333333334,0.006902175294651107,3.6972705538380763,1920
5000,XGBoostTS,0.49583333333333335,0.12915956990589375,1.7036135323540036,1920
10000,BFTS,0.80625,0.1298754774469325,0.5393114113462631,1920
10000,LinearTS,0.40520833333333334,0.17226725508612797,2.29749982629148,1920
10000,LinearUCB,0.434375,0.2507900008069637,2.5432977088237227,1920
10000,NeuralTS,0.004166666666666667,0.004034724985395359,6.7055654296507035,1920
10000,RFTS,0.028125,0.005142894451958696,3.4751401627407685,1920
10000,XGBoostTS,0.5989583333333334,0.129430685367291,1.4915385336299638,1920


==> artifacts/exp1_syn/tables/fdiag_summary_Friedman-Heteroscedastic.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.800362513900435,1.8946771428318845,1.440164930194618,2.282087005988877
500,BFTS,rhat,1.9917027386594794,2.009823068573627,1.6117638366028162,2.388355881861073
1000,BFTS,rhat,1.853973275433734,1.8965325494835692,1.4752919231169686,2.2829021408461627
2000,BFTS,rhat,1.800878503974334,1.8286079551344636,1.4146436426398963,2.160129065204387
5000,BFTS,rhat,1.859615968785746,1.893249289353006,1.4862267462811591,2.2400812591260086
10000,BFTS,rhat,1.9048142882907904,1.9449626854025548,1.5415049494387207,2.2783821807910476
200,BFTS,ess_bulk,8.53981838886769,12.616744834406783,7.38725228048237,11.118642831738761
500,BFTS,ess_bulk,6.696595721912342,9.378726749565981,6.072995057699563,8.235001231657268
1000,BFTS,ess_bulk,6.53793473242337,9.970732258386573,5.699662790763789,8.602721295874433
2000,BFTS,ess_bulk,6.326524833305929,9.077519140757037,5.529173514355854,8.932142726532282
5000,BFTS,ess_bulk,6.129074605203515,8.35699877239925,5.3969718220575995,8.09154962516645
10000,BFTS,ess_bulk,6.040802841726036,7.711186280814178,5.352056786610714,7.676053655893899
200,BFTS,mcse_over_sd,0.35686640762444893,0.3329045778622969,0.3059175154630753,0.389150903142354
500,BFTS,mcse_over_sd,0.4073793469768505,0.37853286042312456,0.3576577629131933,0.4279694614614509
1000,BFTS,mcse_over_sd,0.4103052926052957,0.3791578376853676,0.34668357807130135,0.44260664048280435
2000,BFTS,mcse_over_sd,0.41303680059408265,0.38518067890591695,0.3396464412893905,0.44850415712680225
5000,BFTS,mcse_over_sd,0.42265541802444784,0.3955869313572799,0.36028692226265124,0.45199194733265435
10000,BFTS,mcse_over_sd,0.43055371970396084,0.40451548434573537,0.3715475426536108,0.4581768261201654


==> artifacts/exp1_syn/tables/fdiag_summary_Friedman-Sparse-Disjoint.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.969617548091224,2.007607610451375,1.6573239222372573,2.295920810806329
500,BFTS,rhat,2.032700970712439,2.0822604043373025,1.7676301956268012,2.366673359994138
1000,BFTS,rhat,1.7519855557113957,1.7830460980382663,1.5304162223586246,1.981378003707839
2000,BFTS,rhat,1.6382357162468688,1.6927590381253987,1.4492947158382958,1.9201054104561788
5000,BFTS,rhat,1.7530882269875652,1.7762504231034262,1.499594523920374,2.0100024101483593
10000,BFTS,rhat,1.8554698368932392,1.8997859063706743,1.6187666078364438,2.1517580005392407
200,BFTS,ess_bulk,8.018078224246558,8.96256952716825,7.347264466764927,9.38223350316064
500,BFTS,ess_bulk,6.6077502503581,7.090235951952144,6.105385900284814,7.395091718195761
1000,BFTS,ess_bulk,6.90530581341832,7.798610760391386,6.198783728002661,8.12034296681709
2000,BFTS,ess_bulk,6.985291615176314,8.173485074427457,6.010796589623335,8.517638219546464
5000,BFTS,ess_bulk,6.49016296346446,7.609612767187243,5.772967788287179,8.01052799544954
10000,BFTS,ess_bulk,6.124452585778189,6.789645971800656,5.520280495362821,7.113298746516211
200,BFTS,mcse_over_sd,0.3687721758608127,0.35491192059494725,0.33701149495435323,0.3854331346720297
500,BFTS,mcse_over_sd,0.4096538653256062,0.39878264204785013,0.3823359925152191,0.42702750892413754
1000,BFTS,mcse_over_sd,0.39350104103978156,0.38380223877845265,0.3597239625888428,0.4212158334253461
2000,BFTS,mcse_over_sd,0.3903496373253297,0.37948245171361955,0.3488930447824068,0.4238449083095336
5000,BFTS,mcse_over_sd,0.4093280347741095,0.39310240766832655,0.3626351738755861,0.4365403594389785
10000,BFTS,mcse_over_sd,0.42421349776301387,0.41094777700584034,0.3876633780008307,0.44787989022704877


==> artifacts/exp1_syn/tables/fdiag_summary_Friedman-Sparse.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.87089048861252,1.9449691695115179,1.4669641077314686,2.3632734047065926
500,BFTS,rhat,2.026178443300026,2.050141612901555,1.7450219220359742,2.327385913033698
1000,BFTS,rhat,1.8405595042418526,1.8860376460866328,1.580178970947966,2.1334080985356056
2000,BFTS,rhat,1.7478886526281405,1.7796727303374407,1.4944987889840204,2.011061506343788
5000,BFTS,rhat,1.8274542184976004,1.85892615804284,1.5613161535125584,2.1164130894230073
10000,BFTS,rhat,1.8863301979436007,1.9193764871790393,1.5859035904198209,2.203513397651893
200,BFTS,ess_bulk,8.304651668793248,10.497045268527605,7.267337358464676,10.917285484083065
500,BFTS,ess_bulk,6.636683066972392,7.292517673640499,6.150156811432316,7.531838304884792
1000,BFTS,ess_bulk,6.5547754668109715,7.3161610797157035,5.921715151941826,7.775809940245657
2000,BFTS,ess_bulk,6.5036573091774335,7.5029295590895,5.770793382826829,8.001692810169095
5000,BFTS,ess_bulk,6.232145289487264,7.38069773784279,5.568534922095619,7.478878284674057
10000,BFTS,ess_bulk,6.046910628633384,7.0230220030972115,5.458502432479401,7.326404592357623
200,BFTS,mcse_over_sd,0.36072433669156234,0.34271712614874045,0.30853461967118434,0.3894076745191992
500,BFTS,mcse_over_sd,0.40881777484173654,0.39535026119772476,0.38022316730702455,0.4239962361295434
1000,BFTS,mcse_over_sd,0.40748476973507375,0.39514012805512533,0.37009741090909987,0.4321026688454944
2000,BFTS,mcse_over_sd,0.4060668536871317,0.3929997021523223,0.3636572008239389,0.43447883132771836
5000,BFTS,mcse_over_sd,0.4194565297511199,0.40299466009347257,0.3749144902046604,0.44683423546439893
10000,BFTS,mcse_over_sd,0.42565740231373184,0.41009395429206,0.38023683809783415,0.45302198886654843


==> artifacts/exp1_syn/tables/fdiag_summary_Friedman.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.81144766279593,1.8970054906841525,1.4369655267978876,2.2645861576165616
500,BFTS,rhat,1.911022865911628,1.956269704347631,1.59531323187836,2.285713820150021
1000,BFTS,rhat,1.7763674597963257,1.81658341093811,1.5123266363892525,2.064561695662493
2000,BFTS,rhat,1.6381649339784612,1.686060158384831,1.401174519540265,1.8856997558501356
5000,BFTS,rhat,1.7316740337390981,1.7825880853699756,1.4510921696937031,2.03438486918441
10000,BFTS,rhat,1.7990255440391436,1.8750627252170848,1.5287320162473714,2.168198630132456
200,BFTS,ess_bulk,8.517257818992144,11.403405595781608,7.3855391427604715,11.259848552450613
500,BFTS,ess_bulk,6.896624840699916,8.023264189183804,6.189920505717339,8.260042239373186
1000,BFTS,ess_bulk,6.81777865882816,7.906888425780581,6.037477325454027,8.274756415522956
2000,BFTS,ess_bulk,7.026447496126526,8.473375301461724,6.047340208230066,9.125456274034427
5000,BFTS,ess_bulk,6.5843802147213815,8.040806112767587,5.701685302984837,8.444083003902247
10000,BFTS,ess_bulk,6.295026800588364,7.464836244757839,5.505788169897307,7.7665337083953165
200,BFTS,mcse_over_sd,0.3581185928852899,0.3360504525234987,0.30222295636943564,0.3879736995990622
500,BFTS,mcse_over_sd,0.3998706652623196,0.38235248680102746,0.3592166351639162,0.4223592692498137
1000,BFTS,mcse_over_sd,0.3997110439259006,0.3849538417998812,0.35440159257150183,0.4284146313963498
2000,BFTS,mcse_over_sd,0.3900179510590936,0.37600697131828237,0.3362650514878256,0.4231250482600263
5000,BFTS,mcse_over_sd,0.40462832304138974,0.3886676042715844,0.3494874138469117,0.4424189433011028
10000,BFTS,mcse_over_sd,0.41524926101602994,0.3998592361090351,0.3661821987375171,0.45051443780955164


==> artifacts/exp1_syn/tables/fdiag_summary_Friedman2.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.5993846248658257,1.685408494501521,1.2719018154358777,2.0037866221210376
500,BFTS,rhat,1.552927527187304,1.604417899611972,1.2745460635805739,1.8635500467780572
1000,BFTS,rhat,1.3700679360682697,1.4224629452027202,1.1539923511293904,1.635351354461314
2000,BFTS,rhat,1.2805165090278159,1.360926570280068,1.1132483304548884,1.5207328517561107
5000,BFTS,rhat,1.3598507446158956,1.4772038465477777,1.1593793096715248,1.7202548327033287
10000,BFTS,rhat,1.40620691797261,1.5396032301389828,1.179394933877942,1.823876831993013
200,BFTS,ess_bulk,9.624383977772155,16.51395608472313,7.937871063623114,15.352591626104275
500,BFTS,ess_bulk,8.577398176293869,13.742005681984002,7.066479898066151,13.245750043111038
1000,BFTS,ess_bulk,10.280331247258623,19.87905085619378,7.4642261573029005,20.923981768840765
2000,BFTS,ess_bulk,11.761698443632321,25.065823300521195,7.756980764676145,28.319425419172347
5000,BFTS,ess_bulk,10.026746292539066,18.207751904595725,6.566469797889988,19.723978724921757
10000,BFTS,ess_bulk,9.118132818563016,14.700783724958114,6.246359420026249,17.190481311982992
200,BFTS,mcse_over_sd,0.33266656884736157,0.30622628118887624,0.25978820009217357,0.3723875178888608
500,BFTS,mcse_over_sd,0.35087122011578176,0.32641455064540403,0.27908363500977307,0.3931087206920486
1000,BFTS,mcse_over_sd,0.3143551618832343,0.2949610797187154,0.22067266943626013,0.37784781205378903
2000,BFTS,mcse_over_sd,0.29364627097134444,0.2791777884111947,0.18957331486815554,0.3689235202226054
5000,BFTS,mcse_over_sd,0.3207678713959674,0.30969669182760867,0.22671078565826425,0.4038371062691763
10000,BFTS,mcse_over_sd,0.338557062411854,0.3264118442105086,0.24167147940401087,0.4195193798847717


==> artifacts/exp1_syn/tables/fdiag_summary_Friedman3.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.572127972107365,1.6595041125186614,1.3137443053626805,1.9342888869969659
500,BFTS,rhat,1.6674930545750128,1.7053718602553345,1.4270282891486183,1.9082518093737415
1000,BFTS,rhat,1.5684660973446884,1.6092616655251082,1.3474396119509486,1.7963882297115463
2000,BFTS,rhat,1.467709321234694,1.522427642902191,1.2989098001952422,1.6949533879227943
5000,BFTS,rhat,1.537372169971695,1.5901666329793884,1.3155528398843113,1.78451470649053
10000,BFTS,rhat,1.6243606771685457,1.6998262514575802,1.35563469848155,1.9663688923480065
200,BFTS,ess_bulk,9.876574533952978,13.246855221803525,8.103532741791708,13.85681963500079
500,BFTS,ess_bulk,7.864533662621461,9.274529786383459,6.910331950245857,9.861939672612245
1000,BFTS,ess_bulk,7.917437373000517,9.805656303330844,6.720614645375114,10.592426567234183
2000,BFTS,ess_bulk,8.34263727932964,10.345647533795677,6.714777756977293,11.213555682572427
5000,BFTS,ess_bulk,7.702928781644395,9.842421180908437,6.36567004862823,10.772956774481738
10000,BFTS,ess_bulk,7.078703022084278,9.099900168814266,5.863492303838585,9.99079886085701
200,BFTS,mcse_over_sd,0.32758207964462327,0.3125909963605665,0.274066622039979,0.3659490606070027
500,BFTS,mcse_over_sd,0.36870828042188064,0.3548477618892885,0.32539517625661774,0.39480309223837307
1000,BFTS,mcse_over_sd,0.3648759274487924,0.3511027345187418,0.31253183648923916,0.4009573454300789
2000,BFTS,mcse_over_sd,0.3540669095179666,0.3458038206128667,0.30347176625894423,0.39890254651568735
5000,BFTS,mcse_over_sd,0.36797217420439915,0.35633612446689605,0.3099559485937823,0.41343556628743094
10000,BFTS,mcse_over_sd,0.38779977387299475,0.3719886015862707,0.3221418711945857,0.4336980512847448


==> artifacts/exp1_syn/tables/fdiag_summary_Linear.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.121248214694234,1.1490040730043092,1.0600259234220126,1.2004965369281688
500,BFTS,rhat,1.154791979843463,1.1977294941653311,1.0797860061298965,1.2676011551018649
1000,BFTS,rhat,1.1277805041126538,1.159653848335368,1.0629076001594027,1.2216378920018531
2000,BFTS,rhat,1.1029838562647614,1.1419380727939201,1.0495877372773563,1.1939416795311444
5000,BFTS,rhat,1.1446406431872835,1.1997291678449251,1.0627738037606418,1.2824296009290055
10000,BFTS,rhat,1.1909668453665887,1.2533759596856446,1.0853286557028714,1.3653068249855695
200,BFTS,ess_bulk,29.65105182611817,38.25616968287678,19.264340115658374,53.022040954577506
500,BFTS,ess_bulk,22.045812628143842,31.609729571692803,13.732092355041319,39.653732787729375
1000,BFTS,ess_bulk,25.33776092610637,44.215407995851386,14.85298035469578,55.422241342223906
2000,BFTS,ess_bulk,30.744068183205965,63.13182868309739,16.30175682760258,72.61110708486945
5000,BFTS,ess_bulk,21.43279931655138,50.995397853206356,11.825143807804954,54.917062936305946
10000,BFTS,ess_bulk,16.483478559694316,40.91025518292782,9.719387952978268,38.78155220040355
200,BFTS,mcse_over_sd,0.18346159109419147,0.18855116699840238,0.13781480133276644,0.23093214312981647
500,BFTS,mcse_over_sd,0.21607428060887468,0.21812859701173243,0.158610013129395,0.2718178883391701
1000,BFTS,mcse_over_sd,0.20145192434311,0.20032383887895303,0.1346943713787858,0.260323382032713
2000,BFTS,mcse_over_sd,0.1808514131128165,0.18779321209928518,0.11765799575655565,0.2520190594381839
5000,BFTS,mcse_over_sd,0.21731388479215855,0.21842664326047057,0.13552471251686066,0.29430851849736234
10000,BFTS,mcse_over_sd,0.2493871686623692,0.24371414984860407,0.1616472324702539,0.32585282653960473


==> artifacts/exp1_syn/tables/fdiag_summary_SynBART.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
200,BFTS,rhat,1.063496240816223,1.0833426766135754,1.025376969218013,1.118405671492834
500,BFTS,rhat,1.1047889408234508,1.142106091952077,1.0460227314740345,1.1945041974012085
1000,BFTS,rhat,1.1188238608394958,1.1566582026497652,1.0520577142330538,1.2201580212675334
2000,BFTS,rhat,1.1337903091147739,1.1813217149832478,1.0536840159449181,1.256494967093606
5000,BFTS,rhat,1.240372316907844,1.3025384541141571,1.1042620253174689,1.4373353315745474
10000,BFTS,rhat,1.307691477216058,1.4038631579061354,1.1365051758635003,1.596110763060608
200,BFTS,ess_bulk,48.30672349343311,54.21299925564338,30.340946960516014,74.7513935025968
500,BFTS,ess_bulk,31.388595389300157,42.769410028739266,17.47507033853656,63.032772860152384
1000,BFTS,ess_bulk,27.089141659593174,47.61205872980828,14.961372750629796,63.02531780551989
2000,BFTS,ess_bulk,22.961829925204277,59.08346417926691,12.715947461134704,68.00933973391241
5000,BFTS,ess_bulk,13.34502600643487,48.334997959967495,8.704658435018395,31.14103802494519
10000,BFTS,ess_bulk,10.893775574488032,48.24902806568953,7.23176952571383,22.638179711724707
200,BFTS,mcse_over_sd,0.14474435650356804,0.15462323051016866,0.1161102096040309,0.1834470195942673
500,BFTS,mcse_over_sd,0.18087217806651618,0.19081145356420284,0.1277313829918346,0.2424275277401429
1000,BFTS,mcse_over_sd,0.19465007982780513,0.1977194616176029,0.12573584267921684,0.26102987249066023
2000,BFTS,mcse_over_sd,0.21059053540715375,0.20890664904857834,0.12381811235558937,0.2846239816640558
5000,BFTS,mcse_over_sd,0.2753999697603,0.2606416344027759,0.18146217847666146,0.34390440103272735
10000,BFTS,mcse_over_sd,0.30881247953268176,0.28902897985095033,0.21179926431087964,0.3832633408705474


==> artifacts/exp1_syn/tables/feature_inclusion_Friedman-Heteroscedastic.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.2860407872072771
BFTS,1,0.2842047784779569
BFTS,2,0.14592545261108325
BFTS,3,0.18360791316466926
BFTS,4,0.10022106853901329


==> artifacts/exp1_syn/tables/feature_inclusion_Friedman-Sparse-Disjoint.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.14674953091588827
BFTS,1,0.145008703922283
BFTS,2,0.07491149175573573
BFTS,3,0.08953952038846259
BFTS,4,0.04614712733538818
BFTS,5,0.0003220486538445644
BFTS,6,0.0015373072248776327
BFTS,7,0.0004142465585988066
BFTS,8,0.00016576993848854574
BFTS,9,0.00032740474800383124
BFTS,10,0.0003885660565043499
BFTS,11,0.00028224849351315674
BFTS,12,0.0004173249579549515
BFTS,13,0.00036945468690996046
BFTS,14,8.587588659737631e-05
BFTS,15,0.04886010690141491
BFTS,16,0.08629541130320374
BFTS,17,0.07290617329694746
BFTS,18,0.14284476547769076
BFTS,19,0.14242692149769154


==> artifacts/exp1_syn/tables/feature_inclusion_Friedman-Sparse.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.28045819704243424
BFTS,1,0.2861050104508948
BFTS,2,0.14320105095374627
BFTS,3,0.1741689253958131
BFTS,4,0.09070041544811237
BFTS,5,0.0012037124223861233
BFTS,6,0.0009391100455581011
BFTS,7,0.002080939531186213
BFTS,8,0.0012582695977563399
BFTS,9,0.002730686505570711
BFTS,10,0.0024096164476453494
BFTS,11,0.0013953389597272476
BFTS,12,0.0028494330652478242
BFTS,13,0.000615331629393006
BFTS,14,0.002250847052476995
BFTS,15,0.001048263967952009
BFTS,16,0.0018872627609159926
BFTS,17,0.001828591289540822
BFTS,18,0.001279149320959767
BFTS,19,0.0015898481126819638


==> artifacts/exp1_syn/tables/feature_inclusion_Friedman.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.2916092767617083
BFTS,1,0.2858397884419517
BFTS,2,0.14514904459175637
BFTS,3,0.1810085675628369
BFTS,4,0.09639332264174659


==> artifacts/exp1_syn/tables/feature_inclusion_Friedman2.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.16104886327547316
BFTS,1,0.4161039180209332
BFTS,2,0.32937320146683974
BFTS,3,0.04387081402053775
BFTS,4,0.04960320321621595


==> artifacts/exp1_syn/tables/feature_inclusion_Friedman3.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.31271243739883076
BFTS,1,0.31066501501260974
BFTS,2,0.3532600260986933
BFTS,3,0.012402352528731383
BFTS,4,0.010960168961134624


==> artifacts/exp1_syn/tables/feature_inclusion_Linear.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.1006127834038054
BFTS,1,0.10967836011359618
BFTS,2,0.09497798708507708
BFTS,3,0.08805753228339125
BFTS,4,0.09496610940198054
BFTS,5,0.11483837718321559
BFTS,6,0.10313441112469633
BFTS,7,0.11405929071466249
BFTS,8,0.08208591732310254
BFTS,9,0.09758923136647217


==> artifacts/exp1_syn/tables/feature_inclusion_SynBART.csv <==
agent_name,feature_idx,inclusion
BFTS,0,0.5203144801493894
BFTS,1,0.47968551985061053


==> artifacts/exp1_syn/tables/final_cumulative_regrets.csv <==
agent,Friedman-Heteroscedastic,Friedman-Sparse-Disjoint,Friedman-Sparse,Friedman,Friedman2,Friedman3,Linear,SynBART
BFTS,715.5 ± 135.5,660.1 ± 51.8,814.2 ± 86.6,687.8 ± 95.2,377.4 ± 84.1,592.3 ± 65.0,635.7 ± 277.0,44.5 ± 20.1
LinearTS,19677.9 ± 11361.6,8221.9 ± 3365.1,8721.9 ± 12334.8,8734.7 ± 12353.1,605.6 ± 243.1,10892.6 ± 12888.5,274.8 ± 387.5,275.6 ± 143.9
LinearUCB,26265.6 ± 137.1,10219.1 ± 5462.7,21133.0 ± 7556.2,26305.1 ± 200.9,777.7 ± 161.7,24048.4 ± 7252.0,90.6 ± 42.0,268.2 ± 209.5
NeuralTS,16299.0 ± 11811.6,1444.7 ± 172.9,7858.9 ± 9031.1,11942.3 ± 12426.1,134.6 ± 109.2,422.7 ± 655.1,595.3 ± 354.1,155.3 ± 122.6
RFTS,2601.3 ± 170.8,7625.3 ± 255.0,2737.0 ± 200.9,2519.1 ± 147.9,1084.3 ± 81.3,953.4 ± 134.5,1188.7 ± 666.2,104.0 ± 45.8
XGBoostTS,2417.8 ± 135.0,5010.1 ± 138.3,2634.2 ± 86.6,2397.0 ± 104.0,793.9 ± 47.6,1749.0 ± 68.3,888.9 ± 452.0,57.3 ± 28.6


==> artifacts/exp1_syn/tables/final_cumulative_times.csv <==
agent,Friedman-Heteroscedastic,Friedman-Sparse-Disjoint,Friedman-Sparse,Friedman,Friedman2,Friedman3,Linear,SynBART
BFTS,718.4 ± 29.3,754.6 ± 36.1,766.5 ± 21.1,776.0 ± 39.8,722.2 ± 22.6,714.6 ± 29.2,1163.5 ± 118.8,799.8 ± 78.9
LinearTS,2.6 ± 0.2,3.4 ± 0.3,3.8 ± 0.1,2.9 ± 0.1,2.5 ± 0.2,2.4 ± 0.2,3.5 ± 0.2,2.7 ± 0.2
LinearUCB,1.1 ± 0.1,1.5 ± 0.2,1.7 ± 0.1,1.2 ± 0.0,1.0 ± 0.1,1.0 ± 0.2,1.6 ± 0.0,1.1 ± 0.0
NeuralTS,965.0 ± 104.4,922.6 ± 94.2,899.6 ± 77.6,898.4 ± 79.2,965.4 ± 97.8,957.0 ± 103.7,932.0 ± 98.6,931.5 ± 92.9
RFTS,722.5 ± 119.9,733.3 ± 168.4,832.6 ± 44.0,828.4 ± 37.7,697.7 ± 154.6,649.1 ± 156.6,1034.5 ± 73.5,803.9 ± 44.0
XGBoostTS,186.2 ± 13.8,190.8 ± 21.7,204.4 ± 6.3,200.5 ± 7.1,176.6 ± 16.2,171.0 ± 17.0,202.7 ± 6.5,180.1 ± 5.9


==> artifacts/exp1_syn/tables/pstar_ece_Friedman-Heteroscedastic.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.12050000000000005,10
0,200,LinearTS,1.0,10
0,200,LinearUCB,1.0,10
0,200,NeuralTS,1.0,10
0,200,RFTS,0.05325000000000006,10
0,200,XGBoostTS,0.181625,10
0,500,BFTS,0.09487704918032794,10
0,500,LinearTS,1.0,10
0,500,LinearUCB,1.0,10
0,500,NeuralTS,1.0,10
0,500,RFTS,0.08437500000000002,10
0,500,XGBoostTS,0.24887499999999999,10
0,1000,BFTS,0.06647286821705423,10
0,1000,LinearTS,1.0,10
0,1000,LinearUCB,1.0,10
0,1000,NeuralTS,1.0,10
0,1000,RFTS,0.06049999999999998,10
0,1000,XGBoostTS,0.08200000000000003,10
0,2000,BFTS,0.08687500000000001,10
0,2000,LinearTS,1.0,10
0,2000,LinearUCB,1.0,10
0,2000,NeuralTS,0.975,10
0,2000,RFTS,0.06599999999999995,10
0,2000,XGBoostTS,0.13624999999999998,10
0,5000,BFTS,0.09094999999999993,10
0,5000,LinearTS,1.0,10
0,5000,LinearUCB,1.0,10
0,5000,NeuralTS,1.0,10
0,5000,RFTS,0.07937499999999997,10
0,5000,XGBoostTS,0.081625,10
0,10000,BFTS,0.09439999999999998,10
0,10000,LinearTS,1.0,10
0,10000,LinearUCB,1.0,10
0,10000,NeuralTS,1.0,10
0,10000,RFTS,0.021750000000000016,10
0,10000,XGBoostTS,0.08850000000000005,10
1,200,BFTS,0.09975000000000009,10
1,200,LinearTS,1.0,10
1,200,LinearUCB,1.0,10
1,200,NeuralTS,0.0,10
1,200,RFTS,0.05975000000000002,10
1,200,XGBoostTS,0.16437499999999994,10
1,500,BFTS,0.07274590163934427,10
1,500,LinearTS,1.0,10
1,500,LinearUCB,1.0,10
1,500,NeuralTS,0.0,10
1,500,RFTS,0.08600000000000005,10
1,500,XGBoostTS,0.1935,10
1,1000,BFTS,0.08769379844961234,10
1,1000,LinearTS,1.0,10
1,1000,LinearUCB,1.0,10
1,1000,NeuralTS,0.0,10
1,1000,RFTS,0.045000000000000026,10
1,1000,XGBoostTS,0.145375,10
1,2000,BFTS,0.08604166666666667,10
1,2000,LinearTS,1.0,10
1,2000,LinearUCB,1.0,10
1,2000,NeuralTS,0.0,10
1,2000,RFTS,0.04874999999999999,10
1,2000,XGBoostTS,0.12324999999999998,10
1,5000,BFTS,0.0443500000000001,10
1,5000,LinearTS,1.0,10
1,5000,LinearUCB,1.0,10
1,5000,NeuralTS,0.0,10
1,5000,RFTS,0.11062500000000006,10
1,5000,XGBoostTS,0.05399999999999992,10
1,10000,BFTS,0.05299999999999995,10
1,10000,LinearTS,1.0,10
1,10000,LinearUCB,1.0,10
1,10000,NeuralTS,0.0,10
1,10000,RFTS,0.056,10
1,10000,XGBoostTS,0.1325,10
2,200,BFTS,0.12875,10
2,200,LinearTS,1.0,10
2,200,LinearUCB,1.0,10
2,200,NeuralTS,1.0,10
2,200,RFTS,0.126375,10
2,200,XGBoostTS,0.24487499999999995,10
2,500,BFTS,0.09938524590163933,10
2,500,LinearTS,1.0,10
2,500,LinearUCB,1.0,10
2,500,NeuralTS,1.0,10
2,500,RFTS,0.053375000000000034,10
2,500,XGBoostTS,0.17300000000000001,10
2,1000,BFTS,0.09718992248062018,10
2,1000,LinearTS,1.0,10
2,1000,LinearUCB,1.0,10
2,1000,NeuralTS,1.0,10
2,1000,RFTS,0.099375,10
2,1000,XGBoostTS,0.12962499999999996,10
2,2000,BFTS,0.07567708333333331,10
2,2000,LinearTS,1.0,10
2,2000,LinearUCB,1.0,10
2,2000,NeuralTS,1.0,10
2,2000,RFTS,0.093,10
2,2000,XGBoostTS,0.133,10
2,5000,BFTS,0.05640000000000003,10
2,5000,LinearTS,1.0,10
2,5000,LinearUCB,1.0,10
2,5000,NeuralTS,1.0,10
2,5000,RFTS,0.09087500000000001,10
2,5000,XGBoostTS,0.06699999999999995,10
2,10000,BFTS,0.07545000000000004,10
2,10000,LinearTS,1.0,10
2,10000,LinearUCB,1.0,10
2,10000,NeuralTS,0.975,10
2,10000,RFTS,0.11012500000000001,10
2,10000,XGBoostTS,0.07387500000000001,10
3,200,BFTS,0.10225000000000006,10
3,200,LinearTS,1.0,10
3,200,LinearUCB,1.0,10
3,200,NeuralTS,1.0,10
3,200,RFTS,0.06300000000000004,10
3,200,XGBoostTS,0.211375,10
3,500,BFTS,0.09569672131147544,10
3,500,LinearTS,1.0,10
3,500,LinearUCB,1.0,10
3,500,NeuralTS,1.0,10
3,500,RFTS,0.10949999999999997,10
3,500,XGBoostTS,0.14100000000000001,10
3,1000,BFTS,0.10319767441860467,10
3,1000,LinearTS,1.0,10
3,1000,LinearUCB,1.0,10
3,1000,NeuralTS,0.925,10
3,1000,RFTS,0.13362500000000002,10
3,1000,XGBoostTS,0.13325,10
3,2000,BFTS,0.06411458333333336,10
3,2000,LinearTS,1.0,10
3,2000,LinearUCB,1.0,10
3,2000,NeuralTS,0.95,10
3,2000,RFTS,0.142,10
3,2000,XGBoostTS,0.16125000000000003,10
3,5000,BFTS,0.08215000000000003,10
3,5000,LinearTS,1.0,10
3,5000,LinearUCB,1.0,10
3,5000,NeuralTS,0.875,10
3,5000,RFTS,0.0455,10
3,5000,XGBoostTS,0.07562500000000001,10
3,10000,BFTS,0.050550000000000095,10
3,10000,LinearTS,1.0,10
3,10000,LinearUCB,1.0,10
3,10000,NeuralTS,0.050000000000000044,10
3,10000,RFTS,0.07974999999999999,10
3,10000,XGBoostTS,0.07775000000000001,10
4,200,BFTS,0.08800000000000001,10
4,200,LinearTS,1.0,10
4,200,LinearUCB,1.0,10
4,200,NeuralTS,1.0,10
4,200,RFTS,0.10487500000000008,10
4,200,XGBoostTS,0.22350000000000003,10
4,500,BFTS,0.07356557377049182,10
4,500,LinearTS,1.0,10
4,500,LinearUCB,1.0,10
4,500,NeuralTS,1.0,10
4,500,RFTS,0.05375,10
4,500,XGBoostTS,0.27837500000000004,10
4,1000,BFTS,0.15251937984496128,10
4,1000,LinearTS,1.0,10
4,1000,LinearUCB,1.0,10
4,1000,NeuralTS,1.0,10
4,1000,RFTS,0.11025,10
4,1000,XGBoostTS,0.105375,10
4,2000,BFTS,0.049166666666666685,10
4,2000,LinearTS,1.0,10
4,2000,LinearUCB,1.0,10
4,2000,NeuralTS,1.0,10
4,2000,RFTS,0.05537499999999999,10
4,2000,XGBoostTS,0.16699999999999998,10
4,5000,BFTS,0.09459999999999993,10
4,5000,LinearTS,1.0,10
4,5000,LinearUCB,1.0,10
4,5000,NeuralTS,1.0,10
4,5000,RFTS,0.09100000000000001,10
4,5000,XGBoostTS,0.09737500000000002,10
4,10000,BFTS,0.07144999999999996,10
4,10000,LinearTS,1.0,10
4,10000,LinearUCB,1.0,10
4,10000,NeuralTS,1.0,10
4,10000,RFTS,0.12925,10
4,10000,XGBoostTS,0.08525000000000005,10
5,200,BFTS,0.04399999999999999,10
5,200,LinearTS,0.0,10
5,200,LinearUCB,1.0,10
5,200,NeuralTS,0.0,10
5,200,RFTS,0.08662499999999992,10
5,200,XGBoostTS,0.177625,10
5,500,BFTS,0.09139344262295082,10
5,500,LinearTS,0.0,10
5,500,LinearUCB,1.0,10
5,500,NeuralTS,0.0,10
5,500,RFTS,0.056749999999999946,10
5,500,XGBoostTS,0.21337499999999998,10
5,1000,BFTS,0.06589147286821712,10
5,1000,LinearTS,0.0,10
5,1000,LinearUCB,1.0,10
5,1000,NeuralTS,0.0,10
5,1000,RFTS,0.13387500000000002,10
5,1000,XGBoostTS,0.09612500000000003,10
5,2000,BFTS,0.0695833333333333,10
5,2000,LinearTS,0.0,10
5,2000,LinearUCB,1.0,10
5,2000,NeuralTS,0.0,10
5,2000,RFTS,0.07849999999999996,10
5,2000,XGBoostTS,0.2115,10
5,5000,BFTS,0.06454999999999995,10
5,5000,LinearTS,0.0,10
5,5000,LinearUCB,1.0,10
5,5000,NeuralTS,0.0,10
5,5000,RFTS,0.05462499999999997,10
5,5000,XGBoostTS,0.06449999999999995,10
5,10000,BFTS,0.06184999999999998,10
5,10000,LinearTS,0.0,10
5,10000,LinearUCB,1.0,10
5,10000,NeuralTS,0.0,10
5,10000,RFTS,0.07237500000000005,10
5,10000,XGBoostTS,0.11774999999999997,10
6,200,BFTS,0.08299999999999998,10
6,200,LinearTS,0.0,10
6,200,LinearUCB,1.0,10
6,200,NeuralTS,1.0,10
6,200,RFTS,0.11775000000000005,10
6,200,XGBoostTS,0.32312500000000005,10
6,500,BFTS,0.08073770491803277,10
6,500,LinearTS,0.0,10
6,500,LinearUCB,1.0,10
6,500,NeuralTS,1.0,10
6,500,RFTS,0.202875,10
6,500,XGBoostTS,0.252875,10
6,1000,BFTS,0.06618217054263564,10
6,1000,LinearTS,0.0,10
6,1000,LinearUCB,1.0,10
6,1000,NeuralTS,0.975,10
6,1000,RFTS,0.09000000000000005,10
6,1000,XGBoostTS,0.15875,10
6,2000,BFTS,0.07041666666666668,10
6,2000,LinearTS,0.0,10
6,2000,LinearUCB,1.0,10
6,2000,NeuralTS,1.0,10
6,2000,RFTS,0.069625,10
6,2000,XGBoostTS,0.153375,10
6,5000,BFTS,0.08734999999999997,10
6,5000,LinearTS,0.0,10
6,5000,LinearUCB,1.0,10
6,5000,NeuralTS,1.0,10
6,5000,RFTS,0.07787500000000003,10
6,5000,XGBoostTS,0.05412500000000003,10
6,10000,BFTS,0.03730000000000003,10
6,10000,LinearTS,0.0,10
6,10000,LinearUCB,1.0,10
6,10000,NeuralTS,1.0,10
6,10000,RFTS,0.05674999999999999,10
6,10000,XGBoostTS,0.11912500000000001,10
7,200,BFTS,0.0635,10
7,200,LinearTS,0.0,10
7,200,LinearUCB,1.0,10
7,200,NeuralTS,0.44999999999999996,10
7,200,RFTS,0.20337500000000003,10
7,200,XGBoostTS,0.180875,10
7,500,BFTS,0.07377049180327869,10
7,500,LinearTS,0.0,10
7,500,LinearUCB,1.0,10
7,500,NeuralTS,0.19999999999999996,10
7,500,RFTS,0.075125,10
7,500,XGBoostTS,0.19762500000000002,10
7,1000,BFTS,0.07703488372093022,10
7,1000,LinearTS,0.0,10
7,1000,LinearUCB,1.0,10
7,1000,NeuralTS,0.17500000000000004,10
7,1000,RFTS,0.11187500000000004,10
7,1000,XGBoostTS,0.11312499999999995,10
7,2000,BFTS,0.11583333333333336,10
7,2000,LinearTS,0.0,10
7,2000,LinearUCB,1.0,10
7,2000,NeuralTS,0.125,10
7,2000,RFTS,0.09437500000000003,10
7,2000,XGBoostTS,0.12662500000000002,10
7,5000,BFTS,0.054749999999999986,10
7,5000,LinearTS,0.0,10
7,5000,LinearUCB,1.0,10
7,5000,NeuralTS,0.19999999999999996,10
7,5000,RFTS,0.07374999999999998,10
7,5000,XGBoostTS,0.12937499999999996,10
7,10000,BFTS,0.05790000000000002,10
7,10000,LinearTS,0.0,10
7,10000,LinearUCB,1.0,10
7,10000,NeuralTS,0.15000000000000002,10
7,10000,RFTS,0.04550000000000003,10
7,10000,XGBoostTS,0.09437499999999995,10
8,200,BFTS,0.10299999999999998,10
8,200,LinearTS,1.0,10
8,200,LinearUCB,1.0,10
8,200,NeuralTS,1.0,10
8,200,RFTS,0.21637499999999998,10
8,200,XGBoostTS,0.182875,10
8,500,BFTS,0.12459016393442618,10
8,500,LinearTS,1.0,10
8,500,LinearUCB,1.0,10
8,500,NeuralTS,1.0,10
8,500,RFTS,0.12224999999999996,10
8,500,XGBoostTS,0.30425,10
8,1000,BFTS,0.08265503875968992,10
8,1000,LinearTS,1.0,10
8,1000,LinearUCB,1.0,10
8,1000,NeuralTS,1.0,10
8,1000,RFTS,0.05375000000000003,10
8,1000,XGBoostTS,0.143,10
8,2000,BFTS,0.031249999999999948,10
8,2000,LinearTS,1.0,10
8,2000,LinearUCB,1.0,10
8,2000,NeuralTS,1.0,10
8,2000,RFTS,0.07287500000000002,10
8,2000,XGBoostTS,0.2025,10
8,5000,BFTS,0.1008,10
8,5000,LinearTS,1.0,10
8,5000,LinearUCB,1.0,10
8,5000,NeuralTS,0.825,10
8,5000,RFTS,0.06525,10
8,5000,XGBoostTS,0.11500000000000005,10
8,10000,BFTS,0.05260000000000003,10
8,10000,LinearTS,1.0,10
8,10000,LinearUCB,1.0,10
8,10000,NeuralTS,0.07499999999999996,10
8,10000,RFTS,0.062125000000000055,10
8,10000,XGBoostTS,0.11062499999999995,10
9,200,BFTS,0.06124999999999994,10
9,200,LinearTS,1.0,10
9,200,LinearUCB,1.0,10
9,200,NeuralTS,0.0,10
9,200,RFTS,0.05474999999999999,10
9,200,XGBoostTS,0.18225000000000002,10
9,500,BFTS,0.0780737704918033,10
9,500,LinearTS,1.0,10
9,500,LinearUCB,1.0,10
9,500,NeuralTS,0.0,10
9,500,RFTS,0.1315,10
9,500,XGBoostTS,0.269875,10
9,1000,BFTS,0.07073643410852712,10
9,1000,LinearTS,1.0,10
9,1000,LinearUCB,1.0,10
9,1000,NeuralTS,0.0,10
9,1000,RFTS,0.07350000000000002,10
9,1000,XGBoostTS,0.209875,10
9,2000,BFTS,0.050052083333333386,10
9,2000,LinearTS,1.0,10
9,2000,LinearUCB,1.0,10
9,2000,NeuralTS,0.0,10
9,2000,RFTS,0.09324999999999993,10
9,2000,XGBoostTS,0.16112500000000002,10
9,5000,BFTS,0.053000000000000054,10
9,5000,LinearTS,1.0,10
9,5000,LinearUCB,1.0,10
9,5000,NeuralTS,0.0,10
9,5000,RFTS,0.08062500000000002,10
9,5000,XGBoostTS,0.05800000000000001,10
9,10000,BFTS,0.061349999999999974,10
9,10000,LinearTS,1.0,10
9,10000,LinearUCB,1.0,10
9,10000,NeuralTS,0.0,10
9,10000,RFTS,0.08562499999999999,10
9,10000,XGBoostTS,0.08675000000000001,10
10,200,BFTS,0.12924999999999995,10
10,200,LinearTS,1.0,10
10,200,LinearUCB,1.0,10
10,200,NeuralTS,1.0,10
10,200,RFTS,0.09849999999999996,10
10,200,XGBoostTS,0.17974999999999997,10
10,500,BFTS,0.03750000000000002,10
10,500,LinearTS,1.0,10
10,500,LinearUCB,1.0,10
10,500,NeuralTS,1.0,10
10,500,RFTS,0.10725000000000005,10
10,500,XGBoostTS,0.194,10
10,1000,BFTS,0.10959302325581395,10
10,1000,LinearTS,1.0,10
10,1000,LinearUCB,1.0,10
10,1000,NeuralTS,1.0,10
10,1000,RFTS,0.09800000000000002,10
10,1000,XGBoostTS,0.059875000000000005,10
10,2000,BFTS,0.039583333333333304,10
10,2000,LinearTS,1.0,10
10,2000,LinearUCB,1.0,10
10,2000,NeuralTS,1.0,10
10,2000,RFTS,0.11187500000000003,10
10,2000,XGBoostTS,0.152875,10
10,5000,BFTS,0.07444999999999996,10
10,5000,LinearTS,1.0,10
10,5000,LinearUCB,1.0,10
10,5000,NeuralTS,1.0,10
10,5000,RFTS,0.04699999999999994,10
10,5000,XGBoostTS,0.075625,10
10,10000,BFTS,0.06250000000000001,10
10,10000,LinearTS,1.0,10
10,10000,LinearUCB,1.0,10
10,10000,NeuralTS,1.0,10
10,10000,RFTS,0.031875000000000035,10
10,10000,XGBoostTS,0.091,10
11,200,BFTS,0.08575000000000006,10
11,200,LinearTS,1.0,10
11,200,LinearUCB,1.0,10
11,200,NeuralTS,1.0,10
11,200,RFTS,0.12962500000000002,10
11,200,XGBoostTS,0.188875,10
11,500,BFTS,0.07233606557377047,10
11,500,LinearTS,1.0,10
11,500,LinearUCB,1.0,10
11,500,NeuralTS,1.0,10
11,500,RFTS,0.07650000000000003,10
11,500,XGBoostTS,0.25349999999999995,10
11,1000,BFTS,0.08294573643410853,10
11,1000,LinearTS,1.0,10
11,1000,LinearUCB,1.0,10
11,1000,NeuralTS,1.0,10
11,1000,RFTS,0.06700000000000003,10
11,1000,XGBoostTS,0.125,10
11,2000,BFTS,0.057760416666666634,10
11,2000,LinearTS,1.0,10
11,2000,LinearUCB,1.0,10
11,2000,NeuralTS,1.0,10
11,2000,RFTS,0.07762499999999997,10
11,2000,XGBoostTS,0.18599999999999997,10
11,5000,BFTS,0.08815,10
11,5000,LinearTS,1.0,10
11,5000,LinearUCB,1.0,10
11,5000,NeuralTS,1.0,10
11,5000,RFTS,0.07750000000000005,10
11,5000,XGBoostTS,0.07224999999999998,10
11,10000,BFTS,0.051049999999999984,10
11,10000,LinearTS,1.0,10
11,10000,LinearUCB,1.0,10
11,10000,NeuralTS,1.0,10
11,10000,RFTS,0.05812499999999996,10
11,10000,XGBoostTS,0.10062500000000003,10


==> artifacts/exp1_syn/tables/pstar_ece_Friedman-Sparse-Disjoint.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.09825000000000002,10
0,200,LinearTS,0.475,10
0,200,LinearUCB,0.475,10
0,200,NeuralTS,0.06875,10
0,200,RFTS,0.07612500000000004,10
0,200,XGBoostTS,0.11175000000000002,10
0,500,BFTS,0.0762295081967213,10
0,500,LinearTS,0.47475,10
0,500,LinearUCB,0.47487499999999994,10
0,500,NeuralTS,0.17212499999999997,10
0,500,RFTS,0.15712499999999996,10
0,500,XGBoostTS,0.0855,10
0,1000,BFTS,0.04903100775193801,10
0,1000,LinearTS,0.47487499999999994,10
0,1000,LinearUCB,0.47487499999999994,10
0,1000,NeuralTS,0.17912499999999998,10
0,1000,RFTS,0.07012499999999992,10
0,1000,XGBoostTS,0.13237500000000002,10
0,2000,BFTS,0.04854166666666662,10
0,2000,LinearTS,0.1471250000000001,10
0,2000,LinearUCB,0.14437499999999998,10
0,2000,NeuralTS,0.07499999999999996,10
0,2000,RFTS,0.19375000000000003,10
0,2000,XGBoostTS,0.09812500000000002,10
0,5000,BFTS,0.03385000000000004,10
0,5000,LinearTS,0.12937499999999996,10
0,5000,LinearUCB,0.13962499999999994,10
0,5000,NeuralTS,0.120875,10
0,5000,RFTS,0.25112499999999993,10
0,5000,XGBoostTS,0.07862500000000003,10
0,10000,BFTS,0.017800000000000076,10
0,10000,LinearTS,0.12424999999999997,10
0,10000,LinearUCB,0.12462499999999999,10
0,10000,NeuralTS,0.07499999999999996,10
0,10000,RFTS,0.13537500000000002,10
0,10000,XGBoostTS,0.10599999999999998,10
1,200,BFTS,0.09450000000000006,10
1,200,LinearTS,0.52475,10
1,200,LinearUCB,0.475,10
1,200,NeuralTS,0.17787499999999995,10
1,200,RFTS,0.20775000000000005,10
1,200,XGBoostTS,0.06862499999999995,10
1,500,BFTS,0.06352459016393443,10
1,500,LinearTS,0.52475,10
1,500,LinearUCB,0.47487499999999994,10
1,500,NeuralTS,0.19999999999999996,10
1,500,RFTS,0.15087500000000004,10
1,500,XGBoostTS,0.161875,10
1,1000,BFTS,0.021414728682170515,10
1,1000,LinearTS,0.52425,10
1,1000,LinearUCB,0.475,10
1,1000,NeuralTS,0.18400000000000002,10
1,1000,RFTS,0.12174999999999996,10
1,1000,XGBoostTS,0.09024999999999998,10
1,2000,BFTS,0.046614583333333286,10
1,2000,LinearTS,0.16312500000000013,10
1,2000,LinearUCB,0.47487499999999994,10
1,2000,NeuralTS,0.041999999999999996,10
1,2000,RFTS,0.054374999999999965,10
1,2000,XGBoostTS,0.07762499999999999,10
1,5000,BFTS,0.028750000000000032,10
1,5000,LinearTS,0.13999999999999996,10
1,5000,LinearUCB,0.12999999999999998,10
1,5000,NeuralTS,0.04800000000000004,10
1,5000,RFTS,0.122625,10
1,5000,XGBoostTS,0.06087499999999997,10
1,10000,BFTS,0.012199999999999945,10
1,10000,LinearTS,0.14975000000000005,10
1,10000,LinearUCB,0.13837499999999997,10
1,10000,NeuralTS,0.07499999999999996,10
1,10000,RFTS,0.12037499999999993,10
1,10000,XGBoostTS,0.0382500000000001,10
2,200,BFTS,0.09800000000000002,10
2,200,LinearTS,0.475,10
2,200,LinearUCB,0.475,10
2,200,NeuralTS,0.22999999999999998,10
2,200,RFTS,0.13625000000000004,10
2,200,XGBoostTS,0.141375,10
2,500,BFTS,0.05122950819672132,10
2,500,LinearTS,0.475,10
2,500,LinearUCB,0.475,10
2,500,NeuralTS,0.227375,10
2,500,RFTS,0.13225,10
2,500,XGBoostTS,0.157125,10
2,1000,BFTS,0.07160852713178299,10
2,1000,LinearTS,0.475,10
2,1000,LinearUCB,0.475,10
2,1000,NeuralTS,0.18749999999999992,10
2,1000,RFTS,0.10549999999999993,10
2,1000,XGBoostTS,0.11287499999999993,10
2,2000,BFTS,0.04791666666666663,10
2,2000,LinearTS,0.127625,10
2,2000,LinearUCB,0.141625,10
2,2000,NeuralTS,0.15574999999999994,10
2,2000,RFTS,0.12312500000000001,10
2,2000,XGBoostTS,0.15974999999999998,10
2,5000,BFTS,0.03495000000000005,10
2,5000,LinearTS,0.09837499999999999,10
2,5000,LinearUCB,0.09875,10
2,5000,NeuralTS,0.048875,10
2,5000,RFTS,0.06462500000000003,10
2,5000,XGBoostTS,0.05012499999999991,10
2,10000,BFTS,0.031850000000000066,10
2,10000,LinearTS,0.11712500000000008,10
2,10000,LinearUCB,0.11462499999999992,10
2,10000,NeuralTS,0.050000000000000044,10
2,10000,RFTS,0.13875000000000004,10
2,10000,XGBoostTS,0.08862500000000004,10
3,200,BFTS,0.09950000000000003,10
3,200,LinearTS,0.52425,10
3,200,LinearUCB,0.475,10
3,200,NeuralTS,0.13112500000000002,10
3,200,RFTS,0.13024999999999998,10
3,200,XGBoostTS,0.05212500000000001,10
3,500,BFTS,0.07540983606557372,10
3,500,LinearTS,0.328,10
3,500,LinearUCB,0.47487499999999994,10
3,500,NeuralTS,0.16862500000000002,10
3,500,RFTS,0.17949999999999994,10
3,500,XGBoostTS,0.23537500000000003,10
3,1000,BFTS,0.08594961240310081,10
3,1000,LinearTS,0.15787499999999993,10
3,1000,LinearUCB,0.47475,10
3,1000,NeuralTS,0.17475000000000007,10
3,1000,RFTS,0.09275,10
3,1000,XGBoostTS,0.05037499999999996,10
3,2000,BFTS,0.048072916666666576,10
3,2000,LinearTS,0.20725000000000007,10
3,2000,LinearUCB,0.11624999999999994,10
3,2000,NeuralTS,0.07499999999999996,10
3,2000,RFTS,0.08037499999999995,10
3,2000,XGBoostTS,0.177125,10
3,5000,BFTS,0.035000000000000024,10
3,5000,LinearTS,0.18300000000000005,10
3,5000,LinearUCB,0.12074999999999995,10
3,5000,NeuralTS,0.1419999999999999,10
3,5000,RFTS,0.09437499999999997,10
3,5000,XGBoostTS,0.07925000000000004,10
3,10000,BFTS,0.052600000000000056,10
3,10000,LinearTS,0.14975000000000005,10
3,10000,LinearUCB,0.14600000000000013,10
3,10000,NeuralTS,0.07499999999999996,10
3,10000,RFTS,0.04337500000000001,10
3,10000,XGBoostTS,0.09625000000000004,10
4,200,BFTS,0.067,10
4,200,LinearTS,0.475,10
4,200,LinearUCB,0.475,10
4,200,NeuralTS,0.20249999999999993,10
4,200,RFTS,0.1825,10
4,200,XGBoostTS,0.12862500000000004,10
4,500,BFTS,0.09057377049180335,10
4,500,LinearTS,0.475,10
4,500,LinearUCB,0.47487499999999994,10
4,500,NeuralTS,0.22449999999999992,10
4,500,RFTS,0.12074999999999991,10
4,500,XGBoostTS,0.17575000000000002,10
4,1000,BFTS,0.04602713178294576,10
4,1000,LinearTS,0.11587500000000009,10
4,1000,LinearUCB,0.16899999999999996,10
4,1000,NeuralTS,0.14525,10
4,1000,RFTS,0.171875,10
4,1000,XGBoostTS,0.10949999999999997,10
4,2000,BFTS,0.0515104166666666,10
4,2000,LinearTS,0.15112499999999995,10
4,2000,LinearUCB,0.1372500000000001,10
4,2000,NeuralTS,0.06749999999999999,10
4,2000,RFTS,0.18824999999999997,10
4,2000,XGBoostTS,0.158375,10
4,5000,BFTS,0.01459999999999993,10
4,5000,LinearTS,0.11725,10
4,5000,LinearUCB,0.10925,10
4,5000,NeuralTS,0.09674999999999995,10
4,5000,RFTS,0.04325,10
4,5000,XGBoostTS,0.128375,10
4,10000,BFTS,0.03644999999999994,10
4,10000,LinearTS,0.15287499999999998,10
4,10000,LinearUCB,0.14512499999999984,10
4,10000,NeuralTS,0.025000000000000022,10
4,10000,RFTS,0.13224999999999998,10
4,10000,XGBoostTS,0.0855,10
5,200,BFTS,0.08225000000000003,10
5,200,LinearTS,0.475,10
5,200,LinearUCB,0.475,10
5,200,NeuralTS,0.19812499999999988,10
5,200,RFTS,0.07287499999999997,10
5,200,XGBoostTS,0.10150000000000002,10
5,500,BFTS,0.09897540983606556,10
5,500,LinearTS,0.16200000000000003,10
5,500,LinearUCB,0.09975000000000003,10
5,500,NeuralTS,0.125,10
5,500,RFTS,0.18125,10
5,500,XGBoostTS,0.23612500000000003,10
5,1000,BFTS,0.06172480620155046,10
5,1000,LinearTS,0.16062500000000005,10
5,1000,LinearUCB,0.14149999999999996,10
5,1000,NeuralTS,0.11687499999999997,10
5,1000,RFTS,0.06487499999999999,10
5,1000,XGBoostTS,0.10474999999999998,10
5,2000,BFTS,0.052656249999999995,10
5,2000,LinearTS,0.1296249999999999,10
5,2000,LinearUCB,0.139125,10
5,2000,NeuralTS,0.137875,10
5,2000,RFTS,0.12775,10
5,2000,XGBoostTS,0.153125,10
5,5000,BFTS,0.033999999999999926,10
5,5000,LinearTS,0.16062500000000007,10
5,5000,LinearUCB,0.159875,10
5,5000,NeuralTS,0.0981249999999999,10
5,5000,RFTS,0.13637499999999994,10
5,5000,XGBoostTS,0.09237499999999997,10
5,10000,BFTS,0.04915,10
5,10000,LinearTS,0.1415,10
5,10000,LinearUCB,0.1367499999999999,10
5,10000,NeuralTS,0.09999999999999998,10
5,10000,RFTS,0.121,10
5,10000,XGBoostTS,0.06074999999999995,10
6,200,BFTS,0.07125000000000001,10
6,200,LinearTS,0.523875,10
6,200,LinearUCB,0.475,10
6,200,NeuralTS,0.09312500000000001,10
6,200,RFTS,0.31912500000000005,10
6,200,XGBoostTS,0.19199999999999998,10
6,500,BFTS,0.06516393442622953,10
6,500,LinearTS,0.5245,10
6,500,LinearUCB,0.475,10
6,500,NeuralTS,0.15912499999999996,10
6,500,RFTS,0.20912500000000003,10
6,500,XGBoostTS,0.176625,10
6,1000,BFTS,0.05019379844961242,10
6,1000,LinearTS,0.524,10
6,1000,LinearUCB,0.47487499999999994,10
6,1000,NeuralTS,0.19287500000000005,10
6,1000,RFTS,0.12174999999999994,10
6,1000,XGBoostTS,0.11849999999999998,10
6,2000,BFTS,0.044218749999999994,10
6,2000,LinearTS,0.1915,10
6,2000,LinearUCB,0.47475,10
6,2000,NeuralTS,0.074125,10
6,2000,RFTS,0.09787500000000002,10
6,2000,XGBoostTS,0.09587500000000002,10
6,5000,BFTS,0.043700000000000024,10
6,5000,LinearTS,0.10287499999999992,10
6,5000,LinearUCB,0.475,10
6,5000,NeuralTS,0.07499999999999996,10
6,5000,RFTS,0.15375000000000003,10
6,5000,XGBoostTS,0.08562499999999999,10
6,10000,BFTS,0.04395000000000004,10
6,10000,LinearTS,0.11862500000000001,10
6,10000,LinearUCB,0.13175,10
6,10000,NeuralTS,0.025000000000000022,10
6,10000,RFTS,0.15437500000000004,10
6,10000,XGBoostTS,0.09699999999999998,10
7,200,BFTS,0.14999999999999997,10
7,200,LinearTS,0.475,10
7,200,LinearUCB,0.475,10
7,200,NeuralTS,0.15975000000000003,10
7,200,RFTS,0.19399999999999998,10
7,200,XGBoostTS,0.13149999999999998,10
7,500,BFTS,0.09221311475409835,10
7,500,LinearTS,0.475,10
7,500,LinearUCB,0.475,10
7,500,NeuralTS,0.15000000000000002,10
7,500,RFTS,0.16037499999999996,10
7,500,XGBoostTS,0.12437499999999999,10
7,1000,BFTS,0.07703488372093019,10
7,1000,LinearTS,0.475,10
7,1000,LinearUCB,0.47487499999999994,10
7,1000,NeuralTS,0.09924999999999995,10
7,1000,RFTS,0.16262500000000002,10
7,1000,XGBoostTS,0.1155,10
7,2000,BFTS,0.03692708333333332,10
7,2000,LinearTS,0.475,10
7,2000,LinearUCB,0.475,10
7,2000,NeuralTS,0.02387499999999998,10
7,2000,RFTS,0.1355,10
7,2000,XGBoostTS,0.06837499999999999,10
7,5000,BFTS,0.02134999999999996,10
7,5000,LinearTS,0.16162500000000007,10
7,5000,LinearUCB,0.167,10
7,5000,NeuralTS,0.025000000000000022,10
7,5000,RFTS,0.10312499999999994,10
7,5000,XGBoostTS,0.10375000000000002,10
7,10000,BFTS,0.023750000000000035,10
7,10000,LinearTS,0.15000000000000002,10
7,10000,LinearUCB,0.15000000000000002,10
7,10000,NeuralTS,0.025000000000000022,10
7,10000,RFTS,0.08100000000000003,10
7,10000,XGBoostTS,0.07837500000000007,10
8,200,BFTS,0.08900000000000007,10
8,200,LinearTS,0.524375,10
8,200,LinearUCB,0.475,10
8,200,NeuralTS,0.33775,10
8,200,RFTS,0.14037499999999997,10
8,200,XGBoostTS,0.07262500000000002,10
8,500,BFTS,0.09528688524590158,10
8,500,LinearTS,0.52375,10
8,500,LinearUCB,0.47487499999999994,10
8,500,NeuralTS,0.18787500000000001,10
8,500,RFTS,0.12662500000000004,10
8,500,XGBoostTS,0.194125,10
8,1000,BFTS,0.09001937984496128,10
8,1000,LinearTS,0.524625,10
8,1000,LinearUCB,0.475,10
8,1000,NeuralTS,0.15000000000000002,10
8,1000,RFTS,0.03062499999999992,10
8,1000,XGBoostTS,0.09975000000000006,10
8,2000,BFTS,0.0538541666666666,10
8,2000,LinearTS,0.52475,10
8,2000,LinearUCB,0.475,10
8,2000,NeuralTS,0.0948749999999999,10
8,2000,RFTS,0.117125,10
8,2000,XGBoostTS,0.09724999999999999,10
8,5000,BFTS,0.030700000000000085,10
8,5000,LinearTS,0.52425,10
8,5000,LinearUCB,0.475,10
8,5000,NeuralTS,0.07499999999999996,10
8,5000,RFTS,0.16012499999999993,10
8,5000,XGBoostTS,0.10725000000000005,10
8,10000,BFTS,0.03679999999999995,10
8,10000,LinearTS,0.09987499999999994,10
8,10000,LinearUCB,0.11024999999999999,10
8,10000,NeuralTS,0.025000000000000022,10
8,10000,RFTS,0.102625,10
8,10000,XGBoostTS,0.05137499999999998,10
9,200,BFTS,0.09000000000000004,10
9,200,LinearTS,0.52475,10
9,200,LinearUCB,0.475,10
9,200,NeuralTS,0.23600000000000002,10
9,200,RFTS,0.3165,10
9,200,XGBoostTS,0.05537499999999998,10
9,500,BFTS,0.08319672131147546,10
9,500,LinearTS,0.5241250000000001,10
9,500,LinearUCB,0.475,10
9,500,NeuralTS,0.23212499999999994,10
9,500,RFTS,0.18387499999999998,10
9,500,XGBoostTS,0.18525,10
9,1000,BFTS,0.06104651162790702,10
9,1000,LinearTS,0.525,10
9,1000,LinearUCB,0.475,10
9,1000,NeuralTS,0.15650000000000006,10
9,1000,RFTS,0.21187499999999998,10
9,1000,XGBoostTS,0.09524999999999999,10
9,2000,BFTS,0.03546875000000004,10
9,2000,LinearTS,0.523875,10
9,2000,LinearUCB,0.47487499999999994,10
9,2000,NeuralTS,0.08962499999999994,10
9,2000,RFTS,0.13574999999999995,10
9,2000,XGBoostTS,0.16524999999999995,10
9,5000,BFTS,0.013750000000000012,10
9,5000,LinearTS,0.20262500000000006,10
9,5000,LinearUCB,0.09624999999999997,10
9,5000,NeuralTS,0.06637499999999999,10
9,5000,RFTS,0.12724999999999997,10
9,5000,XGBoostTS,0.09337499999999997,10
9,10000,BFTS,0.014849999999999954,10
9,10000,LinearTS,0.14875000000000005,10
9,10000,LinearUCB,0.12337500000000001,10
9,10000,NeuralTS,0.07487499999999991,10
9,10000,RFTS,0.12937499999999996,10
9,10000,XGBoostTS,0.04275000000000002,10
10,200,BFTS,0.09875,10
10,200,LinearTS,0.524625,10
10,200,LinearUCB,0.475,10
10,200,NeuralTS,0.18587499999999993,10
10,200,RFTS,0.16237500000000005,10
10,200,XGBoostTS,0.198,10
10,500,BFTS,0.044467213114754114,10
10,500,LinearTS,0.5245,10
10,500,LinearUCB,0.47487499999999994,10
10,500,NeuralTS,0.1687499999999999,10
10,500,RFTS,0.127,10
10,500,XGBoostTS,0.23762500000000003,10
10,1000,BFTS,0.04922480620155046,10
10,1000,LinearTS,0.12925000000000003,10
10,1000,LinearUCB,0.475,10
10,1000,NeuralTS,0.12462499999999999,10
10,1000,RFTS,0.13562500000000002,10
10,1000,XGBoostTS,0.11587500000000003,10
10,2000,BFTS,0.031093750000000128,10
10,2000,LinearTS,0.14787499999999998,10
10,2000,LinearUCB,0.13512500000000002,10
10,2000,NeuralTS,0.07499999999999996,10
10,2000,RFTS,0.11575000000000006,10
10,2000,XGBoostTS,0.07549999999999998,10
10,5000,BFTS,0.0354,10
10,5000,LinearTS,0.14674999999999994,10
10,5000,LinearUCB,0.13749999999999998,10
10,5000,NeuralTS,0.09999999999999998,10
10,5000,RFTS,0.12624999999999995,10
10,5000,XGBoostTS,0.10975000000000001,10
10,10000,BFTS,0.023000000000000104,10
10,10000,LinearTS,0.145,10
10,10000,LinearUCB,0.12924999999999998,10
10,10000,NeuralTS,0.17500000000000004,10
10,10000,RFTS,0.10925000000000003,10
10,10000,XGBoostTS,0.049125000000000044,10
11,200,BFTS,0.08449999999999996,10
11,200,LinearTS,0.47487499999999994,10
11,200,LinearUCB,0.475,10
11,200,NeuralTS,0.1786250000000001,10
11,200,RFTS,0.13225,10
11,200,XGBoostTS,0.13262500000000005,10
11,500,BFTS,0.06209016393442619,10
11,500,LinearTS,0.475,10
11,500,LinearUCB,0.475,10
11,500,NeuralTS,0.15000000000000002,10
11,500,RFTS,0.14137500000000003,10
11,500,XGBoostTS,0.169625,10
11,1000,BFTS,0.05397286821705421,10
11,1000,LinearTS,0.47487499999999994,10
11,1000,LinearUCB,0.475,10
11,1000,NeuralTS,0.14987499999999998,10
11,1000,RFTS,0.08649999999999994,10
11,1000,XGBoostTS,0.10487500000000007,10
11,2000,BFTS,0.03484374999999993,10
11,2000,LinearTS,0.475,10
11,2000,LinearUCB,0.47487499999999994,10
11,2000,NeuralTS,0.15000000000000002,10
11,2000,RFTS,0.12437500000000007,10
11,2000,XGBoostTS,0.12225000000000004,10
11,5000,BFTS,0.02824999999999996,10
11,5000,LinearTS,0.1208750000000001,10
11,5000,LinearUCB,0.11374999999999999,10
11,5000,NeuralTS,0.10324999999999997,10
11,5000,RFTS,0.148125,10
11,5000,XGBoostTS,0.06599999999999996,10
11,10000,BFTS,0.02285000000000003,10
11,10000,LinearTS,0.10650000000000005,10
11,10000,LinearUCB,0.09774999999999989,10
11,10000,NeuralTS,0.12437500000000001,10
11,10000,RFTS,0.17737499999999998,10
11,10000,XGBoostTS,0.08275,10


==> artifacts/exp1_syn/tables/pstar_ece_Friedman-Sparse.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.08200000000000005,10
0,200,LinearTS,0.0,10
0,200,LinearUCB,0.999625,10
0,200,NeuralTS,0.0,10
0,200,RFTS,0.107,10
0,200,XGBoostTS,0.273625,10
0,500,BFTS,0.13258196721311466,10
0,500,LinearTS,0.0,10
0,500,LinearUCB,0.9994999999999999,10
0,500,NeuralTS,0.0,10
0,500,RFTS,0.128375,10
0,500,XGBoostTS,0.2562499999999999,10
0,1000,BFTS,0.03129844961240304,10
0,1000,LinearTS,0.0,10
0,1000,LinearUCB,0.999625,10
0,1000,NeuralTS,0.0,10
0,1000,RFTS,0.11675000000000003,10
0,1000,XGBoostTS,0.19225000000000003,10
0,2000,BFTS,0.045677083333333326,10
0,2000,LinearTS,0.0,10
0,2000,LinearUCB,0.999625,10
0,2000,NeuralTS,0.0,10
0,2000,RFTS,0.16087500000000005,10
0,2000,XGBoostTS,0.14787499999999998,10
0,5000,BFTS,0.05555,10
0,5000,LinearTS,0.0,10
0,5000,LinearUCB,1.0,10
0,5000,NeuralTS,0.0,10
0,5000,RFTS,0.14337500000000003,10
0,5000,XGBoostTS,0.09500000000000007,10
0,10000,BFTS,0.07675000000000001,10
0,10000,LinearTS,0.0,10
0,10000,LinearUCB,1.0,10
0,10000,NeuralTS,0.0,10
0,10000,RFTS,0.03850000000000001,10
0,10000,XGBoostTS,0.10137500000000002,10
1,200,BFTS,0.11324999999999998,10
1,200,LinearTS,0.0,10
1,200,LinearUCB,0.999875,10
1,200,NeuralTS,1.0,10
1,200,RFTS,0.12950000000000003,10
1,200,XGBoostTS,0.228125,10
1,500,BFTS,0.12520491803278683,10
1,500,LinearTS,0.0,10
1,500,LinearUCB,0.999875,10
1,500,NeuralTS,1.0,10
1,500,RFTS,0.09150000000000001,10
1,500,XGBoostTS,0.17925,10
1,1000,BFTS,0.04282945736434107,10
1,1000,LinearTS,0.0,10
1,1000,LinearUCB,1.0,10
1,1000,NeuralTS,1.0,10
1,1000,RFTS,0.07162499999999998,10
1,1000,XGBoostTS,0.1755,10
1,2000,BFTS,0.08552083333333335,10
1,2000,LinearTS,0.0,10
1,2000,LinearUCB,0.9994999999999999,10
1,2000,NeuralTS,1.0,10
1,2000,RFTS,0.09212500000000001,10
1,2000,XGBoostTS,0.2695,10
1,5000,BFTS,0.052600000000000036,10
1,5000,LinearTS,0.0,10
1,5000,LinearUCB,0.006249999999999978,10
1,5000,NeuralTS,0.675,10
1,5000,RFTS,0.14262499999999997,10
1,5000,XGBoostTS,0.08037500000000002,10
1,10000,BFTS,0.055999999999999994,10
1,10000,LinearTS,0.0,10
1,10000,LinearUCB,0.0006249999999999867,10
1,10000,NeuralTS,0.125,10
1,10000,RFTS,0.08887500000000005,10
1,10000,XGBoostTS,0.09150000000000007,10
2,200,BFTS,0.12649999999999995,10
2,200,LinearTS,0.0,10
2,200,LinearUCB,0.999875,10
2,200,NeuralTS,1.0,10
2,200,RFTS,0.12349999999999998,10
2,200,XGBoostTS,0.25625000000000003,10
2,500,BFTS,0.09487704918032794,10
2,500,LinearTS,0.0,10
2,500,LinearUCB,0.999875,10
2,500,NeuralTS,0.9788749999999999,10
2,500,RFTS,0.04924999999999999,10
2,500,XGBoostTS,0.10249999999999998,10
2,1000,BFTS,0.07587209302325587,10
2,1000,LinearTS,0.0,10
2,1000,LinearUCB,0.999375,10
2,1000,NeuralTS,0.975,10
2,1000,RFTS,0.143125,10
2,1000,XGBoostTS,0.145375,10
2,2000,BFTS,0.02776041666666663,10
2,2000,LinearTS,0.0,10
2,2000,LinearUCB,1.0,10
2,2000,NeuralTS,0.975,10
2,2000,RFTS,0.12225000000000003,10
2,2000,XGBoostTS,0.175125,10
2,5000,BFTS,0.06509999999999996,10
2,5000,LinearTS,0.0,10
2,5000,LinearUCB,1.0,10
2,5000,NeuralTS,0.925,10
2,5000,RFTS,0.10587500000000001,10
2,5000,XGBoostTS,0.07850000000000001,10
2,10000,BFTS,0.07230000000000003,10
2,10000,LinearTS,0.0,10
2,10000,LinearUCB,1.0,10
2,10000,NeuralTS,0.875,10
2,10000,RFTS,0.12612500000000004,10
2,10000,XGBoostTS,0.13212500000000002,10
3,200,BFTS,0.10049999999999998,10
3,200,LinearTS,1.0,10
3,200,LinearUCB,0.999875,10
3,200,NeuralTS,1.0,10
3,200,RFTS,0.11174999999999999,10
3,200,XGBoostTS,0.286875,10
3,500,BFTS,0.1280737704918033,10
3,500,LinearTS,1.0,10
3,500,LinearUCB,0.999875,10
3,500,NeuralTS,0.9720000000000001,10
3,500,RFTS,0.129625,10
3,500,XGBoostTS,0.22399999999999998,10
3,1000,BFTS,0.05920542635658917,10
3,1000,LinearTS,1.0,10
3,1000,LinearUCB,1.0,10
3,1000,NeuralTS,0.95,10
3,1000,RFTS,0.039625000000000056,10
3,1000,XGBoostTS,0.06012499999999998,10
3,2000,BFTS,0.08505208333333328,10
3,2000,LinearTS,1.0,10
3,2000,LinearUCB,0.999875,10
3,2000,NeuralTS,0.65,10
3,2000,RFTS,0.12125000000000001,10
3,2000,XGBoostTS,0.23037499999999997,10
3,5000,BFTS,0.08644999999999997,10
3,5000,LinearTS,1.0,10
3,5000,LinearUCB,0.9994999999999999,10
3,5000,NeuralTS,0.07499999999999996,10
3,5000,RFTS,0.11649999999999999,10
3,5000,XGBoostTS,0.082875,10
3,10000,BFTS,0.044649999999999884,10
3,10000,LinearTS,1.0,10
3,10000,LinearUCB,1.0,10
3,10000,NeuralTS,0.07499999999999996,10
3,10000,RFTS,0.12837499999999996,10
3,10000,XGBoostTS,0.11987499999999998,10
4,200,BFTS,0.12774999999999997,10
4,200,LinearTS,1.0,10
4,200,LinearUCB,0.99925,10
4,200,NeuralTS,0.0,10
4,200,RFTS,0.13949999999999996,10
4,200,XGBoostTS,0.141125,10
4,500,BFTS,0.06188524590163937,10
4,500,LinearTS,1.0,10
4,500,LinearUCB,1.0,10
4,500,NeuralTS,0.0,10
4,500,RFTS,0.14387499999999998,10
4,500,XGBoostTS,0.25012499999999993,10
4,1000,BFTS,0.09563953488372091,10
4,1000,LinearTS,1.0,10
4,1000,LinearUCB,0.999125,10
4,1000,NeuralTS,0.025000000000000022,10
4,1000,RFTS,0.05087499999999999,10
4,1000,XGBoostTS,0.15124999999999997,10
4,2000,BFTS,0.03250000000000002,10
4,2000,LinearTS,1.0,10
4,2000,LinearUCB,0.999875,10
4,2000,NeuralTS,0.025000000000000022,10
4,2000,RFTS,0.09262500000000001,10
4,2000,XGBoostTS,0.23174999999999998,10
4,5000,BFTS,0.08609999999999993,10
4,5000,LinearTS,1.0,10
4,5000,LinearUCB,1.0,10
4,5000,NeuralTS,0.025000000000000022,10
4,5000,RFTS,0.06699999999999995,10
4,5000,XGBoostTS,0.07550000000000003,10
4,10000,BFTS,0.05750000000000003,10
4,10000,LinearTS,1.0,10
4,10000,LinearUCB,1.0,10
4,10000,NeuralTS,0.025000000000000022,10
4,10000,RFTS,0.059250000000000025,10
4,10000,XGBoostTS,0.13200000000000006,10
5,200,BFTS,0.056250000000000015,10
5,200,LinearTS,0.0,10
5,200,LinearUCB,1.0,10
5,200,NeuralTS,1.0,10
5,200,RFTS,0.06,10
5,200,XGBoostTS,0.276875,10
5,500,BFTS,0.07622950819672132,10
5,500,LinearTS,0.0,10
5,500,LinearUCB,0.999875,10
5,500,NeuralTS,0.975,10
5,500,RFTS,0.08462500000000002,10
5,500,XGBoostTS,0.19524999999999998,10
5,1000,BFTS,0.04176356589147284,10
5,1000,LinearTS,0.0,10
5,1000,LinearUCB,0.999875,10
5,1000,NeuralTS,0.975,10
5,1000,RFTS,0.14375,10
5,1000,XGBoostTS,0.15600000000000003,10
5,2000,BFTS,0.06578125,10
5,2000,LinearTS,0.0,10
5,2000,LinearUCB,0.999625,10
5,2000,NeuralTS,0.825,10
5,2000,RFTS,0.09249999999999999,10
5,2000,XGBoostTS,0.21187499999999998,10
5,5000,BFTS,0.07255000000000003,10
5,5000,LinearTS,0.0,10
5,5000,LinearUCB,1.0,10
5,5000,NeuralTS,0.775,10
5,5000,RFTS,0.039499999999999945,10
5,5000,XGBoostTS,0.069125,10
5,10000,BFTS,0.0686,10
5,10000,LinearTS,0.0,10
5,10000,LinearUCB,0.999375,10
5,10000,NeuralTS,0.525,10
5,10000,RFTS,0.01887499999999998,10
5,10000,XGBoostTS,0.10525000000000002,10
6,200,BFTS,0.15700000000000006,10
6,200,LinearTS,0.0,10
6,200,LinearUCB,1.0,10
6,200,NeuralTS,0.09999999999999998,10
6,200,RFTS,0.16849999999999996,10
6,200,XGBoostTS,0.229125,10
6,500,BFTS,0.06823770491803277,10
6,500,LinearTS,0.0,10
6,500,LinearUCB,0.999875,10
6,500,NeuralTS,0.07499999999999996,10
6,500,RFTS,0.08199999999999995,10
6,500,XGBoostTS,0.17212500000000003,10
6,1000,BFTS,0.06899224806201557,10
6,1000,LinearTS,0.0,10
6,1000,LinearUCB,1.0,10
6,1000,NeuralTS,0.09999999999999998,10
6,1000,RFTS,0.09075000000000005,10
6,1000,XGBoostTS,0.149875,10
6,2000,BFTS,0.09744791666666668,10
6,2000,LinearTS,0.0,10
6,2000,LinearUCB,1.0,10
6,2000,NeuralTS,0.09999999999999998,10
6,2000,RFTS,0.06525000000000003,10
6,2000,XGBoostTS,0.262125,10
6,5000,BFTS,0.06240000000000001,10
6,5000,LinearTS,0.0,10
6,5000,LinearUCB,1.0,10
6,5000,NeuralTS,0.07499999999999996,10
6,5000,RFTS,0.08025000000000006,10
6,5000,XGBoostTS,0.12462500000000007,10
6,10000,BFTS,0.045750000000000034,10
6,10000,LinearTS,0.0,10
6,10000,LinearUCB,1.0,10
6,10000,NeuralTS,0.09999999999999998,10
6,10000,RFTS,0.08212499999999996,10
6,10000,XGBoostTS,0.14,10
7,200,BFTS,0.08275000000000003,10
7,200,LinearTS,0.0,10
7,200,LinearUCB,0.999625,10
7,200,NeuralTS,0.0,10
7,200,RFTS,0.06687500000000005,10
7,200,XGBoostTS,0.27775,10
7,500,BFTS,0.1364754098360656,10
7,500,LinearTS,0.0,10
7,500,LinearUCB,1.0,10
7,500,NeuralTS,0.0,10
7,500,RFTS,0.07350000000000002,10
7,500,XGBoostTS,0.17387499999999997,10
7,1000,BFTS,0.036143410852713206,10
7,1000,LinearTS,0.0,10
7,1000,LinearUCB,1.0,10
7,1000,NeuralTS,0.0,10
7,1000,RFTS,0.10524999999999994,10
7,1000,XGBoostTS,0.16175,10
7,2000,BFTS,0.047760416666666694,10
7,2000,LinearTS,0.0,10
7,2000,LinearUCB,0.99,10
7,2000,NeuralTS,0.0,10
7,2000,RFTS,0.06074999999999996,10
7,2000,XGBoostTS,0.16549999999999998,10
7,5000,BFTS,0.04210000000000001,10
7,5000,LinearTS,0.0,10
7,5000,LinearUCB,0.04812499999999997,10
7,5000,NeuralTS,0.0,10
7,5000,RFTS,0.091,10
7,5000,XGBoostTS,0.07675000000000001,10
7,10000,BFTS,0.039200000000000006,10
7,10000,LinearTS,0.0,10
7,10000,LinearUCB,0.02225,10
7,10000,NeuralTS,0.025000000000000022,10
7,10000,RFTS,0.067,10
7,10000,XGBoostTS,0.10062499999999998,10
8,200,BFTS,0.09725,10
8,200,LinearTS,1.0,10
8,200,LinearUCB,0.999875,10
8,200,NeuralTS,1.0,10
8,200,RFTS,0.16187500000000002,10
8,200,XGBoostTS,0.15862500000000004,10
8,500,BFTS,0.0784836065573771,10
8,500,LinearTS,1.0,10
8,500,LinearUCB,0.999625,10
8,500,NeuralTS,0.969375,10
8,500,RFTS,0.13037500000000002,10
8,500,XGBoostTS,0.19175000000000006,10
8,1000,BFTS,0.09379844961240309,10
8,1000,LinearTS,1.0,10
8,1000,LinearUCB,1.0,10
8,1000,NeuralTS,0.95,10
8,1000,RFTS,0.166125,10
8,1000,XGBoostTS,0.14325,10
8,2000,BFTS,0.08921875,10
8,2000,LinearTS,1.0,10
8,2000,LinearUCB,0.998,10
8,2000,NeuralTS,0.725,10
8,2000,RFTS,0.17387500000000003,10
8,2000,XGBoostTS,0.24675,10
8,5000,BFTS,0.056950000000000014,10
8,5000,LinearTS,1.0,10
8,5000,LinearUCB,1.0,10
8,5000,NeuralTS,0.09999999999999998,10
8,5000,RFTS,0.05400000000000002,10
8,5000,XGBoostTS,0.11399999999999999,10
8,10000,BFTS,0.07474999999999994,10
8,10000,LinearTS,1.0,10
8,10000,LinearUCB,0.0077500000000000875,10
8,10000,NeuralTS,0.07499999999999996,10
8,10000,RFTS,0.17225000000000004,10
8,10000,XGBoostTS,0.09662500000000003,10
9,200,BFTS,0.11925000000000004,10
9,200,LinearTS,0.0,10
9,200,LinearUCB,1.0,10
9,200,NeuralTS,0.07499999999999996,10
9,200,RFTS,0.07124999999999995,10
9,200,XGBoostTS,0.20687500000000003,10
9,500,BFTS,0.0846311475409836,10
9,500,LinearTS,0.0,10
9,500,LinearUCB,0.999875,10
9,500,NeuralTS,0.050000000000000044,10
9,500,RFTS,0.13362500000000008,10
9,500,XGBoostTS,0.34937500000000005,10
9,1000,BFTS,0.14883720930232552,10
9,1000,LinearTS,0.0,10
9,1000,LinearUCB,1.0,10
9,1000,NeuralTS,0.09999999999999998,10
9,1000,RFTS,0.07150000000000004,10
9,1000,XGBoostTS,0.116375,10
9,2000,BFTS,0.09104166666666666,10
9,2000,LinearTS,0.0,10
9,2000,LinearUCB,1.0,10
9,2000,NeuralTS,0.07499999999999996,10
9,2000,RFTS,0.14237500000000003,10
9,2000,XGBoostTS,0.223875,10
9,5000,BFTS,0.06660000000000005,10
9,5000,LinearTS,0.0,10
9,5000,LinearUCB,1.0,10
9,5000,NeuralTS,0.07499999999999996,10
9,5000,RFTS,0.11612500000000002,10
9,5000,XGBoostTS,0.08087500000000004,10
9,10000,BFTS,0.06739999999999995,10
9,10000,LinearTS,0.0,10
9,10000,LinearUCB,1.0,10
9,10000,NeuralTS,0.050000000000000044,10
9,10000,RFTS,0.07837500000000004,10
9,10000,XGBoostTS,0.10362500000000002,10
10,200,BFTS,0.12124999999999994,10
10,200,LinearTS,0.0,10
10,200,LinearUCB,0.999875,10
10,200,NeuralTS,1.0,10
10,200,RFTS,0.06162500000000002,10
10,200,XGBoostTS,0.18987500000000002,10
10,500,BFTS,0.10942622950819669,10
10,500,LinearTS,0.0,10
10,500,LinearUCB,0.999875,10
10,500,NeuralTS,0.975,10
10,500,RFTS,0.04062499999999998,10
10,500,XGBoostTS,0.21074999999999997,10
10,1000,BFTS,0.05610465116279075,10
10,1000,LinearTS,0.0,10
10,1000,LinearUCB,0.999625,10
10,1000,NeuralTS,1.0,10
10,1000,RFTS,0.0547500000000001,10
10,1000,XGBoostTS,0.13987500000000003,10
10,2000,BFTS,0.07223958333333334,10
10,2000,LinearTS,0.0,10
10,2000,LinearUCB,0.99825,10
10,2000,NeuralTS,0.95,10
10,2000,RFTS,0.060375000000000005,10
10,2000,XGBoostTS,0.18800000000000003,10
10,5000,BFTS,0.06910000000000002,10
10,5000,LinearTS,0.0,10
10,5000,LinearUCB,0.999875,10
10,5000,NeuralTS,0.375,10
10,5000,RFTS,0.08037499999999999,10
10,5000,XGBoostTS,0.09912500000000003,10
10,10000,BFTS,0.03974999999999997,10
10,10000,LinearTS,0.0,10
10,10000,LinearUCB,0.979,10
10,10000,NeuralTS,0.07499999999999996,10
10,10000,RFTS,0.08974999999999997,10
10,10000,XGBoostTS,0.14275000000000007,10
11,200,BFTS,0.10075,10
11,200,LinearTS,1.0,10
11,200,LinearUCB,1.0,10
11,200,NeuralTS,0.15000000000000002,10
11,200,RFTS,0.11812500000000005,10
11,200,XGBoostTS,0.22475,10
11,500,BFTS,0.10245901639344257,10
11,500,LinearTS,1.0,10
11,500,LinearUCB,1.0,10
11,500,NeuralTS,0.22499999999999998,10
11,500,RFTS,0.13574999999999998,10
11,500,XGBoostTS,0.25187499999999996,10
11,1000,BFTS,0.07926356589147293,10
11,1000,LinearTS,1.0,10
11,1000,LinearUCB,0.9906250000000001,10
11,1000,NeuralTS,0.22250000000000003,10
11,1000,RFTS,0.061499999999999985,10
11,1000,XGBoostTS,0.155,10
11,2000,BFTS,0.0695833333333333,10
11,2000,LinearTS,1.0,10
11,2000,LinearUCB,0.9363750000000001,10
11,2000,NeuralTS,0.125,10
11,2000,RFTS,0.12362500000000001,10
11,2000,XGBoostTS,0.15674999999999997,10
11,5000,BFTS,0.09159999999999997,10
11,5000,LinearTS,1.0,10
11,5000,LinearUCB,0.0,10
11,5000,NeuralTS,0.09999999999999998,10
11,5000,RFTS,0.05287499999999997,10
11,5000,XGBoostTS,0.09912500000000007,10
11,10000,BFTS,0.034099999999999984,10
11,10000,LinearTS,1.0,10
11,10000,LinearUCB,0.0,10
11,10000,NeuralTS,0.07499999999999996,10
11,10000,RFTS,0.05275000000000003,10
11,10000,XGBoostTS,0.11275,10


==> artifacts/exp1_syn/tables/pstar_ece_Friedman.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.07675000000000005,10
0,200,LinearTS,0.0,10
0,200,LinearUCB,1.0,10
0,200,NeuralTS,0.09999999999999998,10
0,200,RFTS,0.06300000000000001,10
0,200,XGBoostTS,0.13137500000000005,10
0,500,BFTS,0.03381147540983608,10
0,500,LinearTS,0.0,10
0,500,LinearUCB,1.0,10
0,500,NeuralTS,0.09999999999999998,10
0,500,RFTS,0.09012499999999996,10
0,500,XGBoostTS,0.18937500000000007,10
0,1000,BFTS,0.06908914728682175,10
0,1000,LinearTS,0.0,10
0,1000,LinearUCB,1.0,10
0,1000,NeuralTS,0.0,10
0,1000,RFTS,0.11612499999999998,10
0,1000,XGBoostTS,0.13924999999999998,10
0,2000,BFTS,0.035520833333333224,10
0,2000,LinearTS,0.0,10
0,2000,LinearUCB,1.0,10
0,2000,NeuralTS,0.0,10
0,2000,RFTS,0.07912499999999996,10
0,2000,XGBoostTS,0.19537500000000002,10
0,5000,BFTS,0.04214999999999997,10
0,5000,LinearTS,0.0,10
0,5000,LinearUCB,1.0,10
0,5000,NeuralTS,0.0,10
0,5000,RFTS,0.10037499999999998,10
0,5000,XGBoostTS,0.06974999999999996,10
0,10000,BFTS,0.04254999999999999,10
0,10000,LinearTS,0.0,10
0,10000,LinearUCB,1.0,10
0,10000,NeuralTS,0.0,10
0,10000,RFTS,0.06974999999999998,10
0,10000,XGBoostTS,0.08650000000000005,10
1,200,BFTS,0.07999999999999999,10
1,200,LinearTS,1.0,10
1,200,LinearUCB,1.0,10
1,200,NeuralTS,0.825,10
1,200,RFTS,0.06387499999999996,10
1,200,XGBoostTS,0.280875,10
1,500,BFTS,0.07213114754098365,10
1,500,LinearTS,1.0,10
1,500,LinearUCB,1.0,10
1,500,NeuralTS,0.825,10
1,500,RFTS,0.08750000000000005,10
1,500,XGBoostTS,0.245875,10
1,1000,BFTS,0.10949612403100777,10
1,1000,LinearTS,1.0,10
1,1000,LinearUCB,1.0,10
1,1000,NeuralTS,0.09999999999999998,10
1,1000,RFTS,0.08362499999999996,10
1,1000,XGBoostTS,0.20599999999999996,10
1,2000,BFTS,0.034427083333333296,10
1,2000,LinearTS,1.0,10
1,2000,LinearUCB,1.0,10
1,2000,NeuralTS,0.025000000000000022,10
1,2000,RFTS,0.03087500000000002,10
1,2000,XGBoostTS,0.162125,10
1,5000,BFTS,0.04200000000000003,10
1,5000,LinearTS,1.0,10
1,5000,LinearUCB,1.0,10
1,5000,NeuralTS,0.025000000000000022,10
1,5000,RFTS,0.11699999999999995,10
1,5000,XGBoostTS,0.07712499999999996,10
1,10000,BFTS,0.021400000000000096,10
1,10000,LinearTS,1.0,10
1,10000,LinearUCB,1.0,10
1,10000,NeuralTS,0.050000000000000044,10
1,10000,RFTS,0.10225,10
1,10000,XGBoostTS,0.091875,10
2,200,BFTS,0.06275000000000004,10
2,200,LinearTS,0.0,10
2,200,LinearUCB,1.0,10
2,200,NeuralTS,0.1898749999999999,10
2,200,RFTS,0.08650000000000004,10
2,200,XGBoostTS,0.24725000000000003,10
2,500,BFTS,0.11823770491803286,10
2,500,LinearTS,0.0,10
2,500,LinearUCB,1.0,10
2,500,NeuralTS,0.07462499999999994,10
2,500,RFTS,0.05874999999999997,10
2,500,XGBoostTS,0.23737499999999997,10
2,1000,BFTS,0.11608527131782954,10
2,1000,LinearTS,0.0,10
2,1000,LinearUCB,1.0,10
2,1000,NeuralTS,0.07499999999999996,10
2,1000,RFTS,0.09162500000000001,10
2,1000,XGBoostTS,0.141625,10
2,2000,BFTS,0.060520833333333336,10
2,2000,LinearTS,0.0,10
2,2000,LinearUCB,1.0,10
2,2000,NeuralTS,0.0008749999999999591,10
2,2000,RFTS,0.05725000000000003,10
2,2000,XGBoostTS,0.18312499999999993,10
2,5000,BFTS,0.05875000000000012,10
2,5000,LinearTS,0.0,10
2,5000,LinearUCB,1.0,10
2,5000,NeuralTS,0.0,10
2,5000,RFTS,0.06787500000000006,10
2,5000,XGBoostTS,0.054000000000000034,10
2,10000,BFTS,0.05405000000000001,10
2,10000,LinearTS,0.0,10
2,10000,LinearUCB,1.0,10
2,10000,NeuralTS,0.0,10
2,10000,RFTS,0.08112499999999997,10
2,10000,XGBoostTS,0.119375,10
3,200,BFTS,0.06424999999999993,10
3,200,LinearTS,1.0,10
3,200,LinearUCB,1.0,10
3,200,NeuralTS,1.0,10
3,200,RFTS,0.04725000000000006,10
3,200,XGBoostTS,0.27725,10
3,500,BFTS,0.058196721311475394,10
3,500,LinearTS,1.0,10
3,500,LinearUCB,1.0,10
3,500,NeuralTS,1.0,10
3,500,RFTS,0.12975,10
3,500,XGBoostTS,0.19325,10
3,1000,BFTS,0.08449612403100773,10
3,1000,LinearTS,1.0,10
3,1000,LinearUCB,1.0,10
3,1000,NeuralTS,1.0,10
3,1000,RFTS,0.09887500000000005,10
3,1000,XGBoostTS,0.19325,10
3,2000,BFTS,0.08885416666666666,10
3,2000,LinearTS,1.0,10
3,2000,LinearUCB,1.0,10
3,2000,NeuralTS,1.0,10
3,2000,RFTS,0.06412500000000002,10
3,2000,XGBoostTS,0.20199999999999999,10
3,5000,BFTS,0.048349999999999976,10
3,5000,LinearTS,1.0,10
3,5000,LinearUCB,1.0,10
3,5000,NeuralTS,1.0,10
3,5000,RFTS,0.03237500000000006,10
3,5000,XGBoostTS,0.07425,10
3,10000,BFTS,0.02865000000000007,10
3,10000,LinearTS,1.0,10
3,10000,LinearUCB,1.0,10
3,10000,NeuralTS,1.0,10
3,10000,RFTS,0.08237499999999998,10
3,10000,XGBoostTS,0.08537500000000008,10
4,200,BFTS,0.15325,10
4,200,LinearTS,1.0,10
4,200,LinearUCB,1.0,10
4,200,NeuralTS,0.0,10
4,200,RFTS,0.06874999999999998,10
4,200,XGBoostTS,0.2985,10
4,500,BFTS,0.06803278688524593,10
4,500,LinearTS,1.0,10
4,500,LinearUCB,1.0,10
4,500,NeuralTS,0.050000000000000044,10
4,500,RFTS,0.08587500000000005,10
4,500,XGBoostTS,0.25437499999999996,10
4,1000,BFTS,0.054748062015503904,10
4,1000,LinearTS,1.0,10
4,1000,LinearUCB,1.0,10
4,1000,NeuralTS,0.050000000000000044,10
4,1000,RFTS,0.12937500000000002,10
4,1000,XGBoostTS,0.14537500000000003,10
4,2000,BFTS,0.05661458333333337,10
4,2000,LinearTS,1.0,10
4,2000,LinearUCB,1.0,10
4,2000,NeuralTS,0.025000000000000022,10
4,2000,RFTS,0.10087499999999998,10
4,2000,XGBoostTS,0.25975,10
4,5000,BFTS,0.06564999999999999,10
4,5000,LinearTS,1.0,10
4,5000,LinearUCB,1.0,10
4,5000,NeuralTS,0.025000000000000022,10
4,5000,RFTS,0.12287499999999997,10
4,5000,XGBoostTS,0.05950000000000012,10
4,10000,BFTS,0.038500000000000006,10
4,10000,LinearTS,1.0,10
4,10000,LinearUCB,1.0,10
4,10000,NeuralTS,0.025000000000000022,10
4,10000,RFTS,0.05837499999999997,10
4,10000,XGBoostTS,0.08487499999999998,10
5,200,BFTS,0.10900000000000001,10
5,200,LinearTS,0.0,10
5,200,LinearUCB,1.0,10
5,200,NeuralTS,1.0,10
5,200,RFTS,0.13024999999999998,10
5,200,XGBoostTS,0.27475,10
5,500,BFTS,0.07008196721311477,10
5,500,LinearTS,0.0,10
5,500,LinearUCB,1.0,10
5,500,NeuralTS,1.0,10
5,500,RFTS,0.09412499999999997,10
5,500,XGBoostTS,0.21587499999999998,10
5,1000,BFTS,0.07199612403100779,10
5,1000,LinearTS,0.0,10
5,1000,LinearUCB,1.0,10
5,1000,NeuralTS,1.0,10
5,1000,RFTS,0.12974999999999998,10
5,1000,XGBoostTS,0.127125,10
5,2000,BFTS,0.08833333333333328,10
5,2000,LinearTS,0.0,10
5,2000,LinearUCB,1.0,10
5,2000,NeuralTS,1.0,10
5,2000,RFTS,0.10637500000000001,10
5,2000,XGBoostTS,0.19674999999999998,10
5,5000,BFTS,0.04059999999999998,10
5,5000,LinearTS,0.0,10
5,5000,LinearUCB,1.0,10
5,5000,NeuralTS,1.0,10
5,5000,RFTS,0.06262500000000003,10
5,5000,XGBoostTS,0.060875,10
5,10000,BFTS,0.043650000000000036,10
5,10000,LinearTS,0.0,10
5,10000,LinearUCB,1.0,10
5,10000,NeuralTS,1.0,10
5,10000,RFTS,0.11049999999999996,10
5,10000,XGBoostTS,0.113,10
6,200,BFTS,0.07474999999999997,10
6,200,LinearTS,0.0,10
6,200,LinearUCB,1.0,10
6,200,NeuralTS,1.0,10
6,200,RFTS,0.13675000000000004,10
6,200,XGBoostTS,0.16787500000000002,10
6,500,BFTS,0.08524590163934428,10
6,500,LinearTS,0.0,10
6,500,LinearUCB,1.0,10
6,500,NeuralTS,1.0,10
6,500,RFTS,0.14437500000000003,10
6,500,XGBoostTS,0.26762499999999995,10
6,1000,BFTS,0.07354651162790696,10
6,1000,LinearTS,0.0,10
6,1000,LinearUCB,1.0,10
6,1000,NeuralTS,1.0,10
6,1000,RFTS,0.11562499999999998,10
6,1000,XGBoostTS,0.16462499999999994,10
6,2000,BFTS,0.02937499999999995,10
6,2000,LinearTS,0.0,10
6,2000,LinearUCB,1.0,10
6,2000,NeuralTS,1.0,10
6,2000,RFTS,0.06925,10
6,2000,XGBoostTS,0.12925000000000003,10
6,5000,BFTS,0.08080000000000008,10
6,5000,LinearTS,0.0,10
6,5000,LinearUCB,1.0,10
6,5000,NeuralTS,1.0,10
6,5000,RFTS,0.06700000000000002,10
6,5000,XGBoostTS,0.06162500000000002,10
6,10000,BFTS,0.04224999999999998,10
6,10000,LinearTS,0.0,10
6,10000,LinearUCB,1.0,10
6,10000,NeuralTS,1.0,10
6,10000,RFTS,0.035375,10
6,10000,XGBoostTS,0.13300000000000006,10
7,200,BFTS,0.11475000000000005,10
7,200,LinearTS,1.0,10
7,200,LinearUCB,1.0,10
7,200,NeuralTS,0.050000000000000044,10
7,200,RFTS,0.060375,10
7,200,XGBoostTS,0.19062499999999996,10
7,500,BFTS,0.11823770491803275,10
7,500,LinearTS,1.0,10
7,500,LinearUCB,1.0,10
7,500,NeuralTS,0.025000000000000022,10
7,500,RFTS,0.07262499999999994,10
7,500,XGBoostTS,0.256125,10
7,1000,BFTS,0.13779069767441857,10
7,1000,LinearTS,1.0,10
7,1000,LinearUCB,1.0,10
7,1000,NeuralTS,0.050000000000000044,10
7,1000,RFTS,0.10275000000000004,10
7,1000,XGBoostTS,0.12687500000000002,10
7,2000,BFTS,0.034687499999999996,10
7,2000,LinearTS,1.0,10
7,2000,LinearUCB,1.0,10
7,2000,NeuralTS,0.025000000000000022,10
7,2000,RFTS,0.08525000000000005,10
7,2000,XGBoostTS,0.219875,10
7,5000,BFTS,0.06979999999999999,10
7,5000,LinearTS,1.0,10
7,5000,LinearUCB,1.0,10
7,5000,NeuralTS,0.0,10
7,5000,RFTS,0.08087500000000003,10
7,5000,XGBoostTS,0.06850000000000009,10
7,10000,BFTS,0.03839999999999992,10
7,10000,LinearTS,1.0,10
7,10000,LinearUCB,1.0,10
7,10000,NeuralTS,0.0,10
7,10000,RFTS,0.06075000000000006,10
7,10000,XGBoostTS,0.12337499999999998,10
8,200,BFTS,0.06025000000000005,10
8,200,LinearTS,0.0,10
8,200,LinearUCB,1.0,10
8,200,NeuralTS,0.999875,10
8,200,RFTS,0.06075000000000007,10
8,200,XGBoostTS,0.18337499999999998,10
8,500,BFTS,0.09795081967213115,10
8,500,LinearTS,0.0,10
8,500,LinearUCB,1.0,10
8,500,NeuralTS,0.972375,10
8,500,RFTS,0.12587500000000007,10
8,500,XGBoostTS,0.29749999999999993,10
8,1000,BFTS,0.07306201550387585,10
8,1000,LinearTS,0.0,10
8,1000,LinearUCB,1.0,10
8,1000,NeuralTS,0.9748749999999999,10
8,1000,RFTS,0.15087499999999998,10
8,1000,XGBoostTS,0.08962500000000001,10
8,2000,BFTS,0.0572395833333333,10
8,2000,LinearTS,0.0,10
8,2000,LinearUCB,1.0,10
8,2000,NeuralTS,0.9,10
8,2000,RFTS,0.08087500000000004,10
8,2000,XGBoostTS,0.21912500000000004,10
8,5000,BFTS,0.04079999999999996,10
8,5000,LinearTS,0.0,10
8,5000,LinearUCB,1.0,10
8,5000,NeuralTS,0.07499999999999996,10
8,5000,RFTS,0.12512499999999996,10
8,5000,XGBoostTS,0.06912500000000003,10
8,10000,BFTS,0.03300000000000008,10
8,10000,LinearTS,0.0,10
8,10000,LinearUCB,1.0,10
8,10000,NeuralTS,0.025000000000000022,10
8,10000,RFTS,0.08912500000000001,10
8,10000,XGBoostTS,0.08262499999999995,10
9,200,BFTS,0.09599999999999999,10
9,200,LinearTS,0.0,10
9,200,LinearUCB,1.0,10
9,200,NeuralTS,1.0,10
9,200,RFTS,0.08037499999999999,10
9,200,XGBoostTS,0.24987500000000004,10
9,500,BFTS,0.10717213114754107,10
9,500,LinearTS,0.0,10
9,500,LinearUCB,1.0,10
9,500,NeuralTS,0.975,10
9,500,RFTS,0.11500000000000005,10
9,500,XGBoostTS,0.309,10
9,1000,BFTS,0.05649224806201551,10
9,1000,LinearTS,0.0,10
9,1000,LinearUCB,1.0,10
9,1000,NeuralTS,1.0,10
9,1000,RFTS,0.09387499999999996,10
9,1000,XGBoostTS,0.14425,10
9,2000,BFTS,0.0548958333333334,10
9,2000,LinearTS,0.0,10
9,2000,LinearUCB,1.0,10
9,2000,NeuralTS,0.97325,10
9,2000,RFTS,0.10887500000000006,10
9,2000,XGBoostTS,0.15825000000000003,10
9,5000,BFTS,0.03095000000000005,10
9,5000,LinearTS,0.0,10
9,5000,LinearUCB,1.0,10
9,5000,NeuralTS,1.0,10
9,5000,RFTS,0.045625000000000054,10
9,5000,XGBoostTS,0.07224999999999998,10
9,10000,BFTS,0.035299999999999936,10
9,10000,LinearTS,0.0,10
9,10000,LinearUCB,1.0,10
9,10000,NeuralTS,0.975,10
9,10000,RFTS,0.04325000000000006,10
9,10000,XGBoostTS,0.08787500000000005,10
10,200,BFTS,0.06350000000000001,10
10,200,LinearTS,0.0,10
10,200,LinearUCB,1.0,10
10,200,NeuralTS,1.0,10
10,200,RFTS,0.061375,10
10,200,XGBoostTS,0.281,10
10,500,BFTS,0.07540983606557382,10
10,500,LinearTS,0.0,10
10,500,LinearUCB,1.0,10
10,500,NeuralTS,0.97475,10
10,500,RFTS,0.08374999999999995,10
10,500,XGBoostTS,0.3374999999999999,10
10,1000,BFTS,0.08798449612403095,10
10,1000,LinearTS,0.0,10
10,1000,LinearUCB,1.0,10
10,1000,NeuralTS,1.0,10
10,1000,RFTS,0.08487499999999998,10
10,1000,XGBoostTS,0.181,10
10,2000,BFTS,0.03520833333333337,10
10,2000,LinearTS,0.0,10
10,2000,LinearUCB,1.0,10
10,2000,NeuralTS,0.98525,10
10,2000,RFTS,0.1065,10
10,2000,XGBoostTS,0.23924999999999996,10
10,5000,BFTS,0.05145000000000006,10
10,5000,LinearTS,0.0,10
10,5000,LinearUCB,1.0,10
10,5000,NeuralTS,0.975,10
10,5000,RFTS,0.07062499999999998,10
10,5000,XGBoostTS,0.030125000000000013,10
10,10000,BFTS,0.053850000000000044,10
10,10000,LinearTS,0.0,10
10,10000,LinearUCB,1.0,10
10,10000,NeuralTS,0.975,10
10,10000,RFTS,0.09462500000000003,10
10,10000,XGBoostTS,0.08987500000000002,10
11,200,BFTS,0.132,10
11,200,LinearTS,0.0,10
11,200,LinearUCB,1.0,10
11,200,NeuralTS,0.0,10
11,200,RFTS,0.09900000000000006,10
11,200,XGBoostTS,0.24975,10
11,500,BFTS,0.03401639344262298,10
11,500,LinearTS,0.0,10
11,500,LinearUCB,1.0,10
11,500,NeuralTS,0.0,10
11,500,RFTS,0.10412500000000002,10
11,500,XGBoostTS,0.24037499999999998,10
11,1000,BFTS,0.07335271317829459,10
11,1000,LinearTS,0.0,10
11,1000,LinearUCB,1.0,10
11,1000,NeuralTS,0.0,10
11,1000,RFTS,0.11462500000000005,10
11,1000,XGBoostTS,0.16537500000000002,10
11,2000,BFTS,0.03937500000000001,10
11,2000,LinearTS,0.0,10
11,2000,LinearUCB,1.0,10
11,2000,NeuralTS,0.0,10
11,2000,RFTS,0.11087499999999997,10
11,2000,XGBoostTS,0.16562500000000002,10
11,5000,BFTS,0.053950000000000026,10
11,5000,LinearTS,0.0,10
11,5000,LinearUCB,1.0,10
11,5000,NeuralTS,0.0,10
11,5000,RFTS,0.11399999999999995,10
11,5000,XGBoostTS,0.06774999999999999,10
11,10000,BFTS,0.02149999999999996,10
11,10000,LinearTS,0.0,10
11,10000,LinearUCB,1.0,10
11,10000,NeuralTS,0.0,10
11,10000,RFTS,0.039874999999999994,10
11,10000,XGBoostTS,0.09899999999999996,10


==> artifacts/exp1_syn/tables/pstar_ece_Friedman2.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.08750000000000002,10
0,200,LinearTS,0.056000000000000064,10
0,200,LinearUCB,0.058000000000000065,10
0,200,NeuralTS,0.07387499999999991,10
0,200,RFTS,0.058624999999999976,10
0,200,XGBoostTS,0.18424999999999997,10
0,500,BFTS,0.03995901639344258,10
0,500,LinearTS,0.06249999999999996,10
0,500,LinearUCB,0.06375000000000004,10
0,500,NeuralTS,0.05162500000000009,10
0,500,RFTS,0.027249999999999948,10
0,500,XGBoostTS,0.17375,10
0,1000,BFTS,0.05571705426356598,10
0,1000,LinearTS,0.06000000000000004,10
0,1000,LinearUCB,0.06100000000000004,10
0,1000,NeuralTS,0.035249999999999976,10
0,1000,RFTS,0.019124999999999982,10
0,1000,XGBoostTS,0.07025,10
0,2000,BFTS,0.04536458333333336,10
0,2000,LinearTS,0.06799999999999995,10
0,2000,LinearUCB,0.06900000000000003,10
0,2000,NeuralTS,0.0,10
0,2000,RFTS,0.055749999999999925,10
0,2000,XGBoostTS,0.11287500000000002,10
0,5000,BFTS,0.025250000000000074,10
0,5000,LinearTS,0.07250000000000004,10
0,5000,LinearUCB,0.07037500000000003,10
0,5000,NeuralTS,0.025000000000000022,10
0,5000,RFTS,0.04125000000000001,10
0,5000,XGBoostTS,0.05025,10
0,10000,BFTS,0.020050000000000005,10
0,10000,LinearTS,0.07462499999999994,10
0,10000,LinearUCB,0.07487499999999991,10
0,10000,NeuralTS,0.0,10
0,10000,RFTS,0.04050000000000008,10
0,10000,XGBoostTS,0.05600000000000001,10
1,200,BFTS,0.06449999999999992,10
1,200,LinearTS,0.05962500000000005,10
1,200,LinearUCB,0.19075,10
1,200,NeuralTS,0.003250000000000086,10
1,200,RFTS,0.09687499999999999,10
1,200,XGBoostTS,0.259125,10
1,500,BFTS,0.05389344262295079,10
1,500,LinearTS,0.06600000000000003,10
1,500,LinearUCB,0.0003750000000000142,10
1,500,NeuralTS,0.06037500000000004,10
1,500,RFTS,0.019749999999999913,10
1,500,XGBoostTS,0.148125,10
1,1000,BFTS,0.04806201550387604,10
1,1000,LinearTS,0.06362500000000008,10
1,1000,LinearUCB,0.000500000000000056,10
1,1000,NeuralTS,0.048624999999999995,10
1,1000,RFTS,0.030624999999999916,10
1,1000,XGBoostTS,0.07687500000000003,10
1,2000,BFTS,0.04666666666666655,10
1,2000,LinearTS,0.0876250000000001,10
1,2000,LinearUCB,0.03375000000000009,10
1,2000,NeuralTS,0.0015000000000000568,10
1,2000,RFTS,0.04137499999999994,10
1,2000,XGBoostTS,0.10099999999999999,10
1,5000,BFTS,0.05334999999999993,10
1,5000,LinearTS,0.07749999999999986,10
1,5000,LinearUCB,0.07487499999999991,10
1,5000,NeuralTS,0.0003750000000000142,10
1,5000,RFTS,0.04362500000000002,10
1,5000,XGBoostTS,0.03699999999999995,10
1,10000,BFTS,0.019150000000000042,10
1,10000,LinearTS,0.07362499999999994,10
1,10000,LinearUCB,0.07499999999999996,10
1,10000,NeuralTS,0.025000000000000022,10
1,10000,RFTS,0.020499999999999984,10
1,10000,XGBoostTS,0.03774999999999999,10
2,200,BFTS,0.04874999999999999,10
2,200,LinearTS,0.04712499999999997,10
2,200,LinearUCB,0.041625000000000086,10
2,200,NeuralTS,0.0,10
2,200,RFTS,0.030750000000000055,10
2,200,XGBoostTS,0.12112499999999997,10
2,500,BFTS,0.06905737704918026,10
2,500,LinearTS,0.05350000000000004,10
2,500,LinearUCB,0.04600000000000015,10
2,500,NeuralTS,0.02900000000000001,10
2,500,RFTS,0.08450000000000002,10
2,500,XGBoostTS,0.1915,10
2,1000,BFTS,0.0355620155038759,10
2,1000,LinearTS,0.050000000000000044,10
2,1000,LinearUCB,0.04937500000000006,10
2,1000,NeuralTS,0.0,10
2,1000,RFTS,0.03562500000000004,10
2,1000,XGBoostTS,0.08000000000000003,10
2,2000,BFTS,0.03583333333333325,10
2,2000,LinearTS,0.04837500000000006,10
2,2000,LinearUCB,0.04812499999999997,10
2,2000,NeuralTS,0.012625,10
2,2000,RFTS,0.06575,10
2,2000,XGBoostTS,0.08525,10
2,5000,BFTS,0.026600000000000054,10
2,5000,LinearTS,0.05350000000000004,10
2,5000,LinearUCB,0.05725000000000004,10
2,5000,NeuralTS,0.0,10
2,5000,RFTS,0.05237499999999994,10
2,5000,XGBoostTS,0.039125,10
2,10000,BFTS,0.010799999999999995,10
2,10000,LinearTS,0.06312500000000004,10
2,10000,LinearUCB,0.06812500000000003,10
2,10000,NeuralTS,0.0,10
2,10000,RFTS,0.088375,10
2,10000,XGBoostTS,0.048500000000000036,10
3,200,BFTS,0.05975000000000004,10
3,200,LinearTS,0.03000000000000013,10
3,200,LinearUCB,0.0012499999999999734,10
3,200,NeuralTS,0.0,10
3,200,RFTS,0.04875000000000001,10
3,200,XGBoostTS,0.216125,10
3,500,BFTS,0.05020491803278701,10
3,500,LinearTS,0.042999999999999976,10
3,500,LinearUCB,0.022124999999999905,10
3,500,NeuralTS,0.0026249999999998774,10
3,500,RFTS,0.00924999999999997,10
3,500,XGBoostTS,0.18725,10
3,1000,BFTS,0.05639534883720942,10
3,1000,LinearTS,0.048875,10
3,1000,LinearUCB,0.04787499999999997,10
3,1000,NeuralTS,0.042375,10
3,1000,RFTS,0.033125000000000036,10
3,1000,XGBoostTS,0.06675,10
3,2000,BFTS,0.040416666666666795,10
3,2000,LinearTS,0.05462500000000004,10
3,2000,LinearUCB,0.07187500000000004,10
3,2000,NeuralTS,0.025000000000000022,10
3,2000,RFTS,0.08137499999999996,10
3,2000,XGBoostTS,0.10899999999999999,10
3,5000,BFTS,0.049399999999999944,10
3,5000,LinearTS,0.05275000000000004,10
3,5000,LinearUCB,0.07499999999999996,10
3,5000,NeuralTS,0.0,10
3,5000,RFTS,0.06987500000000002,10
3,5000,XGBoostTS,0.054125000000000006,10
3,10000,BFTS,0.018900000000000056,10
3,10000,LinearTS,0.06375000000000004,10
3,10000,LinearUCB,0.07499999999999996,10
3,10000,NeuralTS,0.0,10
3,10000,RFTS,0.04137500000000004,10
3,10000,XGBoostTS,0.07825000000000001,10
4,200,BFTS,0.14049999999999996,10
4,200,LinearTS,0.050875000000000024,10
4,200,LinearUCB,0.10537500000000002,10
4,200,NeuralTS,0.09762499999999996,10
4,200,RFTS,0.052374999999999956,10
4,200,XGBoostTS,0.229,10
4,500,BFTS,0.08196721311475409,10
4,500,LinearTS,0.05337500000000006,10
4,500,LinearUCB,0.0,10
4,500,NeuralTS,0.06400000000000004,10
4,500,RFTS,0.03825000000000007,10
4,500,XGBoostTS,0.17462499999999997,10
4,1000,BFTS,0.04612403100775195,10
4,1000,LinearTS,0.05337500000000004,10
4,1000,LinearUCB,0.0,10
4,1000,NeuralTS,0.058750000000000045,10
4,1000,RFTS,0.04012499999999995,10
4,1000,XGBoostTS,0.07500000000000002,10
4,2000,BFTS,0.0694270833333333,10
4,2000,LinearTS,0.04875000000000007,10
4,2000,LinearUCB,0.0016249999999999876,10
4,2000,NeuralTS,0.05262499999999994,10
4,2000,RFTS,0.04087499999999994,10
4,2000,XGBoostTS,0.09825000000000007,10
4,5000,BFTS,0.05484999999999997,10
4,5000,LinearTS,0.05900000000000004,10
4,5000,LinearUCB,0.07250000000000004,10
4,5000,NeuralTS,0.0,10
4,5000,RFTS,0.07087499999999997,10
4,5000,XGBoostTS,0.04875000000000005,10
4,10000,BFTS,0.0813,10
4,10000,LinearTS,0.06550000000000003,10
4,10000,LinearUCB,0.07487499999999991,10
4,10000,NeuralTS,0.0,10
4,10000,RFTS,0.051500000000000046,10
4,10000,XGBoostTS,0.05562500000000005,10
5,200,BFTS,0.06099999999999996,10
5,200,LinearTS,0.06799999999999991,10
5,200,LinearUCB,0.06800000000000003,10
5,200,NeuralTS,0.01687500000000013,10
5,200,RFTS,0.04437499999999998,10
5,200,XGBoostTS,0.22887499999999997,10
5,500,BFTS,0.05901639344262285,10
5,500,LinearTS,0.07399999999999995,10
5,500,LinearUCB,0.07499999999999996,10
5,500,NeuralTS,0.022249999999999992,10
5,500,RFTS,0.00649999999999995,10
5,500,XGBoostTS,0.23149999999999998,10
5,1000,BFTS,0.06550387596899218,10
5,1000,LinearTS,0.07312499999999988,10
5,1000,LinearUCB,0.07262499999999994,10
5,1000,NeuralTS,0.035124999999999976,10
5,1000,RFTS,0.026124999999999912,10
5,1000,XGBoostTS,0.06525000000000002,10
5,2000,BFTS,0.04468749999999991,10
5,2000,LinearTS,0.08162499999999996,10
5,2000,LinearUCB,0.07662499999999985,10
5,2000,NeuralTS,0.03837500000000002,10
5,2000,RFTS,0.056125000000000015,10
5,2000,XGBoostTS,0.08812499999999997,10
5,5000,BFTS,0.029999999999999957,10
5,5000,LinearTS,0.07824999999999994,10
5,5000,LinearUCB,0.080125,10
5,5000,NeuralTS,0.024125000000000063,10
5,5000,RFTS,0.06324999999999997,10
5,5000,XGBoostTS,0.0203749999999999,10
5,10000,BFTS,0.024999999999999967,10
5,10000,LinearTS,0.07487499999999991,10
5,10000,LinearUCB,0.07487499999999991,10
5,10000,NeuralTS,0.0,10
5,10000,RFTS,0.07299999999999994,10
5,10000,XGBoostTS,0.024749999999999932,10
6,200,BFTS,0.09750000000000004,10
6,200,LinearTS,0.0,10
6,200,LinearUCB,0.0,10
6,200,NeuralTS,0.031,10
6,200,RFTS,0.053375000000000075,10
6,200,XGBoostTS,0.082375,10
6,500,BFTS,0.07909836065573773,10
6,500,LinearTS,0.0,10
6,500,LinearUCB,0.0,10
6,500,NeuralTS,0.04975000000000007,10
6,500,RFTS,0.024375000000000077,10
6,500,XGBoostTS,0.14012500000000006,10
6,1000,BFTS,0.03420542635658918,10
6,1000,LinearTS,0.0,10
6,1000,LinearUCB,0.00012500000000004174,10
6,1000,NeuralTS,0.04249999999999992,10
6,1000,RFTS,0.09524999999999996,10
6,1000,XGBoostTS,0.06812499999999991,10
6,2000,BFTS,0.038281249999999906,10
6,2000,LinearTS,0.0,10
6,2000,LinearUCB,0.0,10
6,2000,NeuralTS,0.03737500000000005,10
6,2000,RFTS,0.07925000000000006,10
6,2000,XGBoostTS,0.132875,10
6,5000,BFTS,0.0456,10
6,5000,LinearTS,0.0,10
6,5000,LinearUCB,0.0016249999999999876,10
6,5000,NeuralTS,0.0,10
6,5000,RFTS,0.04137500000000008,10
6,5000,XGBoostTS,0.05187500000000002,10
6,10000,BFTS,0.0388000000000001,10
6,10000,LinearTS,0.017125000000000057,10
6,10000,LinearUCB,0.07387499999999991,10
6,10000,NeuralTS,0.0,10
6,10000,RFTS,0.05337499999999998,10
6,10000,XGBoostTS,0.03362500000000007,10
7,200,BFTS,0.07074999999999998,10
7,200,LinearTS,0.00012500000000004174,10
7,200,LinearUCB,0.013750000000000078,10
7,200,NeuralTS,0.043125,10
7,200,RFTS,0.04400000000000001,10
7,200,XGBoostTS,0.14687500000000003,10
7,500,BFTS,0.05225409836065577,10
7,500,LinearTS,0.01875,10
7,500,LinearUCB,0.06412500000000002,10
7,500,NeuralTS,0.07900000000000001,10
7,500,RFTS,0.03337500000000004,10
7,500,XGBoostTS,0.14749999999999996,10
7,1000,BFTS,0.07160852713178292,10
7,1000,LinearTS,0.07362499999999994,10
7,1000,LinearUCB,0.07437499999999997,10
7,1000,NeuralTS,0.04749999999999999,10
7,1000,RFTS,0.01862500000000007,10
7,1000,XGBoostTS,0.07799999999999999,10
7,2000,BFTS,0.031770833333333366,10
7,2000,LinearTS,0.07424999999999993,10
7,2000,LinearUCB,0.07324999999999993,10
7,2000,NeuralTS,0.05775000000000009,10
7,2000,RFTS,0.04637500000000001,10
7,2000,XGBoostTS,0.13612500000000002,10
7,5000,BFTS,0.01970000000000008,10
7,5000,LinearTS,0.09775000000000003,10
7,5000,LinearUCB,0.08550000000000002,10
7,5000,NeuralTS,0.01737500000000013,10
7,5000,RFTS,0.083,10
7,5000,XGBoostTS,0.028499999999999935,10
7,10000,BFTS,0.034899999999999994,10
7,10000,LinearTS,0.07762500000000003,10
7,10000,LinearUCB,0.07799999999999997,10
7,10000,NeuralTS,0.00012500000000004174,10
7,10000,RFTS,0.05725000000000009,10
7,10000,XGBoostTS,0.07050000000000002,10
8,200,BFTS,0.09499999999999999,10
8,200,LinearTS,0.054,10
8,200,LinearUCB,0.00012500000000004174,10
8,200,NeuralTS,0.152125,10
8,200,RFTS,0.02300000000000008,10
8,200,XGBoostTS,0.15474999999999997,10
8,500,BFTS,0.053688524590163864,10
8,500,LinearTS,0.06650000000000006,10
8,500,LinearUCB,0.018874999999999954,10
8,500,NeuralTS,0.11450000000000005,10
8,500,RFTS,0.06962500000000003,10
8,500,XGBoostTS,0.144625,10
8,1000,BFTS,0.04709302325581398,10
8,1000,LinearTS,0.06362499999999996,10
8,1000,LinearUCB,0.033750000000000065,10
8,1000,NeuralTS,0.14325,10
8,1000,RFTS,0.09125000000000004,10
8,1000,XGBoostTS,0.04050000000000001,10
8,2000,BFTS,0.04062499999999995,10
8,2000,LinearTS,0.055500000000000035,10
8,2000,LinearUCB,0.05250000000000004,10
8,2000,NeuralTS,0.08399999999999994,10
8,2000,RFTS,0.024750000000000036,10
8,2000,XGBoostTS,0.08950000000000001,10
8,5000,BFTS,0.061099999999999995,10
8,5000,LinearTS,0.06400000000000004,10
8,5000,LinearUCB,0.07462499999999994,10
8,5000,NeuralTS,0.09399999999999989,10
8,5000,RFTS,0.07162500000000004,10
8,5000,XGBoostTS,0.0642499999999999,10
8,10000,BFTS,0.04495000000000001,10
8,10000,LinearTS,0.06787500000000003,10
8,10000,LinearUCB,0.07487499999999991,10
8,10000,NeuralTS,0.028125000000000063,10
8,10000,RFTS,0.02999999999999993,10
8,10000,XGBoostTS,0.07399999999999997,10
9,200,BFTS,0.06475000000000003,10
9,200,LinearTS,0.04662500000000014,10
9,200,LinearUCB,0.005874999999999956,10
9,200,NeuralTS,0.019750000000000056,10
9,200,RFTS,0.005375000000000019,10
9,200,XGBoostTS,0.13487499999999994,10
9,500,BFTS,0.03995901639344261,10
9,500,LinearTS,0.05325000000000008,10
9,500,LinearUCB,0.031124999999999937,10
9,500,NeuralTS,0.00024999999999997247,10
9,500,RFTS,0.014375000000000093,10
9,500,XGBoostTS,0.177625,10
9,1000,BFTS,0.03498062015503882,10
9,1000,LinearTS,0.05812500000000004,10
9,1000,LinearUCB,0.06837500000000007,10
9,1000,NeuralTS,0.025000000000000022,10
9,1000,RFTS,0.03887499999999993,10
9,1000,XGBoostTS,0.10087499999999999,10
9,2000,BFTS,0.0386979166666666,10
9,2000,LinearTS,0.05725000000000004,10
9,2000,LinearUCB,0.07474999999999998,10
9,2000,NeuralTS,0.00024999999999997247,10
9,2000,RFTS,0.067375,10
9,2000,XGBoostTS,0.10637499999999998,10
9,5000,BFTS,0.03859999999999998,10
9,5000,LinearTS,0.06762500000000003,10
9,5000,LinearUCB,0.07499999999999996,10
9,5000,NeuralTS,0.0,10
9,5000,RFTS,0.03437500000000003,10
9,5000,XGBoostTS,0.01862499999999993,10
9,10000,BFTS,0.050399999999999945,10
9,10000,LinearTS,0.07499999999999996,10
9,10000,LinearUCB,0.07299999999999995,10
9,10000,NeuralTS,0.0,10
9,10000,RFTS,0.05574999999999989,10
9,10000,XGBoostTS,0.03962500000000007,10
10,200,BFTS,0.046500000000000014,10
10,200,LinearTS,0.040374999999999994,10
10,200,LinearUCB,0.012124999999999976,10
10,200,NeuralTS,0.06437500000000004,10
10,200,RFTS,0.04149999999999998,10
10,200,XGBoostTS,0.10850000000000003,10
10,500,BFTS,0.04754098360655734,10
10,500,LinearTS,0.06725000000000012,10
10,500,LinearUCB,0.057124999999999905,10
10,500,NeuralTS,0.07187500000000004,10
10,500,RFTS,0.06574999999999995,10
10,500,XGBoostTS,0.19287499999999996,10
10,1000,BFTS,0.03507751937984495,10
10,1000,LinearTS,0.06424999999999995,10
10,1000,LinearUCB,0.06900000000000003,10
10,1000,NeuralTS,0.050000000000000044,10
10,1000,RFTS,0.066125,10
10,1000,XGBoostTS,0.06299999999999997,10
10,2000,BFTS,0.03953125000000007,10
10,2000,LinearTS,0.06325000000000004,10
10,2000,LinearUCB,0.07437499999999997,10
10,2000,NeuralTS,0.050000000000000044,10
10,2000,RFTS,0.112,10
10,2000,XGBoostTS,0.1202499999999999,10
10,5000,BFTS,0.024950000000000073,10
10,5000,LinearTS,0.06862500000000003,10
10,5000,LinearUCB,0.07474999999999998,10
10,5000,NeuralTS,0.025000000000000022,10
10,5000,RFTS,0.03312499999999993,10
10,5000,XGBoostTS,0.039750000000000105,10
10,10000,BFTS,0.021499999999999964,10
10,10000,LinearTS,0.07499999999999996,10
10,10000,LinearUCB,0.07499999999999996,10
10,10000,NeuralTS,0.025000000000000022,10
10,10000,RFTS,0.094375,10
10,10000,XGBoostTS,0.048374999999999994,10
11,200,BFTS,0.06399999999999997,10
11,200,LinearTS,0.0011250000000000426,10
11,200,LinearUCB,0.008124999999999978,10
11,200,NeuralTS,0.007124999999999937,10
11,200,RFTS,0.04974999999999996,10
11,200,XGBoostTS,0.127875,10
11,500,BFTS,0.050204918032787024,10
11,500,LinearTS,0.009500000000000064,10
11,500,LinearUCB,0.025375000000000026,10
11,500,NeuralTS,0.0038749999999999536,10
11,500,RFTS,0.053874999999999965,10
11,500,XGBoostTS,0.2065,10
11,1000,BFTS,0.04980620155038768,10
11,1000,LinearTS,0.07,10
11,1000,LinearUCB,0.07012500000000017,10
11,1000,NeuralTS,0.0003750000000000142,10
11,1000,RFTS,0.0405,10
11,1000,XGBoostTS,0.06049999999999997,10
11,2000,BFTS,0.04494791666666667,10
11,2000,LinearTS,0.10737500000000001,10
11,2000,LinearUCB,0.08962499999999995,10
11,2000,NeuralTS,0.0,10
11,2000,RFTS,0.05774999999999999,10
11,2000,XGBoostTS,0.09712500000000002,10
11,5000,BFTS,0.053599999999999995,10
11,5000,LinearTS,0.11074999999999989,10
11,5000,LinearUCB,0.09849999999999996,10
11,5000,NeuralTS,0.0,10
11,5000,RFTS,0.07399999999999998,10
11,5000,XGBoostTS,0.052375000000000074,10
11,10000,BFTS,0.024700000000000083,10
11,10000,LinearTS,0.12262499999999998,10
11,10000,LinearUCB,0.10337500000000002,10
11,10000,NeuralTS,0.0,10
11,10000,RFTS,0.062625,10
11,10000,XGBoostTS,0.034374999999999975,10


==> artifacts/exp1_syn/tables/pstar_ece_Friedman3.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.09425000000000004,10
0,200,LinearTS,1.0,10
0,200,LinearUCB,1.0,10
0,200,NeuralTS,0.125,10
0,200,RFTS,0.08912499999999995,10
0,200,XGBoostTS,0.264625,10
0,500,BFTS,0.09036885245901642,10
0,500,LinearTS,1.0,10
0,500,LinearUCB,1.0,10
0,500,NeuralTS,0.025000000000000022,10
0,500,RFTS,0.04687499999999995,10
0,500,XGBoostTS,0.22562500000000002,10
0,1000,BFTS,0.0916666666666666,10
0,1000,LinearTS,1.0,10
0,1000,LinearUCB,1.0,10
0,1000,NeuralTS,0.0,10
0,1000,RFTS,0.059000000000000004,10
0,1000,XGBoostTS,0.10975000000000004,10
0,2000,BFTS,0.08604166666666671,10
0,2000,LinearTS,1.0,10
0,2000,LinearUCB,1.0,10
0,2000,NeuralTS,0.025000000000000022,10
0,2000,RFTS,0.06812499999999996,10
0,2000,XGBoostTS,0.20149999999999998,10
0,5000,BFTS,0.0402999999999999,10
0,5000,LinearTS,1.0,10
0,5000,LinearUCB,1.0,10
0,5000,NeuralTS,0.0,10
0,5000,RFTS,0.059624999999999984,10
0,5000,XGBoostTS,0.047625,10
0,10000,BFTS,0.06520000000000001,10
0,10000,LinearTS,1.0,10
0,10000,LinearUCB,1.0,10
0,10000,NeuralTS,0.0,10
0,10000,RFTS,0.025000000000000012,10
0,10000,XGBoostTS,0.03249999999999996,10
1,200,BFTS,0.07174999999999992,10
1,200,LinearTS,0.0,10
1,200,LinearUCB,1.0,10
1,200,NeuralTS,0.15000000000000002,10
1,200,RFTS,0.038124999999999944,10
1,200,XGBoostTS,0.20500000000000004,10
1,500,BFTS,0.043647540983606625,10
1,500,LinearTS,0.0,10
1,500,LinearUCB,1.0,10
1,500,NeuralTS,0.09999999999999998,10
1,500,RFTS,0.08637500000000005,10
1,500,XGBoostTS,0.22175000000000003,10
1,1000,BFTS,0.07073643410852712,10
1,1000,LinearTS,0.0,10
1,1000,LinearUCB,1.0,10
1,1000,NeuralTS,0.09999999999999998,10
1,1000,RFTS,0.04812499999999998,10
1,1000,XGBoostTS,0.11900000000000001,10
1,2000,BFTS,0.07145833333333328,10
1,2000,LinearTS,0.0,10
1,2000,LinearUCB,1.0,10
1,2000,NeuralTS,0.07499999999999996,10
1,2000,RFTS,0.051250000000000004,10
1,2000,XGBoostTS,0.16662500000000002,10
1,5000,BFTS,0.04400000000000002,10
1,5000,LinearTS,0.0,10
1,5000,LinearUCB,1.0,10
1,5000,NeuralTS,0.050000000000000044,10
1,5000,RFTS,0.03375,10
1,5000,XGBoostTS,0.03100000000000006,10
1,10000,BFTS,0.06690000000000008,10
1,10000,LinearTS,0.0,10
1,10000,LinearUCB,1.0,10
1,10000,NeuralTS,0.025000000000000022,10
1,10000,RFTS,0.043624999999999955,10
1,10000,XGBoostTS,0.06987500000000002,10
2,200,BFTS,0.062000000000000006,10
2,200,LinearTS,0.0,10
2,200,LinearUCB,1.0,10
2,200,NeuralTS,0.050000000000000044,10
2,200,RFTS,0.043124999999999976,10
2,200,XGBoostTS,0.183,10
2,500,BFTS,0.03135245901639345,10
2,500,LinearTS,0.0,10
2,500,LinearUCB,1.0,10
2,500,NeuralTS,0.09999999999999998,10
2,500,RFTS,0.02124999999999999,10
2,500,XGBoostTS,0.208125,10
2,1000,BFTS,0.06647286821705421,10
2,1000,LinearTS,0.0,10
2,1000,LinearUCB,1.0,10
2,1000,NeuralTS,0.025000000000000022,10
2,1000,RFTS,0.021999999999999964,10
2,1000,XGBoostTS,0.14199999999999996,10
2,2000,BFTS,0.0627604166666666,10
2,2000,LinearTS,0.0,10
2,2000,LinearUCB,1.0,10
2,2000,NeuralTS,0.125,10
2,2000,RFTS,0.04937500000000008,10
2,2000,XGBoostTS,0.15349999999999997,10
2,5000,BFTS,0.06410000000000006,10
2,5000,LinearTS,0.0,10
2,5000,LinearUCB,1.0,10
2,5000,NeuralTS,0.09999999999999998,10
2,5000,RFTS,0.07037499999999991,10
2,5000,XGBoostTS,0.06575000000000003,10
2,10000,BFTS,0.0467999999999999,10
2,10000,LinearTS,0.0,10
2,10000,LinearUCB,1.0,10
2,10000,NeuralTS,0.07499999999999996,10
2,10000,RFTS,0.021000000000000005,10
2,10000,XGBoostTS,0.05387499999999999,10
3,200,BFTS,0.03325000000000003,10
3,200,LinearTS,0.0,10
3,200,LinearUCB,1.0,10
3,200,NeuralTS,0.09999999999999998,10
3,200,RFTS,0.036250000000000004,10
3,200,XGBoostTS,0.20975000000000002,10
3,500,BFTS,0.07479508196721306,10
3,500,LinearTS,0.0,10
3,500,LinearUCB,1.0,10
3,500,NeuralTS,0.09999999999999998,10
3,500,RFTS,0.027624999999999903,10
3,500,XGBoostTS,0.17024999999999996,10
3,1000,BFTS,0.060755813953488384,10
3,1000,LinearTS,0.0,10
3,1000,LinearUCB,1.0,10
3,1000,NeuralTS,0.07499999999999996,10
3,1000,RFTS,0.02025000000000002,10
3,1000,XGBoostTS,0.11,10
3,2000,BFTS,0.03166666666666671,10
3,2000,LinearTS,0.0,10
3,2000,LinearUCB,1.0,10
3,2000,NeuralTS,0.07499999999999996,10
3,2000,RFTS,0.02200000000000006,10
3,2000,XGBoostTS,0.13737499999999997,10
3,5000,BFTS,0.058599999999999985,10
3,5000,LinearTS,0.0,10
3,5000,LinearUCB,1.0,10
3,5000,NeuralTS,0.07499999999999996,10
3,5000,RFTS,0.03287500000000005,10
3,5000,XGBoostTS,0.04462500000000002,10
3,10000,BFTS,0.04049999999999986,10
3,10000,LinearTS,0.0,10
3,10000,LinearUCB,1.0,10
3,10000,NeuralTS,0.050000000000000044,10
3,10000,RFTS,0.013499999999999998,10
3,10000,XGBoostTS,0.05387499999999999,10
4,200,BFTS,0.17174999999999996,10
4,200,LinearTS,0.0,10
4,200,LinearUCB,1.0,10
4,200,NeuralTS,0.95,10
4,200,RFTS,0.08887500000000001,10
4,200,XGBoostTS,0.268875,10
4,500,BFTS,0.10020491803278685,10
4,500,LinearTS,0.0,10
4,500,LinearUCB,1.0,10
4,500,NeuralTS,0.925,10
4,500,RFTS,0.07012500000000005,10
4,500,XGBoostTS,0.2425,10
4,1000,BFTS,0.07567829457364333,10
4,1000,LinearTS,0.0,10
4,1000,LinearUCB,1.0,10
4,1000,NeuralTS,0.32499999999999996,10
4,1000,RFTS,0.05499999999999999,10
4,1000,XGBoostTS,0.128125,10
4,2000,BFTS,0.07635416666666665,10
4,2000,LinearTS,0.0,10
4,2000,LinearUCB,1.0,10
4,2000,NeuralTS,0.09999999999999998,10
4,2000,RFTS,0.07112499999999994,10
4,2000,XGBoostTS,0.13125,10
4,5000,BFTS,0.06640000000000007,10
4,5000,LinearTS,0.0,10
4,5000,LinearUCB,1.0,10
4,5000,NeuralTS,0.07499999999999996,10
4,5000,RFTS,0.048750000000000016,10
4,5000,XGBoostTS,0.024499999999999977,10
4,10000,BFTS,0.05120000000000009,10
4,10000,LinearTS,0.0,10
4,10000,LinearUCB,1.0,10
4,10000,NeuralTS,0.050000000000000044,10
4,10000,RFTS,0.03237500000000005,10
4,10000,XGBoostTS,0.06450000000000002,10
5,200,BFTS,0.08799999999999994,10
5,200,LinearTS,1.0,10
5,200,LinearUCB,1.0,10
5,200,NeuralTS,0.15000000000000002,10
5,200,RFTS,0.06724999999999998,10
5,200,XGBoostTS,0.23650000000000002,10
5,500,BFTS,0.0700819672131148,10
5,500,LinearTS,1.0,10
5,500,LinearUCB,1.0,10
5,500,NeuralTS,0.050000000000000044,10
5,500,RFTS,0.08462500000000005,10
5,500,XGBoostTS,0.20900000000000002,10
5,1000,BFTS,0.04980620155038763,10
5,1000,LinearTS,1.0,10
5,1000,LinearUCB,1.0,10
5,1000,NeuralTS,0.050000000000000044,10
5,1000,RFTS,0.05974999999999998,10
5,1000,XGBoostTS,0.15912500000000002,10
5,2000,BFTS,0.037239583333333395,10
5,2000,LinearTS,1.0,10
5,2000,LinearUCB,1.0,10
5,2000,NeuralTS,0.025000000000000022,10
5,2000,RFTS,0.027499999999999976,10
5,2000,XGBoostTS,0.166375,10
5,5000,BFTS,0.05615000000000004,10
5,5000,LinearTS,1.0,10
5,5000,LinearUCB,1.0,10
5,5000,NeuralTS,0.025000000000000022,10
5,5000,RFTS,0.05662499999999999,10
5,5000,XGBoostTS,0.03712500000000003,10
5,10000,BFTS,0.03809999999999994,10
5,10000,LinearTS,1.0,10
5,10000,LinearUCB,1.0,10
5,10000,NeuralTS,0.050000000000000044,10
5,10000,RFTS,0.015249999999999878,10
5,10000,XGBoostTS,0.054250000000000076,10
6,200,BFTS,0.08075000000000004,10
6,200,LinearTS,0.0,10
6,200,LinearUCB,1.0,10
6,200,NeuralTS,0.09999999999999998,10
6,200,RFTS,0.049124999999999974,10
6,200,XGBoostTS,0.27125,10
6,500,BFTS,0.05020491803278689,10
6,500,LinearTS,0.0,10
6,500,LinearUCB,1.0,10
6,500,NeuralTS,0.09999999999999998,10
6,500,RFTS,0.02237500000000004,10
6,500,XGBoostTS,0.19899999999999995,10
6,1000,BFTS,0.09786821705426363,10
6,1000,LinearTS,0.0,10
6,1000,LinearUCB,1.0,10
6,1000,NeuralTS,0.09999999999999998,10
6,1000,RFTS,0.04262500000000001,10
6,1000,XGBoostTS,0.055500000000000035,10
6,2000,BFTS,0.06619791666666668,10
6,2000,LinearTS,0.0,10
6,2000,LinearUCB,1.0,10
6,2000,NeuralTS,0.07499999999999996,10
6,2000,RFTS,0.047875,10
6,2000,XGBoostTS,0.18537500000000004,10
6,5000,BFTS,0.008199999999999869,10
6,5000,LinearTS,0.0,10
6,5000,LinearUCB,1.0,10
6,5000,NeuralTS,0.07499999999999996,10
6,5000,RFTS,0.03399999999999995,10
6,5000,XGBoostTS,0.05699999999999998,10
6,10000,BFTS,0.04115000000000003,10
6,10000,LinearTS,0.0,10
6,10000,LinearUCB,1.0,10
6,10000,NeuralTS,0.025000000000000022,10
6,10000,RFTS,0.025000000000000005,10
6,10000,XGBoostTS,0.07825000000000001,10
7,200,BFTS,0.03275,10
7,200,LinearTS,0.0,10
7,200,LinearUCB,1.0,10
7,200,NeuralTS,0.00925,10
7,200,RFTS,0.06100000000000002,10
7,200,XGBoostTS,0.291,10
7,500,BFTS,0.041598360655737715,10
7,500,LinearTS,0.0,10
7,500,LinearUCB,1.0,10
7,500,NeuralTS,0.024125000000000063,10
7,500,RFTS,0.061750000000000006,10
7,500,XGBoostTS,0.17825000000000002,10
7,1000,BFTS,0.10232558139534886,10
7,1000,LinearTS,0.0,10
7,1000,LinearUCB,1.0,10
7,1000,NeuralTS,0.025000000000000022,10
7,1000,RFTS,0.03762499999999992,10
7,1000,XGBoostTS,0.08062500000000002,10
7,2000,BFTS,0.08671875000000001,10
7,2000,LinearTS,0.0,10
7,2000,LinearUCB,1.0,10
7,2000,NeuralTS,0.050000000000000044,10
7,2000,RFTS,0.02049999999999995,10
7,2000,XGBoostTS,0.13374999999999998,10
7,5000,BFTS,0.03635000000000001,10
7,5000,LinearTS,0.0,10
7,5000,LinearUCB,1.0,10
7,5000,NeuralTS,0.025000000000000022,10
7,5000,RFTS,0.04462499999999994,10
7,5000,XGBoostTS,0.06787499999999998,10
7,10000,BFTS,0.054599999999999926,10
7,10000,LinearTS,0.0,10
7,10000,LinearUCB,1.0,10
7,10000,NeuralTS,0.025000000000000022,10
7,10000,RFTS,0.060749999999999985,10
7,10000,XGBoostTS,0.05112499999999999,10
8,200,BFTS,0.030999999999999993,10
8,200,LinearTS,1.0,10
8,200,LinearUCB,0.0,10
8,200,NeuralTS,0.025000000000000022,10
8,200,RFTS,0.030874999999999996,10
8,200,XGBoostTS,0.247375,10
8,500,BFTS,0.04508196721311475,10
8,500,LinearTS,1.0,10
8,500,LinearUCB,0.0,10
8,500,NeuralTS,0.025000000000000022,10
8,500,RFTS,0.07737499999999999,10
8,500,XGBoostTS,0.19587500000000002,10
8,1000,BFTS,0.08362403100775194,10
8,1000,LinearTS,1.0,10
8,1000,LinearUCB,0.0,10
8,1000,NeuralTS,0.025000000000000022,10
8,1000,RFTS,0.03487500000000007,10
8,1000,XGBoostTS,0.057499999999999996,10
8,2000,BFTS,0.08151041666666663,10
8,2000,LinearTS,1.0,10
8,2000,LinearUCB,0.0,10
8,2000,NeuralTS,0.025000000000000022,10
8,2000,RFTS,0.06674999999999998,10
8,2000,XGBoostTS,0.09375000000000004,10
8,5000,BFTS,0.03205000000000001,10
8,5000,LinearTS,1.0,10
8,5000,LinearUCB,0.0,10
8,5000,NeuralTS,0.025000000000000022,10
8,5000,RFTS,0.02662499999999994,10
8,5000,XGBoostTS,0.06500000000000003,10
8,10000,BFTS,0.02520000000000008,10
8,10000,LinearTS,1.0,10
8,10000,LinearUCB,0.0,10
8,10000,NeuralTS,0.025000000000000022,10
8,10000,RFTS,0.017999999999999947,10
8,10000,XGBoostTS,0.05037500000000003,10
9,200,BFTS,0.12124999999999994,10
9,200,LinearTS,0.0,10
9,200,LinearUCB,1.0,10
9,200,NeuralTS,0.07499999999999996,10
9,200,RFTS,0.02712499999999999,10
9,200,XGBoostTS,0.3172499999999999,10
9,500,BFTS,0.056147540983606525,10
9,500,LinearTS,0.0,10
9,500,LinearUCB,1.0,10
9,500,NeuralTS,0.07499999999999996,10
9,500,RFTS,0.04162499999999997,10
9,500,XGBoostTS,0.25137499999999996,10
9,1000,BFTS,0.0723837209302326,10
9,1000,LinearTS,0.0,10
9,1000,LinearUCB,1.0,10
9,1000,NeuralTS,0.09999999999999998,10
9,1000,RFTS,0.05274999999999995,10
9,1000,XGBoostTS,0.12324999999999996,10
9,2000,BFTS,0.07276041666666667,10
9,2000,LinearTS,0.0,10
9,2000,LinearUCB,1.0,10
9,2000,NeuralTS,0.025000000000000022,10
9,2000,RFTS,0.05212499999999995,10
9,2000,XGBoostTS,0.164875,10
9,5000,BFTS,0.052849999999999946,10
9,5000,LinearTS,0.0,10
9,5000,LinearUCB,1.0,10
9,5000,NeuralTS,0.050000000000000044,10
9,5000,RFTS,0.051374999999999976,10
9,5000,XGBoostTS,0.05012500000000003,10
9,10000,BFTS,0.030650000000000083,10
9,10000,LinearTS,0.0,10
9,10000,LinearUCB,1.0,10
9,10000,NeuralTS,0.050000000000000044,10
9,10000,RFTS,0.053124999999999936,10
9,10000,XGBoostTS,0.05,10
10,200,BFTS,0.07199999999999997,10
10,200,LinearTS,1.0,10
10,200,LinearUCB,1.0,10
10,200,NeuralTS,0.0,10
10,200,RFTS,0.06337500000000004,10
10,200,XGBoostTS,0.3115,10
10,500,BFTS,0.07131147540983604,10
10,500,LinearTS,1.0,10
10,500,LinearUCB,1.0,10
10,500,NeuralTS,0.050000000000000044,10
10,500,RFTS,0.04087500000000008,10
10,500,XGBoostTS,0.23837500000000003,10
10,1000,BFTS,0.03304263565891473,10
10,1000,LinearTS,1.0,10
10,1000,LinearUCB,1.0,10
10,1000,NeuralTS,0.025000000000000022,10
10,1000,RFTS,0.04787499999999998,10
10,1000,XGBoostTS,0.11287500000000002,10
10,2000,BFTS,0.07374999999999995,10
10,2000,LinearTS,1.0,10
10,2000,LinearUCB,1.0,10
10,2000,NeuralTS,0.050000000000000044,10
10,2000,RFTS,0.053624999999999964,10
10,2000,XGBoostTS,0.14862499999999998,10
10,5000,BFTS,0.049250000000000106,10
10,5000,LinearTS,1.0,10
10,5000,LinearUCB,1.0,10
10,5000,NeuralTS,0.0,10
10,5000,RFTS,0.0316250000000001,10
10,5000,XGBoostTS,0.047125000000000014,10
10,10000,BFTS,0.050400000000000014,10
10,10000,LinearTS,1.0,10
10,10000,LinearUCB,1.0,10
10,10000,NeuralTS,0.025000000000000022,10
10,10000,RFTS,0.011500000000000028,10
10,10000,XGBoostTS,0.03987500000000003,10
11,200,BFTS,0.08650000000000005,10
11,200,LinearTS,1.0,10
11,200,LinearUCB,1.0,10
11,200,NeuralTS,0.025000000000000022,10
11,200,RFTS,0.04125,10
11,200,XGBoostTS,0.16524999999999998,10
11,500,BFTS,0.09528688524590165,10
11,500,LinearTS,1.0,10
11,500,LinearUCB,1.0,10
11,500,NeuralTS,0.0,10
11,500,RFTS,0.05824999999999998,10
11,500,XGBoostTS,0.15974999999999998,10
11,1000,BFTS,0.09166666666666665,10
11,1000,LinearTS,1.0,10
11,1000,LinearUCB,1.0,10
11,1000,NeuralTS,0.0,10
11,1000,RFTS,0.04174999999999993,10
11,1000,XGBoostTS,0.11112499999999999,10
11,2000,BFTS,0.0735416666666667,10
11,2000,LinearTS,1.0,10
11,2000,LinearUCB,1.0,10
11,2000,NeuralTS,0.025000000000000022,10
11,2000,RFTS,0.05324999999999995,10
11,2000,XGBoostTS,0.10437499999999994,10
11,5000,BFTS,0.03190000000000005,10
11,5000,LinearTS,1.0,10
11,5000,LinearUCB,1.0,10
11,5000,NeuralTS,0.025000000000000022,10
11,5000,RFTS,0.062125,10
11,5000,XGBoostTS,0.04824999999999999,10
11,10000,BFTS,0.03730000000000004,10
11,10000,LinearTS,1.0,10
11,10000,LinearUCB,1.0,10
11,10000,NeuralTS,0.025000000000000022,10
11,10000,RFTS,0.04675000000000006,10
11,10000,XGBoostTS,0.051249999999999976,10


==> artifacts/exp1_syn/tables/pstar_ece_Linear.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.06050000000000004,10
0,200,LinearTS,0.025000000000000022,10
0,200,LinearUCB,0.049375000000000016,10
0,200,NeuralTS,0.09999999999999998,10
0,200,RFTS,0.025000000000000022,10
0,200,XGBoostTS,0.026249999999999885,10
0,500,BFTS,0.09118852459016391,10
0,500,LinearTS,0.050000000000000044,10
0,500,LinearUCB,0.041750000000000016,10
0,500,NeuralTS,0.050000000000000044,10
0,500,RFTS,0.02475000000000005,10
0,500,XGBoostTS,0.06537500000000002,10
0,1000,BFTS,0.05377906976744182,10
0,1000,LinearTS,0.024499999999999966,10
0,1000,LinearUCB,0.02700000000000008,10
0,1000,NeuralTS,0.07499999999999996,10
0,1000,RFTS,0.025000000000000022,10
0,1000,XGBoostTS,0.04975000000000005,10
0,2000,BFTS,0.08307291666666664,10
0,2000,LinearTS,0.025000000000000022,10
0,2000,LinearUCB,0.016499999999999966,10
0,2000,NeuralTS,0.050000000000000044,10
0,2000,RFTS,0.02487499999999998,10
0,2000,XGBoostTS,0.05137500000000012,10
0,5000,BFTS,0.06300000000000004,10
0,5000,LinearTS,0.0,10
0,5000,LinearUCB,0.004374999999999907,10
0,5000,NeuralTS,0.0,10
0,5000,RFTS,0.02487499999999998,10
0,5000,XGBoostTS,0.03537499999999992,10
0,10000,BFTS,0.048249999999999994,10
0,10000,LinearTS,0.0,10
0,10000,LinearUCB,0.003374999999999906,10
0,10000,NeuralTS,0.0,10
0,10000,RFTS,0.024625000000000008,10
0,10000,XGBoostTS,0.04412499999999994,10
1,200,BFTS,0.11000000000000001,10
1,200,LinearTS,0.07499999999999996,10
1,200,LinearUCB,0.05337500000000002,10
1,200,NeuralTS,0.17262500000000003,10
1,200,RFTS,0.11025000000000006,10
1,200,XGBoostTS,0.07349999999999997,10
1,500,BFTS,0.0827868852459016,10
1,500,LinearTS,0.050000000000000044,10
1,500,LinearUCB,0.05799999999999987,10
1,500,NeuralTS,0.15000000000000002,10
1,500,RFTS,0.10024999999999992,10
1,500,XGBoostTS,0.07387500000000001,10
1,1000,BFTS,0.06453488372093026,10
1,1000,LinearTS,0.07499999999999996,10
1,1000,LinearUCB,0.061625000000000055,10
1,1000,NeuralTS,0.17500000000000004,10
1,1000,RFTS,0.10125,10
1,1000,XGBoostTS,0.07899999999999996,10
1,2000,BFTS,0.11046875,10
1,2000,LinearTS,0.050000000000000044,10
1,2000,LinearUCB,0.04587499999999993,10
1,2000,NeuralTS,0.09999999999999998,10
1,2000,RFTS,0.09300000000000011,10
1,2000,XGBoostTS,0.10099999999999994,10
1,5000,BFTS,0.07724999999999993,10
1,5000,LinearTS,0.025000000000000022,10
1,5000,LinearUCB,0.034374999999999906,10
1,5000,NeuralTS,0.09999999999999998,10
1,5000,RFTS,0.05612500000000007,10
1,5000,XGBoostTS,0.09462499999999996,10
1,10000,BFTS,0.050450000000000016,10
1,10000,LinearTS,0.025000000000000022,10
1,10000,LinearUCB,0.03074999999999988,10
1,10000,NeuralTS,0.050000000000000044,10
1,10000,RFTS,0.043375,10
1,10000,XGBoostTS,0.06174999999999992,10
2,200,BFTS,0.07000000000000003,10
2,200,LinearTS,0.025000000000000022,10
2,200,LinearUCB,0.09499999999999997,10
2,200,NeuralTS,0.125,10
2,200,RFTS,0.15137499999999995,10
2,200,XGBoostTS,0.14437499999999995,10
2,500,BFTS,0.05901639344262302,10
2,500,LinearTS,0.0,10
2,500,LinearUCB,0.060749999999999985,10
2,500,NeuralTS,0.09999999999999998,10
2,500,RFTS,0.14337500000000003,10
2,500,XGBoostTS,0.11687500000000003,10
2,1000,BFTS,0.03982558139534888,10
2,1000,LinearTS,0.0,10
2,1000,LinearUCB,0.028874999999999935,10
2,1000,NeuralTS,0.125,10
2,1000,RFTS,0.12300000000000011,10
2,1000,XGBoostTS,0.076875,10
2,2000,BFTS,0.04567708333333337,10
2,2000,LinearTS,0.0,10
2,2000,LinearUCB,0.004124999999999934,10
2,2000,NeuralTS,0.07499999999999996,10
2,2000,RFTS,0.129,10
2,2000,XGBoostTS,0.08724999999999997,10
2,5000,BFTS,0.0596,10
2,5000,LinearTS,0.0,10
2,5000,LinearUCB,0.00374999999999992,10
2,5000,NeuralTS,0.09999999999999998,10
2,5000,RFTS,0.16150000000000006,10
2,5000,XGBoostTS,0.05000000000000006,10
2,10000,BFTS,0.045149999999999885,10
2,10000,LinearTS,0.0,10
2,10000,LinearUCB,0.0011250000000000426,10
2,10000,NeuralTS,0.07499999999999996,10
2,10000,RFTS,0.08749999999999998,10
2,10000,XGBoostTS,0.08075000000000011,10
3,200,BFTS,0.008749999999999957,10
3,200,LinearTS,0.0,10
3,200,LinearUCB,0.0183750000000001,10
3,200,NeuralTS,0.0,10
3,200,RFTS,0.0,10
3,200,XGBoostTS,0.05175,10
3,500,BFTS,0.015573770491803286,10
3,500,LinearTS,0.0,10
3,500,LinearUCB,0.02724999999999994,10
3,500,NeuralTS,0.0,10
3,500,RFTS,0.0,10
3,500,XGBoostTS,0.031625,10
3,1000,BFTS,0.02567829457364342,10
3,1000,LinearTS,0.025000000000000022,10
3,1000,LinearUCB,0.028249999999999952,10
3,1000,NeuralTS,0.0,10
3,1000,RFTS,0.0,10
3,1000,XGBoostTS,0.0,10
3,2000,BFTS,0.0224479166666667,10
3,2000,LinearTS,0.0,10
3,2000,LinearUCB,0.013375000000000033,10
3,2000,NeuralTS,0.025000000000000022,10
3,2000,RFTS,0.03375,10
3,2000,XGBoostTS,0.0003750000000000142,10
3,5000,BFTS,0.02264999999999998,10
3,5000,LinearTS,0.0,10
3,5000,LinearUCB,0.004874999999999963,10
3,5000,NeuralTS,0.0,10
3,5000,RFTS,0.0012499999999999734,10
3,5000,XGBoostTS,0.0039999999999999316,10
3,10000,BFTS,0.018600000000000012,10
3,10000,LinearTS,0.0,10
3,10000,LinearUCB,0.004875000000000016,10
3,10000,NeuralTS,0.0,10
3,10000,RFTS,0.0,10
3,10000,XGBoostTS,0.00012500000000004174,10
4,200,BFTS,0.1055,10
4,200,LinearTS,0.17500000000000004,10
4,200,LinearUCB,0.08550000000000008,10
4,200,NeuralTS,0.17500000000000004,10
4,200,RFTS,0.16187499999999994,10
4,200,XGBoostTS,0.12812500000000002,10
4,500,BFTS,0.06209016393442622,10
4,500,LinearTS,0.09999999999999998,10
4,500,LinearUCB,0.07525000000000001,10
4,500,NeuralTS,0.35,10
4,500,RFTS,0.1385,10
4,500,XGBoostTS,0.07487499999999998,10
4,1000,BFTS,0.06482558139534877,10
4,1000,LinearTS,0.07499999999999996,10
4,1000,LinearUCB,0.05799999999999999,10
4,1000,NeuralTS,0.30000000000000004,10
4,1000,RFTS,0.111625,10
4,1000,XGBoostTS,0.08049999999999997,10
4,2000,BFTS,0.10833333333333335,10
4,2000,LinearTS,0.050000000000000044,10
4,2000,LinearUCB,0.05350000000000008,10
4,2000,NeuralTS,0.22499999999999998,10
4,2000,RFTS,0.10525000000000002,10
4,2000,XGBoostTS,0.09662500000000003,10
4,5000,BFTS,0.09955000000000003,10
4,5000,LinearTS,0.0,10
4,5000,LinearUCB,0.022375000000000013,10
4,5000,NeuralTS,0.25,10
4,5000,RFTS,0.12999999999999998,10
4,5000,XGBoostTS,0.08600000000000003,10
4,10000,BFTS,0.0647,10
4,10000,LinearTS,0.025000000000000022,10
4,10000,LinearUCB,0.02600000000000003,10
4,10000,NeuralTS,0.09999999999999998,10
4,10000,RFTS,0.07699999999999997,10
4,10000,XGBoostTS,0.05037499999999999,10
5,200,BFTS,0.207,10
5,200,LinearTS,0.19999999999999996,10
5,200,LinearUCB,0.15924999999999997,10
5,200,NeuralTS,0.19999999999999996,10
5,200,RFTS,0.19999999999999996,10
5,200,XGBoostTS,0.11837500000000001,10
5,500,BFTS,0.10204918032786882,10
5,500,LinearTS,0.19999999999999996,10
5,500,LinearUCB,0.042624999999999996,10
5,500,NeuralTS,0.07499999999999996,10
5,500,RFTS,0.19962499999999994,10
5,500,XGBoostTS,0.10275000000000004,10
5,1000,BFTS,0.11850775193798453,10
5,1000,LinearTS,0.19999999999999996,10
5,1000,LinearUCB,0.033875000000000044,10
5,1000,NeuralTS,0.17500000000000004,10
5,1000,RFTS,0.19999999999999996,10
5,1000,XGBoostTS,0.11374999999999998,10
5,2000,BFTS,0.08401041666666667,10
5,2000,LinearTS,0.19999999999999996,10
5,2000,LinearUCB,0.013124999999999942,10
5,2000,NeuralTS,0.17500000000000004,10
5,2000,RFTS,0.08812500000000004,10
5,2000,XGBoostTS,0.09412499999999996,10
5,5000,BFTS,0.05299999999999992,10
5,5000,LinearTS,0.19999999999999996,10
5,5000,LinearUCB,0.005749999999999922,10
5,5000,NeuralTS,0.17500000000000004,10
5,5000,RFTS,0.21412499999999998,10
5,5000,XGBoostTS,0.08674999999999994,10
5,10000,BFTS,0.04790000000000008,10
5,10000,LinearTS,0.0,10
5,10000,LinearUCB,0.0025000000000000577,10
5,10000,NeuralTS,0.125,10
5,10000,RFTS,0.2385,10
5,10000,XGBoostTS,0.040875,10
6,200,BFTS,0.07499999999999998,10
6,200,LinearTS,0.19462500000000002,10
6,200,LinearUCB,0.14125,10
6,200,NeuralTS,0.22499999999999998,10
6,200,RFTS,0.25587499999999996,10
6,200,XGBoostTS,0.13625,10
6,500,BFTS,0.12479508196721306,10
6,500,LinearTS,0.125,10
6,500,LinearUCB,0.10162499999999995,10
6,500,NeuralTS,0.25,10
6,500,RFTS,0.19337500000000007,10
6,500,XGBoostTS,0.06262500000000001,10
6,1000,BFTS,0.11036821705426358,10
6,1000,LinearTS,0.125,10
6,1000,LinearUCB,0.07762500000000006,10
6,1000,NeuralTS,0.22499999999999998,10
6,1000,RFTS,0.23850000000000002,10
6,1000,XGBoostTS,0.16,10
6,2000,BFTS,0.08276041666666667,10
6,2000,LinearTS,0.07499999999999996,10
6,2000,LinearUCB,0.04162499999999997,10
6,2000,NeuralTS,0.30000000000000004,10
6,2000,RFTS,0.22675000000000012,10
6,2000,XGBoostTS,0.12512500000000001,10
6,5000,BFTS,0.09754999999999994,10
6,5000,LinearTS,0.07499999999999996,10
6,5000,LinearUCB,0.046375000000000076,10
6,5000,NeuralTS,0.25,10
6,5000,RFTS,0.15587499999999993,10
6,5000,XGBoostTS,0.16774999999999995,10
6,10000,BFTS,0.04174999999999998,10
6,10000,LinearTS,0.07499999999999996,10
6,10000,LinearUCB,0.02975000000000006,10
6,10000,NeuralTS,0.22499999999999998,10
6,10000,RFTS,0.13212499999999994,10
6,10000,XGBoostTS,0.08974999999999997,10
7,200,BFTS,0.12975,10
7,200,LinearTS,0.19999999999999996,10
7,200,LinearUCB,0.15550000000000003,10
7,200,NeuralTS,0.22499999999999998,10
7,200,RFTS,0.09350000000000004,10
7,200,XGBoostTS,0.145375,10
7,500,BFTS,0.11639344262295084,10
7,500,LinearTS,0.19999999999999996,10
7,500,LinearUCB,0.18600000000000005,10
7,500,NeuralTS,0.275,10
7,500,RFTS,0.19687500000000005,10
7,500,XGBoostTS,0.15074999999999997,10
7,1000,BFTS,0.10552325581395353,10
7,1000,LinearTS,0.125,10
7,1000,LinearUCB,0.09299999999999993,10
7,1000,NeuralTS,0.25,10
7,1000,RFTS,0.10187500000000002,10
7,1000,XGBoostTS,0.124375,10
7,2000,BFTS,0.1376041666666667,10
7,2000,LinearTS,0.125,10
7,2000,LinearUCB,0.10675000000000004,10
7,2000,NeuralTS,0.275,10
7,2000,RFTS,0.10987500000000003,10
7,2000,XGBoostTS,0.160875,10
7,5000,BFTS,0.060099999999999994,10
7,5000,LinearTS,0.09999999999999998,10
7,5000,LinearUCB,0.05775000000000007,10
7,5000,NeuralTS,0.25,10
7,5000,RFTS,0.16412500000000002,10
7,5000,XGBoostTS,0.18862500000000004,10
7,10000,BFTS,0.12349999999999998,10
7,10000,LinearTS,0.09999999999999998,10
7,10000,LinearUCB,0.04587500000000007,10
7,10000,NeuralTS,0.17500000000000004,10
7,10000,RFTS,0.23424999999999996,10
7,10000,XGBoostTS,0.18012499999999995,10
8,200,BFTS,0.000500000000000056,10
8,200,LinearTS,0.0,10
8,200,LinearUCB,0.022,10
8,200,NeuralTS,0.0,10
8,200,RFTS,0.0,10
8,200,XGBoostTS,0.012750000000000011,10
8,500,BFTS,0.0014344262295080679,10
8,500,LinearTS,0.0,10
8,500,LinearUCB,0.0021250000000000435,10
8,500,NeuralTS,0.0,10
8,500,RFTS,0.0,10
8,500,XGBoostTS,0.005249999999999977,10
8,1000,BFTS,9.689922480615731e-05,10
8,1000,LinearTS,0.0,10
8,1000,LinearUCB,0.0020000000000000018,10
8,1000,NeuralTS,0.0,10
8,1000,RFTS,0.0,10
8,1000,XGBoostTS,0.0,10
8,2000,BFTS,0.0,10
8,2000,LinearTS,0.0,10
8,2000,LinearUCB,0.0006249999999999867,10
8,2000,NeuralTS,0.0,10
8,2000,RFTS,0.0003750000000000142,10
8,2000,XGBoostTS,0.0035000000000000586,10
8,5000,BFTS,0.0,10
8,5000,LinearTS,0.0,10
8,5000,LinearUCB,0.0010000000000000009,10
8,5000,NeuralTS,0.0,10
8,5000,RFTS,0.025250000000000012,10
8,5000,XGBoostTS,0.0035000000000000005,10
8,10000,BFTS,0.0,10
8,10000,LinearTS,0.0,10
8,10000,LinearUCB,0.00024999999999997247,10
8,10000,NeuralTS,0.0,10
8,10000,RFTS,0.0,10
8,10000,XGBoostTS,0.0036250000000000006,10
9,200,BFTS,0.08075000000000003,10
9,200,LinearTS,0.09374999999999997,10
9,200,LinearUCB,0.10687499999999997,10
9,200,NeuralTS,0.13274999999999998,10
9,200,RFTS,0.2985,10
9,200,XGBoostTS,0.11799999999999997,10
9,500,BFTS,0.1379098360655738,10
9,500,LinearTS,0.07499999999999996,10
9,500,LinearUCB,0.06074999999999994,10
9,500,NeuralTS,0.17500000000000004,10
9,500,RFTS,0.31062500000000004,10
9,500,XGBoostTS,0.0975,10
9,1000,BFTS,0.08740310077519378,10
9,1000,LinearTS,0.025000000000000022,10
9,1000,LinearUCB,0.05837500000000004,10
9,1000,NeuralTS,0.15000000000000002,10
9,1000,RFTS,0.3125,10
9,1000,XGBoostTS,0.06749999999999999,10
9,2000,BFTS,0.08958333333333335,10
9,2000,LinearTS,0.0,10
9,2000,LinearUCB,0.031625000000000084,10
9,2000,NeuralTS,0.17500000000000004,10
9,2000,RFTS,0.2265,10
9,2000,XGBoostTS,0.08862499999999998,10
9,5000,BFTS,0.08819999999999999,10
9,5000,LinearTS,0.0,10
9,5000,LinearUCB,0.019250000000000052,10
9,5000,NeuralTS,0.22499999999999998,10
9,5000,RFTS,0.11199999999999996,10
9,5000,XGBoostTS,0.10662500000000005,10
9,10000,BFTS,0.049349999999999936,10
9,10000,LinearTS,0.0,10
9,10000,LinearUCB,0.0036250000000001004,10
9,10000,NeuralTS,0.050000000000000044,10
9,10000,RFTS,0.06137500000000003,10
9,10000,XGBoostTS,0.027374999999999972,10
10,200,BFTS,0.06650000000000006,10
10,200,LinearTS,0.025000000000000022,10
10,200,LinearUCB,0.06324999999999999,10
10,200,NeuralTS,0.025000000000000022,10
10,200,RFTS,0.025000000000000022,10
10,200,XGBoostTS,0.05074999999999998,10
10,500,BFTS,0.08114754098360658,10
10,500,LinearTS,0.025000000000000022,10
10,500,LinearUCB,0.04150000000000005,10
10,500,NeuralTS,0.025000000000000022,10
10,500,RFTS,0.02475000000000005,10
10,500,XGBoostTS,0.05237499999999999,10
10,1000,BFTS,0.056007751937984504,10
10,1000,LinearTS,0.025000000000000022,10
10,1000,LinearUCB,0.02962499999999998,10
10,1000,NeuralTS,0.0,10
10,1000,RFTS,0.0398749999999999,10
10,1000,XGBoostTS,0.0371250000000001,10
10,2000,BFTS,0.05052083333333338,10
10,2000,LinearTS,0.025000000000000022,10
10,2000,LinearUCB,0.026125000000000093,10
10,2000,NeuralTS,0.0,10
10,2000,RFTS,0.025000000000000022,10
10,2000,XGBoostTS,0.04037499999999992,10
10,5000,BFTS,0.052150000000000085,10
10,5000,LinearTS,0.025000000000000022,10
10,5000,LinearUCB,0.022625000000000058,10
10,5000,NeuralTS,0.025000000000000022,10
10,5000,RFTS,0.037750000000000034,10
10,5000,XGBoostTS,0.024375000000000074,10
10,10000,BFTS,0.03254999999999998,10
10,10000,LinearTS,0.025000000000000022,10
10,10000,LinearUCB,0.02387499999999999,10
10,10000,NeuralTS,0.025000000000000022,10
10,10000,RFTS,0.03787500000000009,10
10,10000,XGBoostTS,0.043749999999999956,10
11,200,BFTS,0.142,10
11,200,LinearTS,0.275,10
11,200,LinearUCB,0.08775000000000002,10
11,200,NeuralTS,0.25,10
11,200,RFTS,0.151,10
11,200,XGBoostTS,0.10487499999999997,10
11,500,BFTS,0.07213114754098361,10
11,500,LinearTS,0.15000000000000002,10
11,500,LinearUCB,0.10274999999999997,10
11,500,NeuralTS,0.125,10
11,500,RFTS,0.11137500000000006,10
11,500,XGBoostTS,0.139125,10
11,1000,BFTS,0.1314922480620155,10
11,1000,LinearTS,0.04962500000000003,10
11,1000,LinearUCB,0.10387500000000002,10
11,1000,NeuralTS,0.15000000000000002,10
11,1000,RFTS,0.22925,10
11,1000,XGBoostTS,0.12562499999999996,10
11,2000,BFTS,0.09270833333333336,10
11,2000,LinearTS,0.07499999999999996,10
11,2000,LinearUCB,0.060125000000000046,10
11,2000,NeuralTS,0.22499999999999998,10
11,2000,RFTS,0.20850000000000002,10
11,2000,XGBoostTS,0.16425000000000006,10
11,5000,BFTS,0.0953,10
11,5000,LinearTS,0.07499999999999996,10
11,5000,LinearUCB,0.04299999999999993,10
11,5000,NeuralTS,0.17500000000000004,10
11,5000,RFTS,0.18162500000000006,10
11,5000,XGBoostTS,0.077125,10
11,10000,BFTS,0.07144999999999994,10
11,10000,LinearTS,0.050000000000000044,10
11,10000,LinearUCB,0.05949999999999999,10
11,10000,NeuralTS,0.09999999999999998,10
11,10000,RFTS,0.19475000000000003,10
11,10000,XGBoostTS,0.1293750000000001,10


==> artifacts/exp1_syn/tables/pstar_ece_SynBART.csv <==
sim_id,draw_idx,agent_name,ece,n
0,200,BFTS,0.044,10
0,200,LinearTS,0.11137499999999997,10
0,200,LinearUCB,0.16799999999999998,10
0,200,NeuralTS,0.17500000000000004,10
0,200,RFTS,0.08549999999999994,10
0,200,XGBoostTS,0.09124999999999998,10
0,500,BFTS,0.06946721311475416,10
0,500,LinearTS,0.07,10
0,500,LinearUCB,0.072375,10
0,500,NeuralTS,0.17500000000000004,10
0,500,RFTS,0.07487499999999991,10
0,500,XGBoostTS,0.0409999999999999,10
0,1000,BFTS,0.06996124031007755,10
0,1000,LinearTS,0.10875000000000007,10
0,1000,LinearUCB,0.07224999999999998,10
0,1000,NeuralTS,0.17500000000000004,10
0,1000,RFTS,0.06625000000000009,10
0,1000,XGBoostTS,0.09600000000000002,10
0,2000,BFTS,0.07489583333333344,10
0,2000,LinearTS,0.06587500000000004,10
0,2000,LinearUCB,0.05650000000000003,10
0,2000,NeuralTS,0.17500000000000004,10
0,2000,RFTS,0.08662499999999985,10
0,2000,XGBoostTS,0.08775,10
0,5000,BFTS,0.038699999999999984,10
0,5000,LinearTS,0.15874999999999997,10
0,5000,LinearUCB,0.06562500000000004,10
0,5000,NeuralTS,0.17500000000000004,10
0,5000,RFTS,0.131,10
0,5000,XGBoostTS,0.04162500000000005,10
0,10000,BFTS,0.07799999999999999,10
0,10000,LinearTS,0.15162499999999995,10
0,10000,LinearUCB,0.07625,10
0,10000,NeuralTS,0.17500000000000004,10
0,10000,RFTS,0.0875,10
0,10000,XGBoostTS,0.08062500000000007,10
1,200,BFTS,0.054250000000000013,10
1,200,LinearTS,0.20275,10
1,200,LinearUCB,0.3036249999999999,10
1,200,NeuralTS,0.525,10
1,200,RFTS,0.09325000000000012,10
1,200,XGBoostTS,0.099,10
1,500,BFTS,0.08196721311475409,10
1,500,LinearTS,0.17125,10
1,500,LinearUCB,0.21750000000000003,10
1,500,NeuralTS,0.1445,10
1,500,RFTS,0.078375,10
1,500,XGBoostTS,0.07300000000000004,10
1,1000,BFTS,0.06501937984496119,10
1,1000,LinearTS,0.132,10
1,1000,LinearUCB,0.18175000000000008,10
1,1000,NeuralTS,0.07499999999999996,10
1,1000,RFTS,0.02987499999999993,10
1,1000,XGBoostTS,0.09137499999999996,10
1,2000,BFTS,0.047656249999999914,10
1,2000,LinearTS,0.1,10
1,2000,LinearUCB,0.10125000000000002,10
1,2000,NeuralTS,0.07499999999999996,10
1,2000,RFTS,0.07075000000000001,10
1,2000,XGBoostTS,0.020749999999999914,10
1,5000,BFTS,0.05194999999999998,10
1,5000,LinearTS,0.04400000000000004,10
1,5000,LinearUCB,0.06637500000000002,10
1,5000,NeuralTS,0.07499999999999996,10
1,5000,RFTS,0.07250000000000001,10
1,5000,XGBoostTS,0.04712499999999994,10
1,10000,BFTS,0.041849999999999964,10
1,10000,LinearTS,0.05637499999999999,10
1,10000,LinearUCB,0.04774999999999993,10
1,10000,NeuralTS,0.07499999999999996,10
1,10000,RFTS,0.06212500000000011,10
1,10000,XGBoostTS,0.027999999999999914,10
2,200,BFTS,0.04874999999999997,10
2,200,LinearTS,0.17412500000000003,10
2,200,LinearUCB,0.2575,10
2,200,NeuralTS,0.125,10
2,200,RFTS,0.029374999999999995,10
2,200,XGBoostTS,0.06812499999999992,10
2,500,BFTS,0.030737704918032845,10
2,500,LinearTS,0.11712499999999997,10
2,500,LinearUCB,0.143125,10
2,500,NeuralTS,0.125,10
2,500,RFTS,0.018875,10
2,500,XGBoostTS,0.0044999999999999485,10
2,1000,BFTS,0.03100775193798451,10
2,1000,LinearTS,0.08812500000000008,10
2,1000,LinearUCB,0.13287499999999997,10
2,1000,NeuralTS,0.125,10
2,1000,RFTS,0.005000000000000057,10
2,1000,XGBoostTS,0.011875,10
2,2000,BFTS,0.010000000000000071,10
2,2000,LinearTS,0.10162499999999997,10
2,2000,LinearUCB,0.13862499999999994,10
2,2000,NeuralTS,0.125,10
2,2000,RFTS,0.0003750000000000142,10
2,2000,XGBoostTS,0.0245000000000001,10
2,5000,BFTS,0.003950000000000009,10
2,5000,LinearTS,0.04674999999999996,10
2,5000,LinearUCB,0.08899999999999998,10
2,5000,NeuralTS,0.125,10
2,5000,RFTS,0.027625000000000063,10
2,5000,XGBoostTS,0.0,10
2,10000,BFTS,0.00389999999999994,10
2,10000,LinearTS,0.06949999999999998,10
2,10000,LinearUCB,0.07512500000000001,10
2,10000,NeuralTS,0.125,10
2,10000,RFTS,0.0,10
2,10000,XGBoostTS,0.0008749999999999591,10
3,200,BFTS,0.07775000000000003,10
3,200,LinearTS,0.15550000000000003,10
3,200,LinearUCB,0.172375,10
3,200,NeuralTS,0.15000000000000002,10
3,200,RFTS,0.16637499999999994,10
3,200,XGBoostTS,0.15537499999999999,10
3,500,BFTS,0.0819672131147541,10
3,500,LinearTS,0.18924999999999997,10
3,500,LinearUCB,0.095875,10
3,500,NeuralTS,0.15000000000000002,10
3,500,RFTS,0.09987499999999994,10
3,500,XGBoostTS,0.12524999999999997,10
3,1000,BFTS,0.08168604651162786,10
3,1000,LinearTS,0.14,10
3,1000,LinearUCB,0.08324999999999998,10
3,1000,NeuralTS,0.15000000000000002,10
3,1000,RFTS,0.11825,10
3,1000,XGBoostTS,0.10525000000000002,10
3,2000,BFTS,0.04671875,10
3,2000,LinearTS,0.16324999999999998,10
3,2000,LinearUCB,0.14562500000000003,10
3,2000,NeuralTS,0.15000000000000002,10
3,2000,RFTS,0.09587500000000011,10
3,2000,XGBoostTS,0.0925,10
3,5000,BFTS,0.05404999999999999,10
3,5000,LinearTS,0.14787499999999995,10
3,5000,LinearUCB,0.13187499999999996,10
3,5000,NeuralTS,0.15000000000000002,10
3,5000,RFTS,0.142125,10
3,5000,XGBoostTS,0.10112499999999996,10
3,10000,BFTS,0.056150000000000026,10
3,10000,LinearTS,0.13449999999999998,10
3,10000,LinearUCB,0.1335,10
3,10000,NeuralTS,0.17500000000000004,10
3,10000,RFTS,0.11924999999999994,10
3,10000,XGBoostTS,0.08487499999999995,10
4,200,BFTS,0.15325000000000003,10
4,200,LinearTS,0.20050000000000007,10
4,200,LinearUCB,0.290125,10
4,200,NeuralTS,0.44999999999999996,10
4,200,RFTS,0.32475,10
4,200,XGBoostTS,0.21725000000000003,10
4,500,BFTS,0.09487704918032787,10
4,500,LinearTS,0.253375,10
4,500,LinearUCB,0.302875,10
4,500,NeuralTS,0.44999999999999996,10
4,500,RFTS,0.22825,10
4,500,XGBoostTS,0.21612499999999998,10
4,1000,BFTS,0.08255813953488374,10
4,1000,LinearTS,0.28137499999999993,10
4,1000,LinearUCB,0.38225,10
4,1000,NeuralTS,0.475,10
4,1000,RFTS,0.24837500000000007,10
4,1000,XGBoostTS,0.19449999999999998,10
4,2000,BFTS,0.12374999999999999,10
4,2000,LinearTS,0.392,10
4,2000,LinearUCB,0.4861250000000001,10
4,2000,NeuralTS,0.475,10
4,2000,RFTS,0.29825,10
4,2000,XGBoostTS,0.275125,10
4,5000,BFTS,0.08875000000000004,10
4,5000,LinearTS,0.5269999999999999,10
4,5000,LinearUCB,0.516375,10
4,5000,NeuralTS,0.475,10
4,5000,RFTS,0.1335,10
4,5000,XGBoostTS,0.114875,10
4,10000,BFTS,0.075,10
4,10000,LinearTS,0.5548749999999998,10
4,10000,LinearUCB,0.5686249999999999,10
4,10000,NeuralTS,0.44999999999999996,10
4,10000,RFTS,0.220375,10
4,10000,XGBoostTS,0.10875,10
5,200,BFTS,0.05175000000000003,10
5,200,LinearTS,0.13762500000000003,10
5,200,LinearUCB,0.23137499999999991,10
5,200,NeuralTS,0.050000000000000044,10
5,200,RFTS,0.06225,10
5,200,XGBoostTS,0.06100000000000004,10
5,500,BFTS,0.07479508196721314,10
5,500,LinearTS,0.09587500000000002,10
5,500,LinearUCB,0.18550000000000003,10
5,500,NeuralTS,0.050000000000000044,10
5,500,RFTS,0.02487499999999998,10
5,500,XGBoostTS,0.04812500000000009,10
5,1000,BFTS,0.06269379844961238,10
5,1000,LinearTS,0.07799999999999997,10
5,1000,LinearUCB,0.1785,10
5,1000,NeuralTS,0.050000000000000044,10
5,1000,RFTS,0.05337500000000004,10
5,1000,XGBoostTS,0.05474999999999994,10
5,2000,BFTS,0.045833333333333344,10
5,2000,LinearTS,0.07825000000000003,10
5,2000,LinearUCB,0.17137499999999997,10
5,2000,NeuralTS,0.050000000000000044,10
5,2000,RFTS,0.05775000000000004,10
5,2000,XGBoostTS,0.02599999999999999,10
5,5000,BFTS,0.04339999999999998,10
5,5000,LinearTS,0.07574999999999998,10
5,5000,LinearUCB,0.19174999999999998,10
5,5000,NeuralTS,0.07499999999999996,10
5,5000,RFTS,0.07125000000000009,10
5,5000,XGBoostTS,0.03837499999999997,10
5,10000,BFTS,0.03950000000000002,10
5,10000,LinearTS,0.06775000000000009,10
5,10000,LinearUCB,0.16275,10
5,10000,NeuralTS,0.050000000000000044,10
5,10000,RFTS,0.011375000000000086,10
5,10000,XGBoostTS,0.02562500000000007,10
6,200,BFTS,0.052249999999999956,10
6,200,LinearTS,0.15375000000000003,10
6,200,LinearUCB,0.146375,10
6,200,NeuralTS,0.22499999999999998,10
6,200,RFTS,0.19687499999999988,10
6,200,XGBoostTS,0.14337500000000003,10
6,500,BFTS,0.12438524590163932,10
6,500,LinearTS,0.09874999999999999,10
6,500,LinearUCB,0.09962499999999994,10
6,500,NeuralTS,0.19999999999999996,10
6,500,RFTS,0.19424999999999995,10
6,500,XGBoostTS,0.1435,10
6,1000,BFTS,0.1001937984496124,10
6,1000,LinearTS,0.11449999999999992,10
6,1000,LinearUCB,0.16725,10
6,1000,NeuralTS,0.17500000000000004,10
6,1000,RFTS,0.1487500000000001,10
6,1000,XGBoostTS,0.09787499999999996,10
6,2000,BFTS,0.09635416666666675,10
6,2000,LinearTS,0.17525000000000002,10
6,2000,LinearUCB,0.1665,10
6,2000,NeuralTS,0.17500000000000004,10
6,2000,RFTS,0.111375,10
6,2000,XGBoostTS,0.12437499999999997,10
6,5000,BFTS,0.025999999999999995,10
6,5000,LinearTS,0.17362499999999995,10
6,5000,LinearUCB,0.13649999999999995,10
6,5000,NeuralTS,0.17500000000000004,10
6,5000,RFTS,0.064875,10
6,5000,XGBoostTS,0.030750000000000048,10
6,10000,BFTS,0.04419999999999995,10
6,10000,LinearTS,0.176375,10
6,10000,LinearUCB,0.1484999999999999,10
6,10000,NeuralTS,0.17500000000000004,10
6,10000,RFTS,0.13562500000000008,10
6,10000,XGBoostTS,0.05950000000000007,10
7,200,BFTS,0.06600000000000004,10
7,200,LinearTS,0.10187500000000005,10
7,200,LinearUCB,0.20512499999999992,10
7,200,NeuralTS,0.25,10
7,200,RFTS,0.24949999999999994,10
7,200,XGBoostTS,0.2648749999999999,10
7,500,BFTS,0.08073770491803278,10
7,500,LinearTS,0.08099999999999997,10
7,500,LinearUCB,0.110375,10
7,500,NeuralTS,0.25,10
7,500,RFTS,0.24987499999999996,10
7,500,XGBoostTS,0.24225000000000002,10
7,1000,BFTS,0.05445736434108535,10
7,1000,LinearTS,0.155,10
7,1000,LinearUCB,0.164,10
7,1000,NeuralTS,0.25,10
7,1000,RFTS,0.24987499999999996,10
7,1000,XGBoostTS,0.11487500000000003,10
7,2000,BFTS,0.05651041666666674,10
7,2000,LinearTS,0.13187500000000002,10
7,2000,LinearUCB,0.065375,10
7,2000,NeuralTS,0.25,10
7,2000,RFTS,0.24762499999999996,10
7,2000,XGBoostTS,0.1129999999999999,10
7,5000,BFTS,0.035500000000000025,10
7,5000,LinearTS,0.133,10
7,5000,LinearUCB,0.10899999999999999,10
7,5000,NeuralTS,0.27412500000000006,10
7,5000,RFTS,0.10537499999999997,10
7,5000,XGBoostTS,0.04937499999999993,10
7,10000,BFTS,0.023050000000000036,10
7,10000,LinearTS,0.136625,10
7,10000,LinearUCB,0.09037500000000007,10
7,10000,NeuralTS,0.25,10
7,10000,RFTS,0.02387499999999998,10
7,10000,XGBoostTS,0.02212500000000009,10
8,200,BFTS,0.025000000000000022,10
8,200,LinearTS,0.03175000000000001,10
8,200,LinearUCB,0.17462499999999997,10
8,200,NeuralTS,0.025000000000000022,10
8,200,RFTS,0.025000000000000022,10
8,200,XGBoostTS,0.02375000000000005,10
8,500,BFTS,0.023155737704917967,10
8,500,LinearTS,0.03137500000000006,10
8,500,LinearUCB,0.11475000000000007,10
8,500,NeuralTS,0.025000000000000022,10
8,500,RFTS,0.06612500000000003,10
8,500,XGBoostTS,0.023499999999999965,10
8,1000,BFTS,0.02383720930232569,10
8,1000,LinearTS,0.04212499999999994,10
8,1000,LinearUCB,0.09999999999999994,10
8,1000,NeuralTS,0.025000000000000022,10
8,1000,RFTS,0.025000000000000022,10
8,1000,XGBoostTS,0.02475000000000005,10
8,2000,BFTS,0.022968750000000093,10
8,2000,LinearTS,0.025250000000000057,10
8,2000,LinearUCB,0.07412499999999997,10
8,2000,NeuralTS,0.025000000000000022,10
8,2000,RFTS,0.025000000000000022,10
8,2000,XGBoostTS,0.025000000000000022,10
8,5000,BFTS,0.02464999999999995,10
8,5000,LinearTS,0.02125000000000013,10
8,5000,LinearUCB,0.07587499999999996,10
8,5000,NeuralTS,0.025000000000000022,10
8,5000,RFTS,0.025000000000000022,10
8,5000,XGBoostTS,0.025000000000000022,10
8,10000,BFTS,0.024600000000000066,10
8,10000,LinearTS,0.015499999999999958,10
8,10000,LinearUCB,0.02949999999999997,10
8,10000,NeuralTS,0.025000000000000022,10
8,10000,RFTS,0.0067499999999999834,10
8,10000,XGBoostTS,0.02487499999999998,10
9,200,BFTS,0.06500000000000004,10
9,200,LinearTS,0.175,10
9,200,LinearUCB,0.071125,10
9,200,NeuralTS,0.25,10
9,200,RFTS,0.19999999999999996,10
9,200,XGBoostTS,0.2127499999999999,10
9,500,BFTS,0.07950819672131151,10
9,500,LinearTS,0.147625,10
9,500,LinearUCB,0.10912500000000003,10
9,500,NeuralTS,0.19999999999999996,10
9,500,RFTS,0.19999999999999996,10
9,500,XGBoostTS,0.15362499999999993,10
9,1000,BFTS,0.07141472868217053,10
9,1000,LinearTS,0.15175,10
9,1000,LinearUCB,0.06962499999999998,10
9,1000,NeuralTS,0.09999999999999998,10
9,1000,RFTS,0.19774999999999987,10
9,1000,XGBoostTS,0.14999999999999997,10
9,2000,BFTS,0.04270833333333335,10
9,2000,LinearTS,0.16849999999999996,10
9,2000,LinearUCB,0.10724999999999997,10
9,2000,NeuralTS,0.09999999999999998,10
9,2000,RFTS,0.20475000000000004,10
9,2000,XGBoostTS,0.10249999999999992,10
9,5000,BFTS,0.04870000000000003,10
9,5000,LinearTS,0.20350000000000007,10
9,5000,LinearUCB,0.25449999999999995,10
9,5000,NeuralTS,0.09999999999999998,10
9,5000,RFTS,0.19999999999999996,10
9,5000,XGBoostTS,0.09737500000000002,10
9,10000,BFTS,0.07459999999999992,10
9,10000,LinearTS,0.218625,10
9,10000,LinearUCB,0.252625,10
9,10000,NeuralTS,0.07499999999999996,10
9,10000,RFTS,0.19999999999999996,10
9,10000,XGBoostTS,0.0728750000000001,10
10,200,BFTS,0.09875,10
10,200,LinearTS,0.125875,10
10,200,LinearUCB,0.19399999999999995,10
10,200,NeuralTS,0.09999999999999998,10
10,200,RFTS,0.09999999999999998,10
10,200,XGBoostTS,0.09887499999999994,10
10,500,BFTS,0.09959016393442621,10
10,500,LinearTS,0.08062499999999999,10
10,500,LinearUCB,0.15037499999999998,10
10,500,NeuralTS,0.09999999999999998,10
10,500,RFTS,0.09999999999999998,10
10,500,XGBoostTS,0.10187500000000003,10
10,1000,BFTS,0.0994186046511627,10
10,1000,LinearTS,0.037624999999999964,10
10,1000,LinearUCB,0.1115,10
10,1000,NeuralTS,0.09999999999999998,10
10,1000,RFTS,0.09999999999999998,10
10,1000,XGBoostTS,0.09999999999999998,10
10,2000,BFTS,0.0993229166666667,10
10,2000,LinearTS,0.06975000000000009,10
10,2000,LinearUCB,0.044875,10
10,2000,NeuralTS,0.09999999999999998,10
10,2000,RFTS,0.09999999999999998,10
10,2000,XGBoostTS,0.09899999999999998,10
10,5000,BFTS,0.09930000000000005,10
10,5000,LinearTS,0.09174999999999996,10
10,5000,LinearUCB,0.047750000000000035,10
10,5000,NeuralTS,0.07499999999999996,10
10,5000,RFTS,0.09725,10
10,5000,XGBoostTS,0.09987499999999994,10
10,10000,BFTS,0.09004999999999995,10
10,10000,LinearTS,0.09424999999999989,10
10,10000,LinearUCB,0.02100000000000004,10
10,10000,NeuralTS,0.050000000000000044,10
10,10000,RFTS,0.05074999999999994,10
10,10000,XGBoostTS,0.09999999999999998,10
11,200,BFTS,0.13475,10
11,200,LinearTS,0.07949999999999993,10
11,200,LinearUCB,0.07162500000000001,10
11,200,NeuralTS,0.32499999999999996,10
11,200,RFTS,0.10950000000000003,10
11,200,XGBoostTS,0.15887500000000004,10
11,500,BFTS,0.10348360655737705,10
11,500,LinearTS,0.066875,10
11,500,LinearUCB,0.16600000000000004,10
11,500,NeuralTS,0.32499999999999996,10
11,500,RFTS,0.06187500000000001,10
11,500,XGBoostTS,0.06849999999999998,10
11,1000,BFTS,0.08343023255813954,10
11,1000,LinearTS,0.12499999999999996,10
11,1000,LinearUCB,0.22624999999999992,10
11,1000,NeuralTS,0.32499999999999996,10
11,1000,RFTS,0.03474999999999992,10
11,1000,XGBoostTS,0.05762499999999996,10
11,2000,BFTS,0.0747916666666667,10
11,2000,LinearTS,0.1855,10
11,2000,LinearUCB,0.29462499999999997,10
11,2000,NeuralTS,0.32499999999999996,10
11,2000,RFTS,0.10375000000000005,10
11,2000,XGBoostTS,0.07874999999999999,10
11,5000,BFTS,0.07515000000000002,10
11,5000,LinearTS,0.17112500000000003,10
11,5000,LinearUCB,0.382625,10
11,5000,NeuralTS,0.25,10
11,5000,RFTS,0.143125,10
11,5000,XGBoostTS,0.11475000000000006,10
11,10000,BFTS,0.06375000000000006,10
11,10000,LinearTS,0.23875,10
11,10000,LinearUCB,0.39474999999999993,10
11,10000,NeuralTS,0.17500000000000004,10
11,10000,RFTS,0.10512500000000005,10
11,10000,XGBoostTS,0.0619999999999999,10


==> artifacts/exp1_syn/tables/win_tie_lose_matrix.csv <==
agent,BFTS,LinearTS,LinearUCB,NeuralTS,RFTS,XGBoostTS,Total
BFTS,---,2-6-0,7-0-1,1-5-2,7-1-0,6-2-0,23-14-3
LinearTS,0-6-2,---,2-6-0,0-6-2,2-5-1,1-5-2,5-28-7
LinearUCB,1-0-7,0-6-2,---,1-3-4,2-2-4,1-1-6,5-12-23
NeuralTS,2-5-1,2-6-0,4-3-1,---,3-5-0,3-5-0,14-24-2
RFTS,0-1-7,1-5-2,4-2-2,0-5-3,---,1-5-2,6-18-16
XGBoostTS,0-2-6,2-5-1,6-1-1,0-5-3,2-5-1,---,10-18-12


==> artifacts/exp2_openml/tables/average_ranks.csv <==
agent,avg_rank
BFTS,1.8888888888888888
XGBoostTS,2.3333333333333335
RFTS,3.111111111111111
LinearTS,3.888888888888889
LinearUCB,4.777777777777778
NeuralTS,5.0


==> artifacts/exp2_openml/tables/final_cumulative_regrets.csv <==
agent,OpenML-Adult,OpenML-Covertype,OpenML-EEGEyeState,OpenML-GasDrift,OpenML-MNIST,OpenML-MagicTelescope,OpenML-Mushroom,OpenML-PageBlocks,OpenML-Shuttle
BFTS,1538.7 ± 41.2,3734.3 ± 161.2,2273.5 ± 39.9,818.1 ± 75.5,4385.3 ± 490.6,1488.2 ± 36.8,53.9 ± 7.6,266.3 ± 16.4,106.9 ± 8.4
LinearTS,1756.4 ± 100.9,3480.0 ± 79.9,3623.5 ± 54.7,481.2 ± 15.8,6757.5 ± 60.6,2086.6 ± 31.7,500.6 ± 135.1,363.7 ± 21.6,699.2 ± 138.3
LinearUCB,1771.7 ± 22.4,3709.9 ± 46.8,3615.3 ± 31.1,922.6 ± 20.8,7391.7 ± 22.1,2111.8 ± 30.5,414.8 ± 49.0,372.8 ± 15.6,766.9 ± 35.4
NeuralTS,3979.7 ± 1684.3,4695.5 ± 1009.3,4962.5 ± 36.8,7584.8 ± 245.0,1700.7 ± 81.2,2005.2 ± 64.0,789.4 ± 1468.7,421.9 ± 30.5,395.2 ± 281.3
RFTS,1625.3 ± 41.8,3582.4 ± 66.4,2635.2 ± 86.9,2284.5 ± 443.7,5745.2 ± 399.9,1595.2 ± 50.3,69.1 ± 19.6,292.8 ± 22.4,175.6 ± 52.9
XGBoostTS,1557.0 ± 37.3,3541.3 ± 60.2,2132.3 ± 38.5,1240.8 ± 38.1,4080.5 ± 110.4,1588.5 ± 24.4,77.4 ± 10.0,296.3 ± 14.0,170.4 ± 76.3


==> artifacts/exp2_openml/tables/final_cumulative_regrets_minimal.csv <==
agent,OpenML-Adult,OpenML-MagicTelescope,OpenML-Mushroom,OpenML-Shuttle
BFTS,1538.7 ± 41.2,1488.2 ± 36.8,53.9 ± 7.6,106.9 ± 8.4
LinearTS,1756.4 ± 100.9,2086.6 ± 31.7,500.6 ± 135.1,699.2 ± 138.3
LinearUCB,1771.7 ± 22.4,2111.8 ± 30.5,414.8 ± 49.0,766.9 ± 35.4
NeuralTS,3979.7 ± 1684.3,2005.2 ± 64.0,789.4 ± 1468.7,395.2 ± 281.3
RFTS,1625.3 ± 41.8,1595.2 ± 50.3,69.1 ± 19.6,175.6 ± 52.9
XGBoostTS,1557.0 ± 37.3,1588.5 ± 24.4,77.4 ± 10.0,170.4 ± 76.3


==> artifacts/exp2_openml/tables/final_cumulative_times.csv <==
agent,OpenML-Adult,OpenML-Covertype,OpenML-EEGEyeState,OpenML-GasDrift,OpenML-MNIST,OpenML-MagicTelescope,OpenML-Mushroom,OpenML-PageBlocks,OpenML-Shuttle
BFTS,775.0 ± 25.1,1955.3 ± 136.9,770.7 ± 23.2,1613.3 ± 56.1,2652.9 ± 170.7,743.6 ± 34.4,709.3 ± 56.1,1099.5 ± 98.7,1667.3 ± 123.6
LinearTS,1.3 ± 0.1,7.2 ± 0.5,1.2 ± 0.2,19.0 ± 1.0,2314.5 ± 23.5,1.2 ± 0.1,1.4 ± 0.0,1.1 ± 0.0,2.6 ± 0.2
LinearUCB,1.2 ± 0.1,6.9 ± 0.4,1.1 ± 0.1,20.4 ± 0.9,2459.1 ± 30.0,1.1 ± 0.1,1.2 ± 0.0,1.1 ± 0.0,2.4 ± 0.1
NeuralTS,983.1 ± 82.2,1000.6 ± 82.4,974.4 ± 80.9,969.3 ± 91.8,1346.2 ± 41.9,920.3 ± 100.1,733.0 ± 69.5,516.9 ± 57.2,938.7 ± 97.6
RFTS,713.3 ± 107.2,1792.3 ± 260.3,656.3 ± 140.7,1643.7 ± 342.6,2719.2 ± 286.9,743.0 ± 78.7,560.9 ± 15.0,690.5 ± 39.0,1628.6 ± 140.9
XGBoostTS,179.4 ± 12.1,205.7 ± 10.4,175.7 ± 17.9,231.9 ± 17.0,418.4 ± 11.9,182.6 ± 8.0,147.7 ± 3.8,106.3 ± 2.1,176.4 ± 6.9


==> artifacts/exp2_openml/tables/final_cumulative_times_minimal.csv <==
agent,OpenML-Adult,OpenML-MagicTelescope,OpenML-Mushroom,OpenML-Shuttle
BFTS,775.0 ± 25.1,743.6 ± 34.4,709.3 ± 56.1,1667.3 ± 123.6
LinearTS,1.3 ± 0.1,1.2 ± 0.1,1.4 ± 0.0,2.6 ± 0.2
LinearUCB,1.2 ± 0.1,1.1 ± 0.1,1.2 ± 0.0,2.4 ± 0.1
NeuralTS,983.1 ± 82.2,920.3 ± 100.1,733.0 ± 69.5,938.7 ± 97.6
RFTS,713.3 ± 107.2,743.0 ± 78.7,560.9 ± 15.0,1628.6 ± 140.9
XGBoostTS,179.4 ± 12.1,182.6 ± 8.0,147.7 ± 3.8,176.4 ± 6.9


==> artifacts/exp2_openml/tables/win_tie_lose_matrix.csv <==
agent,BFTS,LinearTS,LinearUCB,NeuralTS,RFTS,XGBoostTS,Total
BFTS,---,7-0-2,8-1-0,8-0-1,6-2-1,5-2-2,34-5-6
LinearTS,2-0-7,---,4-5-0,5-2-2,2-0-7,1-1-7,14-8-23
LinearUCB,0-1-8,0-5-4,---,6-0-3,1-0-8,1-0-8,8-6-31
NeuralTS,1-0-8,2-2-5,3-0-6,---,1-2-6,1-2-6,8-6-31
RFTS,1-2-6,7-0-2,8-0-1,6-2-1,---,0-5-4,22-9-14
XGBoostTS,2-2-5,7-1-1,8-0-1,6-2-1,4-5-0,---,27-10-8


==> artifacts/exp3_sen/tables/average_ranks.csv <==
agent,avg_rank
BartTS_treeprior_qdtrue_alpha_high_fk_low,5.25
BartTS_treeprior_qdtrue_alpha_mid_fk_low,5.5
BartTS_treeprior_qdtrue_alpha_mid_fk_mid,9.75
BartTS_misc_dirichlet_False_bins_b100,10.75
BartTS_enc_encoding_separate,11.0
BartTS_misc_dirichlet_True_bins_adapt,11.125
BartTS_treeprior_qdtrue_alpha_high_fk_mid,11.875
BartTS_misc_dirichlet_True_bins_b200,12.0
BartTS_misc_dirichlet_True_bins_b100,13.5
BartTS_misc_dirichlet_False_bins_adapt,14.25
BartTS_treeprior_qdtrue_alpha_low_fk_low,16.0
BartTS_treeprior_qdtrue_alpha_mid_fk_high,16.125
BartTS_misc_dirichlet_False_bins_b200,16.5
BFTS_mcmc_iter_750_trees_100,17.125
BartTS_treeprior_qdtrue_alpha_high_fk_high,17.25
BartTS_treeprior_qdtrue_alpha_low_fk_mid,17.5
BartTS_treeprior_qdfalse,18.25
BartTS_enc_encoding_multi,18.25
BFTS_mcmc_chains_chains_1,19.0
BFTS_FGmod_fg_lambda_0.05_fg_eta_Bayesian,20.375
BFTS_refresh_refresh_log-sqrt,20.5
BartTS_treeprior_qdtrue_alpha_low_fk_high,20.5
BFTS_FGmod_fg_lambda_0_fg_eta_Bayesian,20.625
BFTS_refresh_refresh_sqrt-log,21.0
BFTS_mcmc_iter_750_trees_150,22.0
BFTS_mcmc_iter_500_trees_50,23.5
BFTS_refresh_refresh_log,24.375
BFTS_mcmc_chains_chains_4,24.375
BFTS_mcmc_iter_500_trees_100,24.5
BFTS_mcmc_iter_500_trees_150,25.0
BFTS_mcmc_iter_250_trees_100,25.25
BFTS_mcmc_iter_750_trees_50,25.5
BFTS_refresh_refresh_sqrt,25.75
BFTS_mcmc_iter_250_trees_150,25.875
BFTS_FGmod_fg_lambda_0.01_fg_eta_Bayesian,26.0
BFTS_mcmc_iter_250_trees_50,29.875
BFTS_FGmod_fg_lambda_0_fg_eta_0.5,37.75
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.5,38.25
BartTS_enc_encoding_one-hot,38.5
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.5,39.5
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.2,42.0
BFTS_FGmod_fg_lambda_0_fg_eta_0.2,42.0
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.2,42.0


==> artifacts/exp3_sen/tables/chains_n_chains_summary.csv <==
n_chains,mean,std,count,sem
1,1.000241118791191,0.07901605903345234,16,0.019754014758363084
4,1.0708537980551118,0.13533100157240796,16,0.03383275039310199


==> artifacts/exp3_sen/tables/enc_encoding_summary.csv <==
encoding,mean,std,count,sem
multi,1.0510356831441436,0.13072276522792514,16,0.032680691306981285
one-hot,3.149407739593171,4.080172976427997,16,1.0200432441069993
separate,1.0,0.10674850864525168,16,0.02668712716131292


==> artifacts/exp3_sen/tables/final_cumulative_regrets.csv <==
agent,OpenML-Adult,OpenML-MagicTelescope,OpenML-Mushroom,OpenML-Shuttle
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.2,2104.8 ± 25.9,2365.2 ± 29.1,1044.2 ± 21.8,1125.0 ± 32.7
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.5,1857.5 ± 27.4,2004.8 ± 32.6,564.5 ± 12.7,542.2 ± 13.3
BFTS_FGmod_fg_lambda_0.01_fg_eta_Bayesian,1552.5 ± 46.5,1494.5 ± 32.3,53.5 ± 2.1,112.0 ± 14.6
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.2,2157.8 ± 51.5,2363.8 ± 58.1,1023.0 ± 18.0,1327.2 ± 30.0
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.5,1868.0 ± 46.1,2010.0 ± 25.8,568.5 ± 10.5,593.0 ± 12.7
BFTS_FGmod_fg_lambda_0.05_fg_eta_Bayesian,1555.2 ± 31.7,1473.8 ± 43.6,52.0 ± 5.5,105.8 ± 9.0
BFTS_FGmod_fg_lambda_0_fg_eta_0.2,2098.5 ± 37.5,2390.0 ± 16.6,1051.5 ± 11.9,1039.2 ± 27.0
BFTS_FGmod_fg_lambda_0_fg_eta_0.5,1837.0 ± 49.7,1994.2 ± 35.4,586.2 ± 23.9,511.5 ± 12.6
BFTS_FGmod_fg_lambda_0_fg_eta_Bayesian,1554.0 ± 45.4,1463.8 ± 29.8,52.2 ± 7.4,110.2 ± 13.2
BFTS_mcmc_chains_chains_1,1556.8 ± 43.5,1473.8 ± 24.5,48.0 ± 4.1,96.8 ± 11.8
BFTS_mcmc_chains_chains_4,1555.2 ± 47.1,1478.2 ± 22.2,56.0 ± 10.0,107.8 ± 5.4
BFTS_mcmc_iter_250_trees_100,1543.0 ± 35.7,1480.8 ± 26.8,56.8 ± 7.4,115.0 ± 23.1
BFTS_mcmc_iter_250_trees_150,1542.2 ± 24.9,1491.8 ± 17.0,48.0 ± 2.3,127.8 ± 23.5
BFTS_mcmc_iter_250_trees_50,1550.0 ± 36.8,1514.0 ± 33.8,61.8 ± 5.2,124.2 ± 25.3
BFTS_mcmc_iter_500_trees_100,1562.8 ± 38.3,1482.2 ± 34.9,53.0 ± 1.9,103.0 ± 9.7
BFTS_mcmc_iter_500_trees_150,1537.8 ± 37.4,1508.8 ± 32.3,47.8 ± 2.9,126.5 ± 3.0
BFTS_mcmc_iter_500_trees_50,1522.2 ± 51.9,1479.2 ± 27.2,63.8 ± 6.1,112.8 ± 7.8
BFTS_mcmc_iter_750_trees_100,1534.8 ± 37.6,1476.0 ± 34.4,52.2 ± 9.5,97.2 ± 6.2
BFTS_mcmc_iter_750_trees_150,1555.0 ± 47.1,1485.5 ± 28.4,51.0 ± 7.6,102.0 ± 8.2
BFTS_mcmc_iter_750_trees_50,1541.5 ± 44.9,1480.0 ± 32.7,71.5 ± 3.8,115.8 ± 12.9
BFTS_refresh_refresh_log,1555.2 ± 47.1,1478.2 ± 22.2,56.0 ± 10.0,107.8 ± 5.4
BFTS_refresh_refresh_log-sqrt,1544.8 ± 40.0,1477.2 ± 16.7,55.2 ± 7.8,100.5 ± 5.6
BFTS_refresh_refresh_sqrt,1547.8 ± 45.2,1485.2 ± 27.2,52.8 ± 1.6,123.8 ± 8.2
BFTS_refresh_refresh_sqrt-log,1556.2 ± 36.0,1473.0 ± 32.7,54.0 ± 8.0,98.5 ± 3.0
BartTS_enc_encoding_multi,1505.2 ± 36.0,1439.2 ± 19.8,43.2 ± 4.6,131.5 ± 25.5
BartTS_enc_encoding_one-hot,1851.8 ± 302.7,2005.8 ± 859.3,123.2 ± 29.9,826.8 ± 777.2
BartTS_enc_encoding_separate,1502.5 ± 59.9,1400.8 ± 33.4,39.8 ± 4.7,121.0 ± 19.7
BartTS_misc_dirichlet_False_bins_adapt,1519.5 ± 52.8,1413.2 ± 37.7,30.5 ± 22.7,125.8 ± 22.0
BartTS_misc_dirichlet_False_bins_b100,1512.5 ± 26.1,1419.8 ± 33.9,26.0 ± 16.3,111.0 ± 3.5
BartTS_misc_dirichlet_False_bins_b200,1508.0 ± 45.7,1412.2 ± 20.5,31.0 ± 21.0,157.5 ± 51.0
BartTS_misc_dirichlet_True_bins_adapt,1498.5 ± 46.7,1401.2 ± 25.6,19.5 ± 11.3,134.5 ± 18.7
BartTS_misc_dirichlet_True_bins_b100,1522.5 ± 35.1,1401.0 ± 25.1,28.0 ± 17.1,126.8 ± 28.1
BartTS_misc_dirichlet_True_bins_b200,1495.5 ± 45.5,1422.5 ± 46.2,24.8 ± 14.8,134.2 ± 11.5
BartTS_treeprior_qdfalse,1508.2 ± 54.7,1403.5 ± 24.6,44.0 ± 12.1,137.0 ± 22.5
BartTS_treeprior_qdtrue_alpha_high_fk_high,1507.8 ± 34.0,1430.8 ± 34.3,40.0 ± 3.9,129.0 ± 36.5
BartTS_treeprior_qdtrue_alpha_high_fk_low,1473.8 ± 44.9,1379.2 ± 25.8,31.2 ± 4.1,109.8 ± 1.9
BartTS_treeprior_qdtrue_alpha_high_fk_mid,1498.5 ± 46.7,1401.2 ± 25.6,27.8 ± 3.3,134.5 ± 18.7
BartTS_treeprior_qdtrue_alpha_low_fk_high,1505.8 ± 34.5,1490.8 ± 62.7,44.2 ± 11.3,121.8 ± 17.0
BartTS_treeprior_qdtrue_alpha_low_fk_low,1501.0 ± 35.8,1438.2 ± 45.6,35.2 ± 3.3,129.5 ± 12.9
BartTS_treeprior_qdtrue_alpha_low_fk_mid,1504.8 ± 31.8,1437.5 ± 30.6,32.5 ± 4.7,139.0 ± 29.6
BartTS_treeprior_qdtrue_alpha_mid_fk_high,1503.0 ± 54.2,1475.0 ± 74.3,34.8 ± 6.4,124.2 ± 15.6
BartTS_treeprior_qdtrue_alpha_mid_fk_low,1491.0 ± 35.6,1395.5 ± 26.4,32.0 ± 4.6,106.8 ± 17.5
BartTS_treeprior_qdtrue_alpha_mid_fk_mid,1495.8 ± 31.3,1406.8 ± 38.4,31.8 ± 2.5,119.8 ± 14.6


==> artifacts/exp3_sen/tables/final_cumulative_times.csv <==
agent,OpenML-Adult,OpenML-MagicTelescope,OpenML-Mushroom,OpenML-Shuttle
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.2,921.7 ± 68.4,895.9 ± 21.3,1004.6 ± 121.4,2397.3 ± 27.6
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.5,904.7 ± 59.7,873.9 ± 10.0,980.2 ± 102.6,2412.7 ± 52.4
BFTS_FGmod_fg_lambda_0.01_fg_eta_Bayesian,876.9 ± 66.5,863.7 ± 14.8,944.5 ± 96.2,2027.7 ± 49.1
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.2,905.8 ± 50.6,869.8 ± 14.9,982.0 ± 94.5,2367.1 ± 69.0
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.5,887.0 ± 57.4,861.2 ± 9.0,1006.8 ± 110.1,2405.1 ± 34.0
BFTS_FGmod_fg_lambda_0.05_fg_eta_Bayesian,892.4 ± 55.9,862.3 ± 13.4,951.0 ± 98.3,1966.4 ± 7.2
BFTS_FGmod_fg_lambda_0_fg_eta_0.2,758.0 ± 41.6,758.0 ± 6.6,859.1 ± 75.0,2153.5 ± 55.8
BFTS_FGmod_fg_lambda_0_fg_eta_0.5,758.4 ± 40.9,748.3 ± 7.9,863.5 ± 70.6,2275.2 ± 51.3
BFTS_FGmod_fg_lambda_0_fg_eta_Bayesian,762.6 ± 44.9,748.5 ± 5.6,833.5 ± 71.6,1817.1 ± 77.1
BFTS_mcmc_chains_chains_1,738.6 ± 14.7,732.0 ± 18.2,699.8 ± 7.6,1475.2 ± 63.1
BFTS_mcmc_chains_chains_4,769.7 ± 9.9,764.6 ± 7.5,735.3 ± 12.6,1795.8 ± 56.8
BFTS_mcmc_iter_250_trees_100,432.8 ± 5.2,422.8 ± 7.4,418.6 ± 4.4,942.7 ± 33.3
BFTS_mcmc_iter_250_trees_150,622.5 ± 14.3,607.6 ± 15.3,582.0 ± 7.2,1337.6 ± 48.8
BFTS_mcmc_iter_250_trees_50,238.9 ± 3.0,232.5 ± 1.6,232.7 ± 1.5,526.6 ± 30.5
BFTS_mcmc_iter_500_trees_100,778.7 ± 23.3,761.0 ± 8.5,730.7 ± 9.0,1793.7 ± 34.4
BFTS_mcmc_iter_500_trees_150,1088.9 ± 18.9,1077.6 ± 6.8,1013.9 ± 14.4,2385.1 ± 105.2
BFTS_mcmc_iter_500_trees_50,453.3 ± 54.4,406.0 ± 6.7,419.1 ± 3.3,1048.7 ± 23.0
BFTS_mcmc_iter_750_trees_100,1067.1 ± 9.6,1042.6 ± 7.6,1006.3 ± 9.6,2521.6 ± 46.5
BFTS_mcmc_iter_750_trees_150,1477.3 ± 6.0,1468.5 ± 27.6,1384.0 ± 17.1,3407.1 ± 239.9
BFTS_mcmc_iter_750_trees_50,585.4 ± 17.3,576.8 ± 5.5,587.5 ± 3.9,1473.0 ± 80.4
BFTS_refresh_refresh_log,711.1 ± 36.3,613.4 ± 7.4,614.0 ± 35.1,1622.6 ± 227.0
BFTS_refresh_refresh_log-sqrt,846.9 ± 44.8,751.7 ± 4.6,682.2 ± 55.2,2053.3 ± 247.1
BFTS_refresh_refresh_sqrt,851.5 ± 49.0,758.7 ± 3.6,687.5 ± 45.2,2049.2 ± 239.3
BFTS_refresh_refresh_sqrt-log,731.1 ± 58.4,641.5 ± 6.7,611.7 ± 40.6,1914.7 ± 264.9
BartTS_enc_encoding_multi,675.4 ± 62.0,626.5 ± 1.7,603.9 ± 7.5,690.6 ± 22.8
BartTS_enc_encoding_one-hot,649.0 ± 56.2,598.1 ± 3.6,556.9 ± 4.0,606.2 ± 9.0
BartTS_enc_encoding_separate,838.0 ± 103.4,740.8 ± 18.9,642.7 ± 23.0,1628.9 ± 175.8
BartTS_misc_dirichlet_False_bins_adapt,848.2 ± 62.1,782.2 ± 91.1,564.2 ± 335.6,1474.9 ± 214.1
BartTS_misc_dirichlet_False_bins_b100,889.3 ± 111.1,768.7 ± 69.9,582.3 ± 352.0,1455.9 ± 208.3
BartTS_misc_dirichlet_False_bins_b200,875.0 ± 115.6,773.1 ± 67.5,585.9 ± 350.9,1433.1 ± 187.7
BartTS_misc_dirichlet_True_bins_adapt,1067.3 ± 188.1,907.6 ± 84.3,596.5 ± 351.6,2446.7 ± 526.6
BartTS_misc_dirichlet_True_bins_b100,1132.8 ± 63.4,914.5 ± 90.0,618.2 ± 358.6,2001.5 ± 231.1
BartTS_misc_dirichlet_True_bins_b200,1042.0 ± 79.8,877.5 ± 64.3,612.2 ± 358.3,2254.5 ± 400.7
BartTS_treeprior_qdfalse,676.2 ± 62.1,737.3 ± 72.0,779.0 ± 44.9,1177.2 ± 93.5
BartTS_treeprior_qdtrue_alpha_high_fk_high,833.0 ± 23.8,833.2 ± 65.8,851.1 ± 69.4,2125.0 ± 362.5
BartTS_treeprior_qdtrue_alpha_high_fk_low,823.9 ± 39.2,822.6 ± 61.4,829.9 ± 78.5,1963.6 ± 251.2
BartTS_treeprior_qdtrue_alpha_high_fk_mid,855.8 ± 58.2,826.0 ± 70.5,824.8 ± 55.9,2288.0 ± 356.9
BartTS_treeprior_qdtrue_alpha_low_fk_high,783.8 ± 146.4,701.3 ± 58.5,748.3 ± 46.7,1888.2 ± 63.5
BartTS_treeprior_qdtrue_alpha_low_fk_low,725.7 ± 74.6,675.4 ± 46.8,743.2 ± 37.2,1974.6 ± 103.3
BartTS_treeprior_qdtrue_alpha_low_fk_mid,780.5 ± 148.3,694.0 ± 55.0,737.7 ± 47.1,1848.1 ± 359.7
BartTS_treeprior_qdtrue_alpha_mid_fk_high,772.3 ± 8.8,779.5 ± 76.6,802.2 ± 63.1,2067.5 ± 228.1
BartTS_treeprior_qdtrue_alpha_mid_fk_low,751.1 ± 41.8,751.2 ± 56.3,781.9 ± 49.7,2310.5 ± 461.7
BartTS_treeprior_qdtrue_alpha_mid_fk_mid,767.1 ± 39.6,787.4 ± 69.7,798.3 ± 45.5,1886.6 ± 335.7


==> artifacts/exp3_sen/tables/misc_bart.dirichlet_prior_summary.csv <==
bart.dirichlet_prior,mean,std,count,sem
False,1.154054883245453,0.34496098035529604,45,0.051423746777294096
True,1.1002216909083118,0.1842727608675758,45,0.02746976131343084


==> artifacts/exp3_sen/tables/misc_bart.max_bins_summary.csv <==
bart.max_bins,mean,std,count,sem
100.0,1.1015493152782967,0.21782468050436316,30,0.03976916369786516
200.0,1.1739124954738605,0.3187583046744624,30,0.0581970379541025
default,1.1059530504784898,0.2861083978158309,30,0.05223600779179746


==> artifacts/exp3_sen/tables/refresh_refresh_schedule_summary.csv <==
refresh_schedule,mean,std,count,sem
hybrid,1.0077853131958192,0.08186538921641967,16,0.020466347304104918
log,1.0414703437533532,0.11100355040829034,16,0.027750887602072585
rev_hybrid,1.0176458004042614,0.08496491358665417,16,0.021241228396663543
sqrt,1.0666509001637403,0.12345856715441643,16,0.030864641788604107


==> artifacts/exp3_sen/tables/treeprior_bart.f_k_summary.csv <==
bart.f_k,mean,std,count,sem
1.5,1.072960088805127,0.13274444739372634,48,0.019160010609049007
2.0,1.0941695671618283,0.16021155330551157,48,0.023124545857056297
2.5,1.1711168209326517,0.2569476317467834,48,0.037087196089160564


==> artifacts/exp3_sen/tables/treeprior_bart.quick_decay_summary.csv <==
bart.quick_decay,mean,std,count,sem
False,1.227487409837425,0.3477359385981071,16,0.08693398464952677
True,1.1127488256332023,0.19421170207602712,144,0.016184308506335593


==> artifacts/exp3_sen/tables/treeprior_bart.tree_alpha_summary.csv <==
bart.tree_alpha,mean,std,count,sem
0.1,1.159905257042483,0.23476055641192178,48,0.03388476760988234
0.3,1.0819071523397639,0.14238900386422984,48,0.020552082427663942
0.45,1.09643406751736,0.18936238619144416,48,0.02733210616050504


==> artifacts/exp3_sen/tables/win_tie_lose_matrix.csv <==
agent,BFTS_FGmod_fg_lambda_0.01_fg_eta_0.2,BFTS_FGmod_fg_lambda_0.01_fg_eta_0.5,BFTS_FGmod_fg_lambda_0.01_fg_eta_Bayesian,BFTS_FGmod_fg_lambda_0.05_fg_eta_0.2,BFTS_FGmod_fg_lambda_0.05_fg_eta_0.5,BFTS_FGmod_fg_lambda_0.05_fg_eta_Bayesian,BFTS_FGmod_fg_lambda_0_fg_eta_0.2,BFTS_FGmod_fg_lambda_0_fg_eta_0.5,BFTS_FGmod_fg_lambda_0_fg_eta_Bayesian,BFTS_mcmc_chains_chains_1,BFTS_mcmc_chains_chains_4,BFTS_mcmc_iter_250_trees_100,BFTS_mcmc_iter_250_trees_150,BFTS_mcmc_iter_250_trees_50,BFTS_mcmc_iter_500_trees_100,BFTS_mcmc_iter_500_trees_150,BFTS_mcmc_iter_500_trees_50,BFTS_mcmc_iter_750_trees_100,BFTS_mcmc_iter_750_trees_150,BFTS_mcmc_iter_750_trees_50,BFTS_refresh_refresh_log,BFTS_refresh_refresh_log-sqrt,BFTS_refresh_refresh_sqrt,BFTS_refresh_refresh_sqrt-log,BartTS_enc_encoding_multi,BartTS_enc_encoding_one-hot,BartTS_enc_encoding_separate,BartTS_misc_dirichlet_False_bins_adapt,BartTS_misc_dirichlet_False_bins_b100,BartTS_misc_dirichlet_False_bins_b200,BartTS_misc_dirichlet_True_bins_adapt,BartTS_misc_dirichlet_True_bins_b100,BartTS_misc_dirichlet_True_bins_b200,BartTS_treeprior_qdfalse,BartTS_treeprior_qdtrue_alpha_high_fk_high,BartTS_treeprior_qdtrue_alpha_high_fk_low,BartTS_treeprior_qdtrue_alpha_high_fk_mid,BartTS_treeprior_qdtrue_alpha_low_fk_high,BartTS_treeprior_qdtrue_alpha_low_fk_low,BartTS_treeprior_qdtrue_alpha_low_fk_mid,BartTS_treeprior_qdtrue_alpha_mid_fk_high,BartTS_treeprior_qdtrue_alpha_mid_fk_low,BartTS_treeprior_qdtrue_alpha_mid_fk_mid,Total
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.2,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0.01_fg_eta_0.5,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0.01_fg_eta_Bayesian,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.2,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0.05_fg_eta_0.5,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0.05_fg_eta_Bayesian,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0_fg_eta_0.2,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0_fg_eta_0.5,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_FGmod_fg_lambda_0_fg_eta_Bayesian,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_chains_chains_1,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_chains_chains_4,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_250_trees_100,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_250_trees_150,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_250_trees_50,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_500_trees_100,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_500_trees_150,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_500_trees_50,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_750_trees_100,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_750_trees_150,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_mcmc_iter_750_trees_50,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_refresh_refresh_log,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_refresh_refresh_log-sqrt,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_refresh_refresh_sqrt,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BFTS_refresh_refresh_sqrt-log,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_enc_encoding_multi,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_enc_encoding_one-hot,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_enc_encoding_separate,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_misc_dirichlet_False_bins_adapt,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_misc_dirichlet_False_bins_b100,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_misc_dirichlet_False_bins_b200,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_misc_dirichlet_True_bins_adapt,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_misc_dirichlet_True_bins_b100,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_misc_dirichlet_True_bins_b200,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdfalse,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_high_fk_high,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_high_fk_low,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_high_fk_mid,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_low_fk_high,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_low_fk_low,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_low_fk_mid,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_mid_fk_high,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_mid_fk_low,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-4-0,0-168-0
BartTS_treeprior_qdtrue_alpha_mid_fk_mid,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,0-4-0,---,0-168-0


==> artifacts/exp4_mcmc/tables/acceptance_Friedman-Heteroscedastic.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.2584430435068939,0.1962931060088514,0.1672559363811775,0.1394041026836151,0.1221617054661215,0.1124908177948619
BFTS,grow,0.3375476849605677,0.2916886394455326,0.2686246418338109,0.242129189302468,0.222149384028716,0.2054357983179854
BFTS,overall,0.3004572109880297,0.2455918307934087,0.2204017613365709,0.1930221982507905,0.1732108929702343,0.1592797087667411
BFTS,prune,0.3223332469452203,0.2762980668905204,0.2547243813734579,0.2290619799488574,0.2083645352722822,0.1909968415624597
BFTS,swap,0.3346216436126932,0.2521478678962717,0.2291965705861814,0.1948421015239245,0.1614991126422382,0.1451013801329017


==> artifacts/exp4_mcmc/tables/acceptance_Friedman-Sparse-Disjoint.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.3884548923608611,0.264362295120852,0.2565947242206235,0.1912334259807718,0.1498560962846677,0.1012562776177477
BFTS,grow,0.4386353272022497,0.3641467418995678,0.3553495865866397,0.294198150041459,0.2554455603889457,0.2050712241602583
BFTS,overall,0.4156603280808885,0.316018039906161,0.3085302019640541,0.2463161947799448,0.2062072703894041,0.1554735356149535
BFTS,prune,0.4260395430241951,0.3476837793607099,0.3422146130936457,0.2839284841175416,0.2433641154571387,0.1924988120837259
BFTS,swap,0.4553458637981855,0.3260018993352326,0.3184772516248839,0.2575387123064385,0.2215609408410548,0.1548653500897666


==> artifacts/exp4_mcmc/tables/acceptance_Friedman-Sparse.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.3828561494376903,0.2880443782083126,0.2259594460377864,0.1916862864231285,0.1523555045640731,0.1381509193143959
BFTS,grow,0.434378751214679,0.371244472997997,0.3275189512883338,0.2928912556869146,0.2519784259274122,0.2280024401598946
BFTS,overall,0.4105850384743397,0.3312081081479806,0.2792094707882134,0.2450405465968763,0.2050401518224366,0.184381888134076
BFTS,prune,0.4198043798147667,0.3551717914375006,0.3134532899069179,0.2797974478428195,0.238376959979394,0.2135277766587439
BFTS,swap,0.4541357863766712,0.3515268184048616,0.2878124194795156,0.2565504108333039,0.2220217245161518,0.1896472256692075


==> artifacts/exp4_mcmc/tables/acceptance_Friedman.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.3340428474364293,0.2252239932935783,0.2019612213059951,0.1787233609994358,0.1417009152568014,0.1283465795553497
BFTS,grow,0.3997337643814776,0.3148532324531348,0.3040780141843971,0.2828516935853793,0.2481570910021267,0.227414728465392
BFTS,overall,0.3685110115035891,0.2720175538190416,0.2547119459025447,0.2334347571431894,0.1974322163033485,0.1798255170795481
BFTS,prune,0.3853306082500936,0.3010728187600873,0.2892387469261199,0.2706950552571364,0.2351455889093497,0.2136919944961658
BFTS,swap,0.3956343792633015,0.2818551278986373,0.2556228701249526,0.2345433622763887,0.1980422211384379,0.1819645732689211


==> artifacts/exp4_mcmc/tables/acceptance_Friedman2.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.5506124501598477,0.4594093646554429,0.4394590622111862,0.3785900253249357,0.3168567743748526,0.2694472079024851
BFTS,grow,0.4976242064849659,0.465057898660828,0.4521420198216759,0.4118558073128826,0.3651308449941032,0.3300824186805017
BFTS,overall,0.5227284641904053,0.4612604427942251,0.4458761750284837,0.3968183087980089,0.3441304789492314,0.3014067324441426
BFTS,prune,0.485953947051629,0.4497573643704742,0.436219983132851,0.3999918834462887,0.3565328120817889,0.3178344565182343
BFTS,swap,0.5963722526350193,0.506713580846073,0.504715534427235,0.4440439591505,0.3873668447741891,0.3268724906548526


==> artifacts/exp4_mcmc/tables/acceptance_Friedman3.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.3862614032875099,0.3059911062559,0.284173967424382,0.2471301457921509,0.1915737149009604,0.156867178119081
BFTS,grow,0.4301404804507557,0.3841752708073017,0.3652637441323892,0.3318428206076788,0.2794746902768114,0.2450500404650678
BFTS,overall,0.4098388918316559,0.3476718786637213,0.3262999823605321,0.291967192322327,0.2365876582801807,0.201088453544569
BFTS,prune,0.4143518961655532,0.3707175453743323,0.3498390229625096,0.3197257383966245,0.2658133075715493,0.2296711166904055
BFTS,swap,0.4644910452082558,0.3760450160771704,0.3449461202734541,0.3074483287442055,0.2350545307661236,0.1934861588914252


==> artifacts/exp4_mcmc/tables/acceptance_Linear.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.8372946396450414,0.7360554900158216,0.6203097225263204,0.5429661882128635,0.4297723363079239,0.3588960960638996
BFTS,grow,0.6531475380642864,0.6219628259348666,0.5760278416799387,0.5358516172811582,0.4667254461900181,0.4152018342249705
BFTS,overall,0.7387423941837435,0.6754309708530845,0.5980711258851455,0.5402220415636422,0.4506821227065599,0.3902457148866066
BFTS,prune,0.6374480897672252,0.6060956497560729,0.5637274715868562,0.5224176381966531,0.4539222459658199,0.4039447752938712
BFTS,swap,0.8646729776247849,0.7794536575440024,0.6820153486820153,0.612643880151129,0.5108428193629987,0.4418133101600405


==> artifacts/exp4_mcmc/tables/acceptance_SynBART.csv <==
agent_name,move,200,500,1000,2000,5000,10000
BFTS,change,0.7341053968558282,0.6112661504845145,0.468142732151515,0.3639465079316872,0.2540388067356184,0.2049500760697625
BFTS,grow,0.6118186254341565,0.5609753803908293,0.4846863077575243,0.4195391138298217,0.3326634372873213,0.2798671149535703
BFTS,overall,0.6672487511373457,0.5836070819645902,0.4770931884074982,0.3926118584142724,0.2944898845037577,0.2428785735350055
BFTS,prune,0.5946222963005536,0.54784736647412,0.4742020895949621,0.405952970397487,0.319241536877333,0.2668924354065446
BFTS,swap,0.7854855923159018,0.6602250365810586,0.5268372093023256,0.4224465148378192,0.3036546368204659,0.2390680648990898


==> artifacts/exp4_mcmc/tables/mcmc_bart.n_trees_summary.csv <==
bart.n_trees,mean,std,count,sem
50.0,1.1512030281791714,0.19383351023587728,48,0.02797745732816346
100.0,1.0575179997359385,0.12845348293285141,48,0.01854066323740669
150.0,1.0683889870908998,0.1436233740745906,48,0.020730248420971802


==> artifacts/exp4_mcmc/tables/mcmc_bart.nskip_summary.csv <==
bart.nskip,mean,std,count,sem
250.0,1.112110270021787,0.18560090749028163,48,0.026789183475338235
500.0,1.0858098912310845,0.1301828194703914,48,0.018790271466273732
750.0,1.0791898537531377,0.16747419512859124,48,0.02417281790995202


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Friedman-Heteroscedastic.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.04204918032786883,0.11488866120218579,0.0,0.18745901639344262
1000,BFTS,delta_tv,0.01639344262295083,0.09459469119329013,0.0,0.14634959969500572
2000,BFTS,delta_tv,0.004166666666666659,0.08730155846253229,0.0,0.1421511627906977
5000,BFTS,delta_tv,0.0,0.07734062499999998,0.0,0.09612499999999999
10000,BFTS,delta_tv,0.0,0.057225,0.0,0.05250000000000002
500,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
5000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
500,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
1000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
2000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
5000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
10000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
500,NeuralTS_tuned,delta_tv,0.0,0.025,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.014583333333333334,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.010416666666666666,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.029166666666666667,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.14166666666666666,0.0,0.0
500,RFTS,delta_tv,0.09499999999999999,0.14902083333333332,0.015000000000000001,0.255
1000,RFTS,delta_tv,0.05500000000000003,0.11018750000000001,0.0,0.18000000000000002
2000,RFTS,delta_tv,0.05000000000000002,0.11033333333333334,0.0,0.17
5000,RFTS,delta_tv,0.05499999999999999,0.12947916666666667,0.0,0.18500000000000003
10000,RFTS,delta_tv,0.025000000000000022,0.10983333333333332,0.0,0.125
500,XGBoostTS,delta_tv,0.095,0.11301041666666668,0.04999999999999996,0.16
1000,XGBoostTS,delta_tv,0.14,0.15723958333333332,0.065,0.22999999999999998
2000,XGBoostTS,delta_tv,0.08499999999999999,0.11117708333333333,0.03500000000000002,0.155
5000,XGBoostTS,delta_tv,0.125,0.16189583333333335,0.050000000000000024,0.25
10000,XGBoostTS,delta_tv,0.025000000000000012,0.08836458333333333,0.0,0.13624999999999998


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Friedman-Sparse-Disjoint.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.07999999999999999,0.14465505464480877,0.0,0.23516393442622954
1000,BFTS,delta_tv,0.007974329647985777,0.0833383636209599,0.0,0.13651671114499936
2000,BFTS,delta_tv,0.0,0.05578336967054264,0.0,0.05910852713178294
5000,BFTS,delta_tv,0.0,0.03420052083333333,0.0,0.015104166666666653
10000,BFTS,delta_tv,0.0,0.026245833333333336,0.0,0.0
500,LinearTS_tuned,delta_tv,0.0,0.10511458333333333,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.13361458333333331,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.19451041666666669,0.0,0.051250000000000025
5000,LinearTS_tuned,delta_tv,0.0,0.160875,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.06561458333333332,0.0,0.0
500,LinearUCB,delta_tv,0.0,0.045458333333333344,0.0,0.0
1000,LinearUCB,delta_tv,0.0,0.04834375,0.0,0.0
2000,LinearUCB,delta_tv,0.0,0.16533333333333333,0.0,0.0
5000,LinearUCB,delta_tv,0.0,0.17826041666666667,0.0,0.0
10000,LinearUCB,delta_tv,0.0,0.09996875,0.0,0.0
500,NeuralTS_tuned,delta_tv,0.0,0.17350000000000002,0.0,0.015000000000000006
1000,NeuralTS_tuned,delta_tv,0.0,0.13376041666666666,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.109375,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.08030208333333334,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.0719375,0.0,0.0
500,RFTS,delta_tv,0.2025,0.24729166666666663,0.048749999999999995,0.395
1000,RFTS,delta_tv,0.04500000000000002,0.17229166666666668,0.0,0.275
2000,RFTS,delta_tv,0.02000000000000001,0.15573958333333332,0.0,0.26125
5000,RFTS,delta_tv,0.039999999999999994,0.18454166666666666,0.0,0.3125
10000,RFTS,delta_tv,0.03000000000000002,0.17117708333333334,0.0,0.32125
500,XGBoostTS,delta_tv,0.125,0.150125,0.04999999999999996,0.21500000000000002
1000,XGBoostTS,delta_tv,0.1925,0.21214583333333337,0.10999999999999999,0.31000000000000005
2000,XGBoostTS,delta_tv,0.13,0.16041666666666668,0.045000000000000026,0.225
5000,XGBoostTS,delta_tv,0.15000000000000002,0.19708333333333333,0.04500000000000002,0.29000000000000004
10000,XGBoostTS,delta_tv,0.05500000000000002,0.1551145833333333,0.0,0.24


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Friedman-Sparse.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.07524590163934426,0.13233401639344264,0.008196721311475415,0.19999999999999998
1000,BFTS,delta_tv,0.032087940017791354,0.11880903969161688,0.0,0.18720612530181724
2000,BFTS,delta_tv,0.019379844961240327,0.09661438145994833,0.0,0.1601138565891473
5000,BFTS,delta_tv,0.004166666666666659,0.08203402777777778,0.0,0.12333333333333334
10000,BFTS,delta_tv,0.0,0.0761375,0.0,0.12
500,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
5000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
500,LinearUCB,delta_tv,0.0,0.00017708333333333343,0.0,0.0
1000,LinearUCB,delta_tv,0.0,0.0010208333333333334,0.0,0.0
2000,LinearUCB,delta_tv,0.0,0.005927083333333334,0.0,0.0
5000,LinearUCB,delta_tv,0.0,0.23976041666666667,0.0,0.032500000000000015
10000,LinearUCB,delta_tv,0.0,0.08831250000000002,0.0,0.0
500,NeuralTS_tuned,delta_tv,0.0,0.04197916666666667,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.03989583333333333,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.08770833333333333,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.225,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.14375,0.0,0.0
500,RFTS,delta_tv,0.060000000000000026,0.12021875,0.0,0.19500000000000003
1000,RFTS,delta_tv,0.042499999999999996,0.1015625,0.0,0.16500000000000004
2000,RFTS,delta_tv,0.0675,0.11939583333333334,0.005000000000000003,0.18125000000000002
5000,RFTS,delta_tv,0.060000000000000026,0.13321875,0.005000000000000003,0.21999999999999997
10000,RFTS,delta_tv,0.0375,0.1209375,0.0,0.19624999999999998
500,XGBoostTS,delta_tv,0.07999999999999999,0.10139583333333334,0.03874999999999997,0.14500000000000002
1000,XGBoostTS,delta_tv,0.14,0.16129166666666664,0.06499999999999997,0.25
2000,XGBoostTS,delta_tv,0.09000000000000002,0.11053125,0.03500000000000002,0.165
5000,XGBoostTS,delta_tv,0.17000000000000004,0.19051041666666665,0.07999999999999999,0.275
10000,XGBoostTS,delta_tv,0.04500000000000002,0.09544791666666666,0.005000000000000003,0.15000000000000002


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Friedman.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.05639344262295079,0.12508230874316942,0.0,0.20102459016393442
1000,BFTS,delta_tv,0.01763248189096453,0.09412938958783412,0.0,0.13373681535137882
2000,BFTS,delta_tv,0.007751937984496131,0.08326520106589147,0.0,0.11641230620155038
5000,BFTS,delta_tv,0.002000000000000001,0.07274600694444443,0.0,0.07302083333333331
10000,BFTS,delta_tv,0.0,0.048495833333333335,0.0,0.040000000000000015
500,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
5000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
500,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
1000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
2000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
5000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
10000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
500,NeuralTS_tuned,delta_tv,0.0,0.03472916666666667,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.07896875,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.026000000000000002,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.07786458333333333,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.008333333333333333,0.0,0.0
500,RFTS,delta_tv,0.04999999999999997,0.11565625,0.0,0.19499999999999998
1000,RFTS,delta_tv,0.07999999999999999,0.12815625,0.005000000000000003,0.20625
2000,RFTS,delta_tv,0.060000000000000026,0.12289583333333333,0.005000000000000003,0.19999999999999998
5000,RFTS,delta_tv,0.05500000000000002,0.13309375,0.0,0.21999999999999997
10000,RFTS,delta_tv,0.040000000000000036,0.12858333333333336,0.0,0.19
500,XGBoostTS,delta_tv,0.07499999999999998,0.09410416666666667,0.030000000000000027,0.13499999999999998
1000,XGBoostTS,delta_tv,0.14,0.15444791666666666,0.06499999999999997,0.235
2000,XGBoostTS,delta_tv,0.09000000000000002,0.11346875000000001,0.03874999999999997,0.17125
5000,XGBoostTS,delta_tv,0.15500000000000003,0.17969791666666665,0.060000000000000005,0.29000000000000004
10000,XGBoostTS,delta_tv,0.04000000000000002,0.09284374999999999,0.005000000000000001,0.155


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Friedman2.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.02295081967213115,0.08539685792349726,0.0,0.1210655737704918
1000,BFTS,delta_tv,0.0038759689922480654,0.05859437878595332,0.0,0.05540729444656245
2000,BFTS,delta_tv,0.0020833333333333294,0.0419327357881137,0.0,0.04034641472868215
5000,BFTS,delta_tv,0.0,0.03819791666666667,0.0,0.03574999999999999
10000,BFTS,delta_tv,0.0,0.029820833333333335,0.0,0.02000000000000001
500,LinearTS_tuned,delta_tv,0.0,0.010104166666666666,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.011583333333333334,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.007916666666666666,0.0,0.0
5000,LinearTS_tuned,delta_tv,0.0,0.0073437500000000005,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.007875,0.0,0.0
500,LinearUCB,delta_tv,0.0,0.04705208333333333,0.0,0.0
1000,LinearUCB,delta_tv,0.0,0.012875000000000001,0.0,0.0
2000,LinearUCB,delta_tv,0.0,0.010760416666666666,0.0,0.0
5000,LinearUCB,delta_tv,0.0,0.014052083333333335,0.0,0.0
10000,LinearUCB,delta_tv,0.0,0.0091875,0.0,0.0
500,NeuralTS_tuned,delta_tv,0.0,0.04479166666666667,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.04176041666666667,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.028375,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.028822916666666663,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.013114583333333334,0.0,0.0
500,RFTS,delta_tv,0.005000000000000003,0.07515625000000001,0.0,0.09999999999999999
1000,RFTS,delta_tv,0.0,0.06316666666666666,0.0,0.07499999999999998
2000,RFTS,delta_tv,0.005000000000000003,0.07740625,0.0,0.10499999999999998
5000,RFTS,delta_tv,0.015000000000000006,0.10677083333333333,0.0,0.165
10000,RFTS,delta_tv,0.010000000000000009,0.12759374999999998,0.0,0.21625
500,XGBoostTS,delta_tv,0.10999999999999999,0.1289375,0.05000000000000002,0.18999999999999995
1000,XGBoostTS,delta_tv,0.12,0.13865625,0.040000000000000015,0.21125
2000,XGBoostTS,delta_tv,0.050000000000000024,0.09342708333333333,0.0050000000000000044,0.15000000000000002
5000,XGBoostTS,delta_tv,0.050000000000000024,0.10962500000000001,0.005000000000000003,0.17625000000000002
10000,XGBoostTS,delta_tv,0.0,0.06090625,0.0,0.04500000000000002


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Friedman3.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.02000000000000001,0.09060758196721312,0.0,0.13225409836065574
1000,BFTS,delta_tv,0.0,0.07377644872283645,0.0,0.07742406913203714
2000,BFTS,delta_tv,0.0,0.056197512919896636,0.0,0.04232073643410851
5000,BFTS,delta_tv,0.0,0.057064930555555546,0.0,0.03910416666666666
10000,BFTS,delta_tv,0.0,0.03785416666666667,0.0,0.010000000000000005
500,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
5000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.0,0.0,0.0
500,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
1000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
2000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
5000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
10000,LinearUCB,delta_tv,0.0,0.0,0.0,0.0
500,NeuralTS_tuned,delta_tv,0.0,0.05971875,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.07715625,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.05625,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.025,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.020833333333333332,0.0,0.0
500,RFTS,delta_tv,0.0,0.07373958333333334,0.0,0.08625
1000,RFTS,delta_tv,0.0,0.08708333333333333,0.0,0.10999999999999999
2000,RFTS,delta_tv,0.0,0.07986458333333332,0.0,0.06999999999999998
5000,RFTS,delta_tv,0.0,0.06421875,0.0,0.03500000000000002
10000,RFTS,delta_tv,0.0,0.050083333333333334,0.0,0.02000000000000001
500,XGBoostTS,delta_tv,0.0825,0.10056250000000001,0.03500000000000002,0.15000000000000002
1000,XGBoostTS,delta_tv,0.14500000000000002,0.15235416666666665,0.07000000000000003,0.21999999999999997
2000,XGBoostTS,delta_tv,0.06499999999999997,0.08785416666666666,0.02500000000000001,0.13
5000,XGBoostTS,delta_tv,0.10999999999999999,0.13482291666666665,0.03500000000000002,0.20999999999999996
10000,XGBoostTS,delta_tv,0.005000000000000003,0.048,0.0,0.054999999999999966


==> artifacts/exp4_mcmc/tables/policy_tv_summary_Linear.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.058934426229508154,0.10609050546448087,0.011803278688524592,0.16348360655737706
1000,BFTS,delta_tv,0.04838607192781802,0.09919661011564367,0.008196721311475415,0.15551531325454315
2000,BFTS,delta_tv,0.02715600775193796,0.07625696463178296,0.0020833333333333294,0.10930232558139535
5000,BFTS,delta_tv,0.027666666666666638,0.07496840277777776,0.0,0.11452083333333335
10000,BFTS,delta_tv,0.004000000000000002,0.046200000000000005,0.0,0.05850000000000001
500,LinearTS_tuned,delta_tv,0.0,0.04926041666666667,0.0,0.0
1000,LinearTS_tuned,delta_tv,0.0,0.03542708333333333,0.0,0.0
2000,LinearTS_tuned,delta_tv,0.0,0.014593749999999999,0.0,0.0
5000,LinearTS_tuned,delta_tv,0.0,0.022916666666666665,0.0,0.0
10000,LinearTS_tuned,delta_tv,0.0,0.027083333333333334,0.0,0.0
500,LinearUCB,delta_tv,0.025000000000000015,0.09563541666666665,0.005000000000000003,0.10500000000000002
1000,LinearUCB,delta_tv,0.010000000000000005,0.05640624999999999,0.0,0.03999999999999998
2000,LinearUCB,delta_tv,0.005000000000000003,0.04832291666666667,0.0,0.02000000000000001
5000,LinearUCB,delta_tv,0.0,0.026062500000000002,0.0,0.005000000000000003
10000,LinearUCB,delta_tv,0.0,0.012260416666666668,0.0,0.005000000000000003
500,NeuralTS_tuned,delta_tv,0.0,0.11503125,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.10416666666666667,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.09375,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.12083333333333333,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.09166666666666666,0.0,0.0
500,RFTS,delta_tv,0.0,0.08311458333333333,0.0,0.060000000000000026
1000,RFTS,delta_tv,0.0,0.08902083333333334,0.0,0.04625000000000002
2000,RFTS,delta_tv,0.0,0.08396875,0.0,0.06499999999999997
5000,RFTS,delta_tv,0.0,0.11584375,0.0,0.10624999999999998
10000,RFTS,delta_tv,0.0,0.12102083333333334,0.0,0.13125
500,XGBoostTS,delta_tv,0.09,0.16189583333333335,0.005000000000000003,0.26
1000,XGBoostTS,delta_tv,0.06999999999999998,0.15745833333333334,0.0,0.265
2000,XGBoostTS,delta_tv,0.024999999999999984,0.14479166666666668,0.0,0.22999999999999998
5000,XGBoostTS,delta_tv,0.015000000000000006,0.13834375000000002,0.0,0.19499999999999998
10000,XGBoostTS,delta_tv,0.0,0.10976041666666667,0.0,0.10499999999999998


==> artifacts/exp4_mcmc/tables/policy_tv_summary_SynBART.csv <==
draw_idx,agent_name,metric,median,mean,q1,q3
500,BFTS,delta_tv,0.015245901639344256,0.08039822404371585,0.0,0.11180327868852458
1000,BFTS,delta_tv,0.0038759689922480654,0.06189490934892193,0.0,0.072785614436396
2000,BFTS,delta_tv,0.0007509689922480713,0.040610969799741596,0.0,0.04355620155038762
5000,BFTS,delta_tv,0.0,0.04243142361111111,0.0,0.027395833333333324
10000,BFTS,delta_tv,0.0,0.03292083333333334,0.0,0.014500000000000006
500,LinearTS_tuned,delta_tv,0.06999999999999998,0.0730625,0.035,0.10499999999999998
1000,LinearTS_tuned,delta_tv,0.03499999999999999,0.04090625,0.015000000000000006,0.059999999999999984
2000,LinearTS_tuned,delta_tv,0.035,0.04909375,0.015000000000000006,0.07000000000000003
5000,LinearTS_tuned,delta_tv,0.025000000000000012,0.046458333333333345,0.005000000000000003,0.07499999999999998
10000,LinearTS_tuned,delta_tv,0.010000000000000005,0.032989583333333336,0.0,0.03500000000000002
500,LinearUCB,delta_tv,0.06999999999999998,0.07067708333333332,0.034999999999999976,0.1
1000,LinearUCB,delta_tv,0.035000000000000024,0.05635416666666668,0.015,0.08000000000000003
2000,LinearUCB,delta_tv,0.054999999999999966,0.054729166666666676,0.020000000000000018,0.07999999999999999
5000,LinearUCB,delta_tv,0.04999999999999996,0.060083333333333336,0.025000000000000015,0.07500000000000004
10000,LinearUCB,delta_tv,0.030000000000000013,0.041479166666666664,0.015000000000000006,0.05999999999999997
500,NeuralTS_tuned,delta_tv,0.0,0.04954166666666667,0.0,0.0
1000,NeuralTS_tuned,delta_tv,0.0,0.027541666666666666,0.0,0.0
2000,NeuralTS_tuned,delta_tv,0.0,0.008333333333333333,0.0,0.0
5000,NeuralTS_tuned,delta_tv,0.0,0.024927083333333332,0.0,0.0
10000,NeuralTS_tuned,delta_tv,0.0,0.02284375,0.0,0.0
500,RFTS,delta_tv,0.0,0.06871875,0.0,0.03500000000000002
1000,RFTS,delta_tv,0.0,0.06622916666666666,0.0,0.02000000000000001
2000,RFTS,delta_tv,0.0,0.05634375,0.0,0.0
5000,RFTS,delta_tv,0.0,0.07710416666666668,0.0,0.0
10000,RFTS,delta_tv,0.0,0.08686458333333334,0.0,0.0
500,XGBoostTS,delta_tv,0.015000000000000006,0.106125,0.0,0.14
1000,XGBoostTS,delta_tv,0.005000000000000003,0.10259375000000001,0.0,0.11125000000000004
2000,XGBoostTS,delta_tv,0.0,0.07557291666666667,0.0,0.07499999999999998
5000,XGBoostTS,delta_tv,0.0,0.08643749999999999,0.0,0.05999999999999997
10000,XGBoostTS,delta_tv,0.0,0.053489583333333326,0.0,0.015000000000000006


==> artifacts/exp5_fgts/tables/fgmod_feel_good_eta_summary.csv <==
feel_good_eta,mean,std,count,sem
0.2,8.496108993457062,7.797135288094234,48,1.1254195393722841
0.5,4.693561999886896,4.0371809708488655,48,0.5827168800717069
default,1.0138238055064124,0.08427865020312073,48,0.012164575345427515


==> artifacts/exp5_fgts/tables/fgmod_feel_good_lambda_summary.csv <==
feel_good_lambda,mean,std,count,sem
0.0,4.644831948118716,5.902104630954807,48,0.8518954243667737
0.01,4.695839112323198,5.895033314041908,48,0.8508747676859768
0.05,4.862823738408456,6.006570021489705,48,0.8669737047033544


==> artifacts/exp6_ope/tables/delta_vs_best_aucmean_dr.csv <==
Agent,BestAgent,DeltaMean,DeltaCI_low,DeltaCI_up,WinRate
Original,BFTS,-0.02993522573558754,-0.044599075335883906,-0.01483944588681418,0.0
NeuralTS_tuned,BFTS,-0.011112257675645576,-0.031177749122866416,0.01346923968705618,0.23333333333333334
BFTS,BFTS,0.0,0.0,0.0,0.0
LinearTS_tuned,BFTS,-0.002048334342460957,-0.016434284935459186,0.016029464234973357,0.36666666666666664
LinearUCB,BFTS,-0.005398446560134209,-0.01654002221635356,0.01041428112980365,0.2
RFTS,BFTS,-0.008348072176656837,-0.019348147675640165,0.006316619113735075,0.1
XGBoostTS,BFTS,-0.006818832942794149,-0.01901218654670622,0.00904480660060383,0.16666666666666666


==> artifacts/exp6_ope/tables/delta_vs_best_aucmean_snips.csv <==
Agent,BestAgent,DeltaMean,DeltaCI_low,DeltaCI_up,WinRate
Original,BFTS,-0.030127806057165037,-0.041329554607534916,-0.015782704727959278,0.0
NeuralTS_tuned,BFTS,-0.010723227772548586,-0.03418910051126608,0.011436857883698623,0.26666666666666666
BFTS,BFTS,0.0,0.0,0.0,0.0
LinearTS_tuned,BFTS,-0.0029844703291750157,-0.015750097591860465,0.014814175152393612,0.23333333333333334
LinearUCB,BFTS,-0.007079114573596655,-0.020553168368508446,0.010689827734306469,0.16666666666666666
RFTS,BFTS,-0.008019519539306448,-0.018515833823560694,0.007775528687915736,0.1
XGBoostTS,BFTS,-0.006757793249783584,-0.016992929774289737,0.01228689366769456,0.2


==> artifacts/exp6_ope/tables/delta_vs_best_method.csv <==
Agent,BestAgent,DeltaMean,DeltaCI_low,DeltaCI_up,WinRate
Original,BFTS,-0.03506415240406025,-0.04738433279718668,-0.022448733402198624,0.0
NeuralTS_tuned,BFTS,-0.007339910531115213,-0.031006364925205164,0.012474774617142262,0.3
BFTS,BFTS,0.0,0.0,0.0,0.0
LinearTS_tuned,BFTS,-0.0017884659837200108,-0.013659199093188603,0.012027909943856175,0.4
LinearUCB,BFTS,-0.007634046065507207,-0.018849310235587963,0.0033151389545662585,0.16666666666666666
RFTS,BFTS,-0.008861307429894846,-0.016762454297697748,-0.0014079437092998205,0.0
XGBoostTS,BFTS,-0.005417205778148929,-0.012855773526414323,0.006321249206687619,0.13333333333333333


==> artifacts/exp6_ope/tables/delta_vs_best_method_dr.csv <==
Agent,BestAgent,DeltaMean,DeltaCI_low,DeltaCI_up,WinRate
Original (DR),BFTS (DR),-0.0350659868627081,-0.04642746961495957,-0.02413858274374035,0.0
NeuralTS_tuned (DR),BFTS (DR),-0.00830639418112302,-0.029033429377690375,0.011553891574889424,0.36666666666666664
BFTS (DR),BFTS (DR),0.0,0.0,0.0,0.0
LinearTS_tuned (DR),BFTS (DR),-0.001556856523059082,-0.012760853359759844,0.011407814078846315,0.4
LinearUCB (DR),BFTS (DR),-0.006074024045325774,-0.016463099342432667,0.00544396557830387,0.2
RFTS (DR),BFTS (DR),-0.009180183005911604,-0.020957047150433516,-0.0016253591630473773,0.0
XGBoostTS (DR),BFTS (DR),-0.004901363373129924,-0.011629272374439548,0.008218815462949803,0.1


==> artifacts/exp6_ope/tables/feature_inclusion_raw.csv <==
feature_idx,inclusion,agent_name,shuffle_idx
0,0.0,BFTS,12
1,0.0,BFTS,12
2,0.0,BFTS,12
3,0.0,BFTS,12
4,0.0,BFTS,12
5,0.0,BFTS,12
6,2.098745999265439e-05,BFTS,12
7,0.0001215725881868,BFTS,12
8,0.0,BFTS,12
9,0.0094974677629169,BFTS,12
10,0.0,BFTS,12
11,0.008045611541291,BFTS,12
12,0.0,BFTS,12
13,0.0,BFTS,12
14,0.0,BFTS,12
15,6.481301445330223e-06,BFTS,12
16,0.0,BFTS,12
17,0.0,BFTS,12
18,0.0,BFTS,12
19,0.0058790841005822,BFTS,12
20,0.0,BFTS,12
21,0.0047247624170701,BFTS,12
22,0.0,BFTS,12
23,0.0,BFTS,12
24,0.0,BFTS,12
25,0.0,BFTS,12
26,1.5787014233572034e-05,BFTS,12
27,0.0,BFTS,12
28,0.0134825213427218,BFTS,12
29,0.0,BFTS,12
30,0.0,BFTS,12
31,0.0073832538582123,BFTS,12
32,0.0,BFTS,12
33,0.0,BFTS,12
34,0.0,BFTS,12
35,0.0,BFTS,12
36,0.0,BFTS,12
37,0.001041175546126,BFTS,12
38,2.8540767632486243e-05,BFTS,12
39,0.0,BFTS,12
40,0.0,BFTS,12
41,0.0022340558445874,BFTS,12
42,0.0126198506840489,BFTS,12
43,0.0048273470565099,BFTS,12
44,0.0,BFTS,12
45,0.0,BFTS,12
46,0.0001630404227806,BFTS,12
47,0.0007485903169356,BFTS,12
48,0.0,BFTS,12
49,0.0,BFTS,12
50,0.0101443843467359,BFTS,12
51,0.0,BFTS,12
52,0.0,BFTS,12
53,5.246864998163598e-06,BFTS,12
54,0.0,BFTS,12
55,0.0,BFTS,12
56,0.0,BFTS,12
57,0.0,BFTS,12
58,0.0,BFTS,12
59,2.2813192543345064e-05,BFTS,12
60,8.965393580778196e-06,BFTS,12
61,0.0,BFTS,12
62,0.0,BFTS,12
63,0.0,BFTS,12
64,0.0,BFTS,12
65,0.0050133234215299,BFTS,12
66,0.0,BFTS,12
67,0.0,BFTS,12
68,0.0,BFTS,12
69,0.0,BFTS,12
70,0.0,BFTS,12
71,0.0,BFTS,12
72,0.0,BFTS,12
73,0.0,BFTS,12
74,6.518055012384304e-06,BFTS,12
75,1.1225612357154082e-05,BFTS,12
76,0.0,BFTS,12
77,0.0059632913128592,BFTS,12
78,0.0,BFTS,12
79,0.0,BFTS,12
80,0.0102890660444617,BFTS,12
81,0.0,BFTS,12
82,0.0,BFTS,12
83,0.0,BFTS,12
84,0.0074532305301536,BFTS,12
85,0.010924233586104,BFTS,12
86,0.0105559141072456,BFTS,12
87,0.0,BFTS,12
88,0.0,BFTS,12
89,0.0,BFTS,12
90,0.0,BFTS,12
91,0.0014357507861647,BFTS,12
92,0.0103441533046538,BFTS,12
93,0.0,BFTS,12
94,0.0001476962247995,BFTS,12
95,0.0,BFTS,12
96,0.0071812458770881,BFTS,12
97,0.0004313193599162,BFTS,12
98,0.0,BFTS,12
99,2.526496633443236e-05,BFTS,12
100,0.0,BFTS,12
101,0.0,BFTS,12
102,0.0,BFTS,12
103,0.0127230760593627,BFTS,12
104,1.2569604183164271e-05,BFTS,12
105,0.0002398081534772,BFTS,12
106,0.0,BFTS,12
107,0.0,BFTS,12
108,0.0,BFTS,12
109,5.246864998163598e-06,BFTS,12
110,6.2848020915821365e-06,BFTS,12
111,0.0,BFTS,12
112,0.0,BFTS,12
113,0.0,BFTS,12
114,0.0,BFTS,12
115,0.0,BFTS,12
116,0.0,BFTS,12
117,0.0,BFTS,12
118,0.0,BFTS,12
119,2.587040662076101e-05,BFTS,12
120,0.0,BFTS,12
121,0.0073224105038716,BFTS,12
122,0.0,BFTS,12
123,0.0,BFTS,12
124,0.0094150183803632,BFTS,12
125,0.0,BFTS,12
126,0.0,BFTS,12
127,0.0,BFTS,12
128,0.0,BFTS,12
129,0.0083872943931748,BFTS,12
130,0.0,BFTS,12
131,0.0,BFTS,12
132,0.0,BFTS,12
133,6.184291898577613e-05,BFTS,12
134,0.0,BFTS,12
135,0.0,BFTS,12
136,0.0,BFTS,12
137,0.0,BFTS,12
138,0.0195942333281149,BFTS,12
139,0.0,BFTS,12
140,0.0,BFTS,12
141,3.2406507226651118e-06,BFTS,12
142,5.340614855295179e-05,BFTS,12
143,0.0,BFTS,12
144,1.1225612357154082e-05,BFTS,12
145,0.0116510233346369,BFTS,12
146,0.0,BFTS,12
147,0.029584064447991,BFTS,12
148,0.0,BFTS,12
149,0.0,BFTS,12
150,0.0092983395393009,BFTS,12
151,0.0209295670164036,BFTS,12
152,0.0,BFTS,12
153,0.0,BFTS,12
154,0.0,BFTS,12
155,2.811041772080733e-06,BFTS,12
156,0.0,BFTS,12
157,0.0,BFTS,12
158,0.0001855287569573,BFTS,12
159,0.0,BFTS,12
160,0.0,BFTS,12
161,0.0,BFTS,12
162,0.0,BFTS,12
163,0.0073217944366931,BFTS,12
164,0.0,BFTS,12
165,0.0,BFTS,12
166,0.0090743757814572,BFTS,12
167,0.0,BFTS,12
168,0.0165068084118858,BFTS,12
169,0.0,BFTS,12
170,0.0,BFTS,12
171,0.014977109553837,BFTS,12
172,0.0,BFTS,12
173,0.0,BFTS,12
174,0.0001985751383617,BFTS,12
175,0.0,BFTS,12
176,0.002972434682175,BFTS,12
177,0.0,BFTS,12
178,0.0,BFTS,12
179,5.999065408757373e-05,BFTS,12
180,0.0,BFTS,12
181,0.0,BFTS,12
182,3.1574028467144062e-06,BFTS,12
183,0.0007392519694134,BFTS,12
184,0.0,BFTS,12
185,0.0003393594360877,BFTS,12
186,2.5989327049691597e-05,BFTS,12
187,0.0,BFTS,12
188,6.115971407633179e-05,BFTS,12
189,0.0,BFTS,12
190,3.1574028467144062e-06,BFTS,12
191,0.0,BFTS,12
192,0.0,BFTS,12
193,0.0,BFTS,12
194,0.0,BFTS,12
195,0.0,BFTS,12
196,1.1550812022085152e-05,BFTS,12
197,5.775406011042577e-06,BFTS,12
198,0.0345564203855297,BFTS,12
199,0.0,BFTS,12
200,0.0071270530376232,BFTS,12
201,0.0066805685369878,BFTS,12
202,0.0,BFTS,12
203,0.0,BFTS,12
204,0.0,BFTS,12
205,3.473143131385847e-05,BFTS,12
206,0.0,BFTS,12
207,0.0,BFTS,12
208,0.0119484033466751,BFTS,12
209,0.0,BFTS,12
210,5.622083544161466e-06,BFTS,12
211,0.0,BFTS,12
212,0.0,BFTS,12
213,2.811041772080733e-06,BFTS,12
214,0.0,BFTS,12
215,0.0,BFTS,12
216,0.0071737858309959,BFTS,12
217,0.0,BFTS,12
218,0.0,BFTS,12
219,0.0,BFTS,12
220,0.0,BFTS,12
221,0.0,BFTS,12
222,0.0,BFTS,12
223,0.0135274156910432,BFTS,12
224,0.0,BFTS,12
225,0.0077837273904244,BFTS,12
226,0.0108505850351423,BFTS,12
227,2.8064030892885206e-06,BFTS,12
228,6.518055012384304e-06,BFTS,12
229,2.526496633443236e-05,BFTS,12
230,0.0,BFTS,12
231,0.0001922826228653,BFTS,12
232,0.0,BFTS,12
233,0.0,BFTS,12
234,0.0,BFTS,12
235,0.0,BFTS,12
236,0.0001004601724026,BFTS,12
237,0.0,BFTS,12
238,0.0,BFTS,12
239,0.0,BFTS,12
240,0.0,BFTS,12
241,0.0,BFTS,12
242,0.0010732723777192,BFTS,12
243,0.0,BFTS,12
244,0.0,BFTS,12
245,0.0,BFTS,12
246,0.0103572710496022,BFTS,12
247,0.0,BFTS,12
248,0.0,BFTS,12
249,0.0001005568334653,BFTS,12
250,0.0,BFTS,12
251,0.0096672553335047,BFTS,12
252,2.811041772080733e-06,BFTS,12
253,0.0001270589322429,BFTS,12
254,0.0,BFTS,12
255,0.0,BFTS,12
256,0.0,BFTS,12
257,1.1225612357154082e-05,BFTS,12
258,0.0,BFTS,12
259,0.0049880055866638,BFTS,12
260,0.0,BFTS,12
261,0.0,BFTS,12
262,0.0,BFTS,12
263,0.0111424746460551,BFTS,12
264,0.0,BFTS,12
265,0.0,BFTS,12
266,0.0,BFTS,12
267,2.6551663716864957e-05,BFTS,12
268,0.0057635704450423,BFTS,12
269,0.0,BFTS,12
270,5.775406011042577e-06,BFTS,12
271,1.4640038070415996e-05,BFTS,12
272,0.0,BFTS,12
273,0.0,BFTS,12
274,0.0,BFTS,12
275,2.534247064966596e-05,BFTS,12
276,8.4331253162422e-06,BFTS,12
277,0.0001016077939154,BFTS,12
278,0.0101711221266825,BFTS,12
279,0.0,BFTS,12
280,3.1172458509457725e-06,BFTS,12
281,0.0,BFTS,12
282,0.0109943693502553,BFTS,12
283,3.2406507226651118e-06,BFTS,12
284,0.0,BFTS,12
285,0.0057330927142495,BFTS,12
286,0.0,BFTS,12
287,1.4404888785333775e-05,BFTS,12
288,0.0,BFTS,12
289,0.0,BFTS,12
290,0.0,BFTS,12
291,1.732621803312773e-05,BFTS,12
292,0.0,BFTS,12
293,0.0,BFTS,12
294,0.0,BFTS,12
295,0.0,BFTS,12
296,0.0,BFTS,12
297,0.0,BFTS,12
298,0.0,BFTS,12
299,0.0093018616192221,BFTS,12
300,0.0,BFTS,12
301,0.0,BFTS,12
302,3.7366167009929264e-05,BFTS,12
303,0.0,BFTS,12
304,8.484482823635884e-05,BFTS,12
305,2.5821195838328277e-05,BFTS,12
306,0.0120454987361462,BFTS,12
307,0.0,BFTS,12
308,0.0,BFTS,12
309,0.0089401781345136,BFTS,12
310,1.4942322634630328e-05,BFTS,12
311,0.0076279005972643,BFTS,12
312,0.0,BFTS,12
313,0.0,BFTS,12
314,0.0,BFTS,12
315,0.0071834544299184,BFTS,12
316,0.0087465163004731,BFTS,12
317,0.0,BFTS,12
318,0.0,BFTS,12
319,0.0,BFTS,12
320,0.0,BFTS,12
321,0.0,BFTS,12
322,3.1172458509457725e-06,BFTS,12
323,0.0002337009385934,BFTS,12
324,0.0,BFTS,12
325,0.0110668222179013,BFTS,12
326,4.960034717440146e-05,BFTS,12
327,5.565133962617493e-05,BFTS,12
328,6.234491701891544e-05,BFTS,12
329,0.0,BFTS,12
330,2.1820720956620407e-05,BFTS,12
331,0.0,BFTS,12
332,0.0,BFTS,12
333,0.0,BFTS,12
334,0.0035418539909546,BFTS,12
335,0.0,BFTS,12
336,3.456641150370175e-05,BFTS,12
337,9.427203137373204e-06,BFTS,12
338,0.0,BFTS,12
339,0.0,BFTS,12
340,0.0,BFTS,12
341,0.0,BFTS,12
342,0.0,BFTS,12
343,0.0,BFTS,12
344,1.2629611386857628e-05,BFTS,12
345,0.0,BFTS,12
346,0.0,BFTS,12
347,0.0,BFTS,12
348,6.820924497612676e-05,BFTS,12
349,0.176049519735399,BFTS,12
350,0.0853838398682168,BFTS,12
351,3.259027506192152e-06,BFTS,12
352,0.0272678493960773,BFTS,12
353,0.1391392967664186,BFTS,12
0,0.0,BFTS,15
1,4.084406224848951e-05,BFTS,15
2,0.0,BFTS,15
3,7.446293607356939e-05,BFTS,15
4,0.0,BFTS,15
5,0.0,BFTS,15
6,0.0,BFTS,15
7,0.0,BFTS,15
8,0.0,BFTS,15
9,2.847347980091343e-06,BFTS,15
10,0.0010603498618335,BFTS,15
11,0.0,BFTS,15
12,0.0,BFTS,15
13,0.0,BFTS,15
14,0.0,BFTS,15
15,0.0,BFTS,15
16,0.0,BFTS,15
17,0.0,BFTS,15
18,0.0,BFTS,15
19,0.0084887747123869,BFTS,15
20,0.0,BFTS,15
21,0.0,BFTS,15
22,0.0,BFTS,15
23,0.0105488174465954,BFTS,15
24,0.0,BFTS,15
25,0.0,BFTS,15
26,0.0004253581515636,BFTS,15
27,0.0,BFTS,15
28,0.0690507958887553,BFTS,15
29,0.0105545993027274,BFTS,15
30,4.048289322866148e-05,BFTS,15
31,0.0,BFTS,15
32,0.0,BFTS,15
33,0.0,BFTS,15
34,0.0,BFTS,15
35,0.0069004956157072,BFTS,15
36,0.0,BFTS,15
37,9.531071292413266e-06,BFTS,15
38,0.0,BFTS,15
39,3.062712092812427e-06,BFTS,15
40,0.0,BFTS,15
41,0.0,BFTS,15
42,0.0,BFTS,15
43,0.0,BFTS,15
44,0.0,BFTS,15
45,0.0,BFTS,15
46,0.0,BFTS,15
47,0.0001985678295295,BFTS,15
48,0.0,BFTS,15
49,2.948287045226723e-06,BFTS,15
50,9.307867009196171e-06,BFTS,15
51,0.0,BFTS,15
52,0.0,BFTS,15
53,0.0,BFTS,15
54,0.0,BFTS,15
55,0.0,BFTS,15
56,0.0,BFTS,15
57,0.0,BFTS,15
58,1.4741435226133616e-05,BFTS,15
59,0.0,BFTS,15
60,0.0135826324164582,BFTS,15
61,0.0,BFTS,15
62,0.0,BFTS,15
63,0.0,BFTS,15
64,0.0,BFTS,15
65,0.0,BFTS,15
66,0.0092458145624681,BFTS,15
67,0.0,BFTS,15
68,0.0,BFTS,15
69,2.847347980091343e-06,BFTS,15
70,0.0,BFTS,15
71,0.0,BFTS,15
72,0.0,BFTS,15
73,0.0,BFTS,15
74,0.0,BFTS,15
75,0.0,BFTS,15
76,0.0041482398726339,BFTS,15
77,0.0001520284944835,BFTS,15
78,0.0065899698425108,BFTS,15
79,0.0,BFTS,15
80,2.847347980091343e-06,BFTS,15
81,0.0,BFTS,15
82,0.0125349681104887,BFTS,15
83,0.0,BFTS,15
84,0.0,BFTS,15
85,0.0,BFTS,15
86,0.0,BFTS,15
87,0.0,BFTS,15
88,0.0001356212040804,BFTS,15
89,0.0,BFTS,15
90,0.0114491241006829,BFTS,15
91,0.0,BFTS,15
92,0.0,BFTS,15
93,0.0,BFTS,15
94,0.0,BFTS,15
95,0.0,BFTS,15
96,0.0024069871855334,BFTS,15
97,0.0,BFTS,15
98,0.0,BFTS,15
99,0.0,BFTS,15
100,0.0,BFTS,15
101,0.0,BFTS,15
102,0.0001239039268013,BFTS,15
103,0.0,BFTS,15
104,0.0,BFTS,15
105,0.0,BFTS,15
106,0.0165396120937138,BFTS,15
107,0.0,BFTS,15
108,0.0,BFTS,15
109,0.0,BFTS,15
110,0.0,BFTS,15
111,0.0,BFTS,15
112,0.0,BFTS,15
113,0.0,BFTS,15
114,0.0,BFTS,15
115,0.0,BFTS,15
116,0.0009295153110981,BFTS,15
117,0.0,BFTS,15
118,5.206610557781127e-05,BFTS,15
119,3.8124285169653065e-05,BFTS,15
120,0.0,BFTS,15
121,0.0,BFTS,15
122,5.206610557781127e-05,BFTS,15
123,0.0,BFTS,15
124,0.0,BFTS,15
125,0.0,BFTS,15
126,0.0,BFTS,15
127,0.0,BFTS,15
128,2.847347980091343e-06,BFTS,15
129,0.0,BFTS,15
130,0.0,BFTS,15
131,0.0,BFTS,15
132,0.000747731983072,BFTS,15
133,0.0,BFTS,15
134,1.8376272556874563e-05,BFTS,15
135,0.0,BFTS,15
136,0.0061956815314319,BFTS,15
137,0.0,BFTS,15
138,0.0,BFTS,15
139,5.38786991980581e-05,BFTS,15
140,0.0,BFTS,15
141,0.0,BFTS,15
142,0.0,BFTS,15
143,0.0,BFTS,15
144,0.0,BFTS,15
145,8.89967637540453e-05,BFTS,15
146,0.0,BFTS,15
147,0.0,BFTS,15
148,0.0,BFTS,15
149,0.0,BFTS,15
150,0.0,BFTS,15
151,0.0,BFTS,15
152,0.0,BFTS,15
153,0.0,BFTS,15
154,0.0,BFTS,15
155,0.0052643283771762,BFTS,15
156,0.0,BFTS,15
157,0.0,BFTS,15
158,0.0,BFTS,15
159,0.0,BFTS,15
160,0.0,BFTS,15
161,0.0110528656754352,BFTS,15
162,0.0,BFTS,15
163,1.7084087880548058e-05,BFTS,15
164,0.0,BFTS,15
165,0.0,BFTS,15
166,0.0,BFTS,15
167,0.0,BFTS,15
168,0.0138786886341857,BFTS,15
169,0.0,BFTS,15
170,0.0,BFTS,15
171,0.0,BFTS,15
172,0.0,BFTS,15
173,0.0,BFTS,15
174,0.0,BFTS,15
175,0.0,BFTS,15
176,0.0,BFTS,15
177,0.0004342234506449,BFTS,15
178,0.0007636063447137,BFTS,15
179,0.0,BFTS,15
180,0.0,BFTS,15
181,0.0,BFTS,15
182,0.0,BFTS,15
183,0.0,BFTS,15
184,0.0271655514716283,BFTS,15
185,5.694695960182686e-06,BFTS,15
186,0.0,BFTS,15
187,3.981525720656156e-05,BFTS,15
188,0.0,BFTS,15
189,0.0,BFTS,15
190,0.0,BFTS,15
191,0.0,BFTS,15
192,2.0638009316587064e-05,BFTS,15
193,0.0007362527982566,BFTS,15
194,0.0,BFTS,15
195,0.0,BFTS,15
196,0.0,BFTS,15
197,0.0115744695390713,BFTS,15
198,0.0,BFTS,15
199,0.0,BFTS,15
200,0.0,BFTS,15
201,0.01467546569571,BFTS,15
202,0.0,BFTS,15
203,0.0,BFTS,15
204,0.0,BFTS,15
205,0.0006296654662283,BFTS,15
206,1.2593783385225692e-05,BFTS,15
207,0.0,BFTS,15
208,0.0,BFTS,15
209,0.0,BFTS,15
210,0.0030184703111441,BFTS,15
211,0.0,BFTS,15
212,0.0,BFTS,15
213,0.0,BFTS,15
214,0.0,BFTS,15
215,0.0099495099495099,BFTS,15
216,0.0,BFTS,15
217,0.0,BFTS,15
218,0.0,BFTS,15
219,0.0,BFTS,15
220,5.671442020848221e-06,BFTS,15
221,0.0,BFTS,15
222,0.0,BFTS,15
223,0.0,BFTS,15
224,0.0,BFTS,15
225,0.0096772143855636,BFTS,15
226,0.0,BFTS,15
227,0.0,BFTS,15
228,0.0077180498656715,BFTS,15
229,0.0,BFTS,15
230,0.0,BFTS,15
231,0.0,BFTS,15
232,0.0197752697752697,BFTS,15
233,0.0663188456922947,BFTS,15
234,8.542043940274029e-06,BFTS,15
235,0.0091772943235808,BFTS,15
236,0.0003235399458686,BFTS,15
237,0.0006574680110855,BFTS,15
238,0.0,BFTS,15
239,0.0,BFTS,15
240,3.0475911839282237e-06,BFTS,15
241,9.531071292413266e-06,BFTS,15
242,0.0005727271613559,BFTS,15
243,0.0,BFTS,15
244,0.0,BFTS,15
245,0.0,BFTS,15
246,0.0,BFTS,15
247,0.0008036249713986,BFTS,15
248,0.0,BFTS,15
249,0.0,BFTS,15
250,0.0,BFTS,15
251,4.47524145518292e-05,BFTS,15
252,0.0,BFTS,15
253,5.694695960182686e-05,BFTS,15
254,0.0,BFTS,15
255,0.0059458503998439,BFTS,15
256,0.0,BFTS,15
257,0.0,BFTS,15
258,0.0,BFTS,15
259,0.0,BFTS,15
260,0.0045180920296998,BFTS,15
261,0.0,BFTS,15
262,0.0,BFTS,15
263,0.0,BFTS,15
264,1.174779078609644e-05,BFTS,15
265,0.0079334053141715,BFTS,15
266,0.0,BFTS,15
267,0.0,BFTS,15
268,0.0,BFTS,15
269,0.0,BFTS,15
270,0.0,BFTS,15
271,0.0,BFTS,15
272,0.0,BFTS,15
273,6.125424185624854e-06,BFTS,15
274,1.8376272556874563e-05,BFTS,15
275,0.0,BFTS,15
276,0.0054445843400142,BFTS,15
277,0.0,BFTS,15
278,0.0,BFTS,15
279,0.0,BFTS,15
280,0.0,BFTS,15
281,0.0,BFTS,15
282,6.436254927060837e-05,BFTS,15
283,0.0107715174086855,BFTS,15
284,0.0,BFTS,15
285,0.0057568997464404,BFTS,15
286,0.0,BFTS,15
287,0.0,BFTS,15
288,0.0,BFTS,15
289,0.0,BFTS,15
290,0.0,BFTS,15
291,0.0,BFTS,15
292,0.0001860030048927,BFTS,15
293,0.0,BFTS,15
294,0.0,BFTS,15
295,0.000254161901131,BFTS,15
296,0.0,BFTS,15
297,0.0,BFTS,15
298,0.0,BFTS,15
299,0.0652357859109393,BFTS,15
300,0.0,BFTS,15
301,0.0,BFTS,15
302,0.0,BFTS,15
303,0.0,BFTS,15
304,3.0475911839282237e-06,BFTS,15
305,0.0,BFTS,15
306,0.0,BFTS,15
307,0.0,BFTS,15
308,1.5473201438407325e-05,BFTS,15
309,2.792360102758852e-05,BFTS,15
310,0.0,BFTS,15
311,0.0,BFTS,15
312,0.0,BFTS,15
313,0.0,BFTS,15
314,0.0031589932056124,BFTS,15
315,0.0171147442023667,BFTS,15
316,0.0,BFTS,15
317,3.1026223363987245e-06,BFTS,15
318,0.0,BFTS,15
319,0.0,BFTS,15
320,8.844861135680169e-06,BFTS,15
321,0.0,BFTS,15
322,1.2250848371249709e-05,BFTS,15
323,0.0006892826589052,BFTS,15
324,0.0445050890616156,BFTS,15
325,0.0,BFTS,15
326,0.0001623187031016,BFTS,15
327,3.1026223363987245e-06,BFTS,15
328,0.0,BFTS,15
329,0.0,BFTS,15
330,0.0,BFTS,15
331,0.0,BFTS,15
332,0.0,BFTS,15
333,1.2190364735712892e-05,BFTS,15
334,0.0,BFTS,15
335,0.0146555882755344,BFTS,15
336,0.0,BFTS,15
337,0.0,BFTS,15
338,0.0,BFTS,15
339,0.0,BFTS,15
340,0.0,BFTS,15
341,0.0044563022747218,BFTS,15
342,1.2190364735712892e-05,BFTS,15
343,7.960375022112153e-05,BFTS,15
344,0.0,BFTS,15
345,0.0034494958429152,BFTS,15
346,0.0,BFTS,15
347,0.0,BFTS,15
348,0.0,BFTS,15
349,0.0302535059331175,BFTS,15
350,0.2456914828942829,BFTS,15
351,6.125424185624854e-06,BFTS,15
352,0.0019651546602239,BFTS,15
353,0.1206559574086141,BFTS,15
0,1.131285706205102e-05,BFTS,28
1,0.0,BFTS,28
2,0.0,BFTS,28
3,0.0,BFTS,28
4,0.0,BFTS,28
5,4.353233830845771e-05,BFTS,28
6,0.0,BFTS,28
7,0.0,BFTS,28
8,0.0,BFTS,28
9,0.0,BFTS,28
10,0.0,BFTS,28
11,0.0,BFTS,28
12,0.0,BFTS,28
13,0.0003382334549836,BFTS,28
14,0.0,BFTS,28
15,0.0,BFTS,28
16,0.0,BFTS,28
17,0.0,BFTS,28
18,0.0,BFTS,28
19,0.0,BFTS,28
20,0.0,BFTS,28
21,0.0,BFTS,28
22,0.0,BFTS,28
23,0.0,BFTS,28
24,0.0,BFTS,28
25,2.828214265512755e-06,BFTS,28
26,0.0,BFTS,28
27,0.0002981878632254,BFTS,28
28,0.0,BFTS,28
29,0.0,BFTS,28
30,0.0,BFTS,28
31,0.0,BFTS,28
32,0.0,BFTS,28
33,0.0,BFTS,28
34,0.0,BFTS,28
35,0.0155100946729443,BFTS,28
36,0.0,BFTS,28
37,0.0,BFTS,28
38,0.0,BFTS,28
39,0.0003127797788425,BFTS,28
40,0.0111235708853743,BFTS,28
41,0.0,BFTS,28
42,0.0,BFTS,28
43,0.0,BFTS,28
44,0.0,BFTS,28
45,0.0,BFTS,28
46,0.0045790308882034,BFTS,28
47,0.0001648532805802,BFTS,28
48,0.0,BFTS,28
49,0.0002343964644018,BFTS,28
50,0.0,BFTS,28
51,0.0,BFTS,28
52,0.0,BFTS,28
53,0.0108667141304755,BFTS,28
54,0.0,BFTS,28
55,1.5848262396510845e-05,BFTS,28
56,0.0046327700550731,BFTS,28
57,0.0,BFTS,28
58,0.0123140998820889,BFTS,28
59,0.0,BFTS,28
60,0.0,BFTS,28
61,0.0,BFTS,28
62,0.0,BFTS,28
63,3.225600115845802e-05,BFTS,28
64,0.0,BFTS,28
65,6.444710825825245e-06,BFTS,28
66,5.0907856779229593e-05,BFTS,28
67,0.0,BFTS,28
68,0.0,BFTS,28
69,0.0,BFTS,28
70,3.1226190030102046e-06,BFTS,28
71,0.0,BFTS,28
72,0.0,BFTS,28
73,0.0090394910078812,BFTS,28
74,0.0,BFTS,28
75,2.8103571027091844e-05,BFTS,28
76,0.0,BFTS,28
77,0.016446365553617,BFTS,28
78,9.44126088554944e-06,BFTS,28
79,0.0,BFTS,28
80,0.0,BFTS,28
81,0.0,BFTS,28
82,0.0,BFTS,28
83,0.0,BFTS,28
84,0.0,BFTS,28
85,1.1175182155469137e-05,BFTS,28
86,0.0,BFTS,28
87,0.0,BFTS,28
88,0.0,BFTS,28
89,0.0,BFTS,28
90,2.273838352831497e-05,BFTS,28
91,0.0102661887423266,BFTS,28
92,0.0001103003563549,BFTS,28
93,0.0036331551786513,BFTS,28
94,0.0,BFTS,28
95,0.0,BFTS,28
96,0.0,BFTS,28
97,0.0,BFTS,28
98,0.0,BFTS,28
99,0.0,BFTS,28
100,0.0,BFTS,28
101,0.0246467760271273,BFTS,28
102,0.0,BFTS,28
103,0.0,BFTS,28
104,0.0,BFTS,28
105,0.0,BFTS,28
106,0.0,BFTS,28
107,0.0085612313465951,BFTS,28
108,0.0,BFTS,28
109,0.0,BFTS,28
110,0.0,BFTS,28
111,0.0,BFTS,28
112,0.0,BFTS,28
113,0.0,BFTS,28
114,0.0,BFTS,28
115,0.0,BFTS,28
116,0.0,BFTS,28
117,0.0091740458605622,BFTS,28
118,0.0,BFTS,28
119,9.430047904643356e-06,BFTS,28
120,9.667066238737868e-05,BFTS,28
121,0.0,BFTS,28
122,0.0,BFTS,28
123,0.0,BFTS,28
124,0.0,BFTS,28
125,0.0,BFTS,28
126,0.0,BFTS,28
127,0.0,BFTS,28
128,0.0,BFTS,28
129,0.0,BFTS,28
130,0.0052584549920932,BFTS,28
131,0.0,BFTS,28
132,0.0,BFTS,28
133,0.0,BFTS,28
134,1.968260395226688e-05,BFTS,28
135,2.872352648309142e-05,BFTS,28
136,1.2490476012040818e-05,BFTS,28
137,0.0,BFTS,28
138,0.017942323903473,BFTS,28
139,0.0,BFTS,28
140,0.0,BFTS,28
141,0.00772127343958,BFTS,28
142,0.0,BFTS,28
143,0.0,BFTS,28
144,2.9281890907387235e-06,BFTS,28
145,4.262038544006396e-05,BFTS,28
146,0.0,BFTS,28
147,0.0,BFTS,28
148,2.577884330330098e-05,BFTS,28
149,0.000210999938252,BFTS,28
150,0.0,BFTS,28
151,0.0218634906499902,BFTS,28
152,0.0001077681842962,BFTS,28
153,0.0002361712177498,BFTS,28
154,0.0,BFTS,28
155,2.5532023540525705e-05,BFTS,28
156,0.0,BFTS,28
157,0.0,BFTS,28
158,2.635370181664851e-05,BFTS,28
159,0.0,BFTS,28
160,2.9281890907387235e-06,BFTS,28
161,0.000587236541432,BFTS,28
162,0.0259619810508079,BFTS,28
163,0.0,BFTS,28
164,0.0,BFTS,28
165,0.0,BFTS,28
166,0.012735552550695,BFTS,28
167,0.0116939277934599,BFTS,28
168,0.0,BFTS,28
169,0.0,BFTS,28
170,5.684595882078743e-06,BFTS,28
171,5.0907856779229593e-05,BFTS,28
172,0.0,BFTS,28
173,0.0,BFTS,28
174,0.0,BFTS,28
175,0.0,BFTS,28
176,3.143349301547785e-06,BFTS,28
177,0.0,BFTS,28
178,0.0,BFTS,28
179,0.0,BFTS,28
180,0.0,BFTS,28
181,0.0,BFTS,28
182,0.0102918782739292,BFTS,28
183,0.0,BFTS,28
184,1.983975088516913e-05,BFTS,28
185,0.0,BFTS,28
186,0.0,BFTS,28
187,0.0001226227742837,BFTS,28
188,8.498487269266071e-06,BFTS,28
189,0.0,BFTS,28
190,0.0,BFTS,28
191,0.0,BFTS,28
192,0.0,BFTS,28
193,0.0,BFTS,28
194,0.0,BFTS,28
195,0.0,BFTS,28
196,0.0,BFTS,28
197,0.0069659223560869,BFTS,28
198,0.0,BFTS,28
199,0.0,BFTS,28
200,0.0,BFTS,28
201,0.0,BFTS,28
202,0.0,BFTS,28
203,0.0001115126488366,BFTS,28
204,0.0,BFTS,28
205,0.0,BFTS,28
206,0.0251405255077835,BFTS,28
207,0.0,BFTS,28
208,0.0020117435529905,BFTS,28
209,0.0,BFTS,28
210,1.257339720619114e-05,BFTS,28
211,0.0,BFTS,28
212,0.0077137791859982,BFTS,28
213,0.0001405178551354,BFTS,28
214,0.0,BFTS,28
215,0.0,BFTS,28
216,0.0086192207546223,BFTS,28
217,0.0,BFTS,28
218,0.0,BFTS,28
219,0.0,BFTS,28
220,2.8328290897553567e-05,BFTS,28
221,0.0,BFTS,28
222,6.218905472636816e-05,BFTS,28
223,0.0,BFTS,28
224,0.0,BFTS,28
225,0.0,BFTS,28
226,0.0,BFTS,28
227,0.0,BFTS,28
228,2.8422979410393717e-06,BFTS,28
229,0.0,BFTS,28
230,0.0,BFTS,28
231,0.0123353786797541,BFTS,28
232,4.353233830845771e-05,BFTS,28
233,6.777959737002624e-05,BFTS,28
234,3.694987323351183e-05,BFTS,28
235,0.0,BFTS,28
236,0.0,BFTS,28
237,0.0,BFTS,28
238,0.0,BFTS,28
239,0.0,BFTS,28
240,0.0,BFTS,28
241,0.0018638255047426,BFTS,28
242,0.0,BFTS,28
243,0.0,BFTS,28
244,0.0,BFTS,28
245,0.0,BFTS,28
246,0.008608142882325,BFTS,28
247,0.0010960392700565,BFTS,28
248,0.0,BFTS,28
249,0.0128749529527499,BFTS,28
250,0.0176218378609761,BFTS,28
251,0.0,BFTS,28
252,0.0,BFTS,28
253,0.0,BFTS,28
254,0.0,BFTS,28
255,0.0,BFTS,28
256,0.0,BFTS,28
257,0.0,BFTS,28
258,0.0002500539583687,BFTS,28
259,0.0,BFTS,28
260,0.0,BFTS,28
261,2.8422979410393717e-06,BFTS,28
262,0.0,BFTS,28
263,0.0,BFTS,28
264,0.0,BFTS,28
265,0.0,BFTS,28
266,0.0,BFTS,28
267,0.0215257795418676,BFTS,28
268,0.0050933979103425,BFTS,28
269,0.0,BFTS,28
270,0.0126734581849284,BFTS,28
271,0.0196649195828782,BFTS,28
272,0.0,BFTS,28
273,0.0011342691053452,BFTS,28
274,0.0,BFTS,28
275,0.0069506206256525,BFTS,28
276,0.0,BFTS,28
277,0.0,BFTS,28
278,0.0,BFTS,28
279,0.0,BFTS,28
280,5.665658179510714e-06,BFTS,28
281,0.0,BFTS,28
282,0.0,BFTS,28
283,0.0,BFTS,28
284,0.0,BFTS,28
285,0.0088245056361941,BFTS,28
286,0.0,BFTS,28
287,2.798507462686567e-05,BFTS,28
288,0.0,BFTS,28
289,0.0,BFTS,28
290,0.0,BFTS,28
291,3.1696524793021697e-06,BFTS,28
292,0.0,BFTS,28
293,0.0,BFTS,28
294,0.0,BFTS,28
295,2.5152321162569543e-05,BFTS,28
296,0.0201279063083738,BFTS,28
297,0.0,BFTS,28
298,1.452281930158714e-05,BFTS,28
299,0.0101953038525345,BFTS,28
300,3.1110356920640306e-05,BFTS,28
301,0.0085372703713632,BFTS,28
302,0.0,BFTS,28
303,0.0098924570015363,BFTS,28
304,0.0,BFTS,28
305,0.0,BFTS,28
306,0.0,BFTS,28
307,0.0108757943151697,BFTS,28
308,2.811800564609553e-06,BFTS,28
309,2.9281890907387235e-06,BFTS,28
310,0.0,BFTS,28
311,0.0,BFTS,28
312,0.0,BFTS,28
313,0.0,BFTS,28
314,0.0,BFTS,28
315,0.0001227262683619,BFTS,28
316,0.0,BFTS,28
317,0.0,BFTS,28
318,0.0,BFTS,28
319,0.0,BFTS,28
320,0.0,BFTS,28
321,0.0,BFTS,28
322,0.0,BFTS,28
323,0.0140362913913217,BFTS,28
324,0.0,BFTS,28
325,0.0,BFTS,28
326,0.0,BFTS,28
327,4.4006890221669e-05,BFTS,28
328,0.008868311780147,BFTS,28
329,0.0001074393146876,BFTS,28
330,0.0,BFTS,28
331,0.0001119402985074,BFTS,28
332,0.0,BFTS,28
333,0.0,BFTS,28
334,0.0,BFTS,28
335,3.1482927931157065e-05,BFTS,28
336,3.130902315736474e-05,BFTS,28
337,0.0,BFTS,28
338,0.0,BFTS,28
339,0.0,BFTS,28
340,0.0,BFTS,28
341,5.623601129219106e-06,BFTS,28
342,0.0,BFTS,28
343,0.0,BFTS,28
344,1.5957514712828565e-05,BFTS,28
345,0.0001990049751243,BFTS,28
346,0.0,BFTS,28
347,0.0,BFTS,28
348,0.0,BFTS,28
349,0.1895626133812366,BFTS,28
350,0.1098867156226054,BFTS,28
351,8.700536910858422e-05,BFTS,28
352,8.38138661660185e-06,BFTS,28
353,0.1780567811426801,BFTS,28
0,0.0,BFTS,4
1,0.0,BFTS,4
2,1.4009840511975613e-05,BFTS,4
3,0.0001991775893086,BFTS,4
4,0.000117085787544,BFTS,4
5,0.0,BFTS,4
6,0.0,BFTS,4
7,0.0,BFTS,4
8,0.0,BFTS,4
9,0.0,BFTS,4
10,0.0098489140698772,BFTS,4
11,5.721085633209758e-06,BFTS,4
12,0.0,BFTS,4
13,0.0,BFTS,4
14,0.0,BFTS,4
15,0.0,BFTS,4
16,0.0,BFTS,4
17,0.0093806219480853,BFTS,4
18,0.0,BFTS,4
19,0.0,BFTS,4
20,7.429341654195986e-05,BFTS,4
21,0.0,BFTS,4
22,0.0,BFTS,4
23,0.0,BFTS,4
24,0.0,BFTS,4
25,0.0,BFTS,4
26,3.10112136548576e-06,BFTS,4
27,0.0001588219945773,BFTS,4
28,0.0,BFTS,4
29,0.0,BFTS,4
30,0.0,BFTS,4
31,0.0084939604214854,BFTS,4
32,0.0,BFTS,4
33,0.0,BFTS,4
34,0.0,BFTS,4
35,9.134959112240662e-05,BFTS,4
36,0.0,BFTS,4
37,0.0098972939810221,BFTS,4
38,0.012413496437047,BFTS,4
39,5.548158011540168e-06,BFTS,4
40,0.0,BFTS,4
41,0.0,BFTS,4
42,0.0110609652667767,BFTS,4
43,0.0057776582271387,BFTS,4
44,2.513541705940756e-05,BFTS,4
45,0.0,BFTS,4
46,0.0,BFTS,4
47,9.559863867538526e-06,BFTS,4
48,0.0002666964374317,BFTS,4
49,0.0239303260006503,BFTS,4
50,9.425781397277834e-06,BFTS,4
51,0.0,BFTS,4
52,0.0,BFTS,4
53,0.0,BFTS,4
54,0.0,BFTS,4
55,1.5280949500748283e-05,BFTS,4
56,0.0119393172571201,BFTS,4
57,0.0,BFTS,4
58,0.0001187792804737,BFTS,4
59,1.1207872409580488e-05,BFTS,4
60,0.0075857727415801,BFTS,4
61,0.0017092083600397,BFTS,4
62,8.11469012661689e-05,BFTS,4
63,0.0,BFTS,4
64,0.0,BFTS,4
65,0.0,BFTS,4
66,2.860542816604879e-06,BFTS,4
67,0.0,BFTS,4
68,0.0104101373815759,BFTS,4
69,0.0113297892395279,BFTS,4
70,0.0,BFTS,4
71,0.0,BFTS,4
72,0.0,BFTS,4
73,0.0,BFTS,4
74,0.0,BFTS,4
75,5.800848581278176e-05,BFTS,4
76,0.0,BFTS,4
77,0.0,BFTS,4
78,0.0,BFTS,4
79,0.0,BFTS,4
80,6.295247088448222e-06,BFTS,4
81,0.0,BFTS,4
82,0.0,BFTS,4
83,0.0,BFTS,4
84,3.1866212891795085e-06,BFTS,4
85,0.0,BFTS,4
86,0.0217583360556677,BFTS,4
87,0.0,BFTS,4
88,0.0,BFTS,4
89,2.2415744819160976e-05,BFTS,4
90,5.864303387946047e-05,BFTS,4
91,0.0,BFTS,4
92,0.0,BFTS,4
93,0.0,BFTS,4
94,8.405904307185368e-06,BFTS,4
95,0.0,BFTS,4
96,0.0,BFTS,4
97,0.0001058400842143,BFTS,4
98,0.0,BFTS,4
99,0.0,BFTS,4
100,0.0,BFTS,4
101,0.0,BFTS,4
102,0.0004831243539616,BFTS,4
103,0.0,BFTS,4
104,0.0,BFTS,4
105,0.0,BFTS,4
106,0.0,BFTS,4
107,0.0,BFTS,4
108,0.0,BFTS,4
109,0.0,BFTS,4
110,0.0,BFTS,4
111,0.0,BFTS,4
112,8.79193184267547e-05,BFTS,4
113,0.0,BFTS,4
114,0.0,BFTS,4
115,0.0125680343645239,BFTS,4
116,0.0,BFTS,4
117,0.0227358199591083,BFTS,4
118,1.6760067788586097e-05,BFTS,4
119,0.000153893505694,BFTS,4
120,0.0,BFTS,4
121,6.444526635508782e-05,BFTS,4
122,0.0,BFTS,4
123,0.0,BFTS,4
124,0.0080527056521301,BFTS,4
125,0.0,BFTS,4
126,0.0107293538806674,BFTS,4
127,0.0,BFTS,4
128,0.0,BFTS,4
129,0.005231276277147,BFTS,4
130,1.5738117721120552e-05,BFTS,4
131,0.0,BFTS,4
132,0.0,BFTS,4
133,0.0239852100500226,BFTS,4
134,0.0,BFTS,4
135,0.0,BFTS,4
136,0.0,BFTS,4
137,0.0,BFTS,4
138,0.0,BFTS,4
139,0.0,BFTS,4
140,0.0,BFTS,4
141,0.0,BFTS,4
142,0.000204674010122,BFTS,4
143,2.801968102395122e-06,BFTS,4
144,0.0,BFTS,4
145,0.0,BFTS,4
146,3.591001502696014e-05,BFTS,4
147,0.0,BFTS,4
148,0.0109004415996824,BFTS,4
149,6.373242578359017e-06,BFTS,4
150,0.0,BFTS,4
151,0.0,BFTS,4
152,0.0,BFTS,4
153,0.0,BFTS,4
154,0.0,BFTS,4
155,0.0,BFTS,4
156,0.0,BFTS,4
157,0.0,BFTS,4
158,1.55056068274288e-05,BFTS,4
159,6.373242578359017e-06,BFTS,4
160,0.0,BFTS,4
161,0.0,BFTS,4
162,0.0,BFTS,4
163,0.0,BFTS,4
164,0.0,BFTS,4
165,0.0,BFTS,4
166,0.0,BFTS,4
167,0.0,BFTS,4
168,5.524617696455406e-06,BFTS,4
169,0.0,BFTS,4
170,0.0,BFTS,4
171,0.0,BFTS,4
172,0.0,BFTS,4
173,0.0,BFTS,4
174,5.3212861719658105e-05,BFTS,4
175,0.0,BFTS,4
176,0.0,BFTS,4
177,0.0,BFTS,4
178,0.0,BFTS,4
179,0.0,BFTS,4
180,9.30336409645728e-06,BFTS,4
181,0.0,BFTS,4
182,0.0,BFTS,4
183,0.0,BFTS,4
184,0.0,BFTS,4
185,1.4126989940395126e-05,BFTS,4
186,4.494180036852276e-05,BFTS,4
187,2.7956594468110183e-05,BFTS,4
188,0.0,BFTS,4
189,0.0,BFTS,4
190,0.0,BFTS,4
191,0.0,BFTS,4
192,0.0002036290743012,BFTS,4
193,0.0,BFTS,4
194,8.426587569098018e-06,BFTS,4
195,2.7623088482277027e-05,BFTS,4
196,0.0,BFTS,4
197,0.0,BFTS,4
198,3.10112136548576e-06,BFTS,4
199,0.0,BFTS,4
200,0.0,BFTS,4
201,0.0,BFTS,4
202,0.0,BFTS,4
203,0.0,BFTS,4
204,0.0,BFTS,4
205,0.0,BFTS,4
206,5.04354258431122e-05,BFTS,4
207,0.0082915702904137,BFTS,4
208,2.836107046024345e-06,BFTS,4
209,4.161118508655127e-05,BFTS,4
210,6.368007132167987e-05,BFTS,4
211,0.0,BFTS,4
212,0.0,BFTS,4
213,0.0023072342959214,BFTS,4
214,0.0,BFTS,4
215,3.1419271324259446e-06,BFTS,4
216,0.0033238904627006,BFTS,4
217,0.0,BFTS,4
218,0.0,BFTS,4
219,0.0,BFTS,4
220,0.0,BFTS,4
221,0.0,BFTS,4
222,0.0,BFTS,4
223,5.4073497247460914e-05,BFTS,4
224,0.0096662530397836,BFTS,4
225,1.6062708815214598e-05,BFTS,4
226,0.0,BFTS,4
227,4.000725108758481e-05,BFTS,4
228,0.0,BFTS,4
229,0.0,BFTS,4
230,0.0,BFTS,4
231,8.286926544683108e-06,BFTS,4
232,5.67221409204869e-06,BFTS,4
233,0.0,BFTS,4
234,0.0,BFTS,4
235,0.0001258638839306,BFTS,4
236,0.0,BFTS,4
237,0.0,BFTS,4
238,0.0,BFTS,4
239,0.0,BFTS,4
240,0.0,BFTS,4
241,0.0,BFTS,4
242,5.306672610139991e-06,BFTS,4
243,0.0,BFTS,4
244,0.0,BFTS,4
245,0.0,BFTS,4
246,0.0,BFTS,4
247,1.3737882170607952e-05,BFTS,4
248,0.0009890947401454,BFTS,4
249,0.0054459357832077,BFTS,4
250,0.0,BFTS,4
251,0.01979714740345,BFTS,4
252,0.0,BFTS,4
253,0.0,BFTS,4
254,0.0,BFTS,4
255,0.0011505160265952,BFTS,4
256,0.0,BFTS,4
257,0.0,BFTS,4
258,4.2453380881119926e-05,BFTS,4
259,1.6644474034620505e-05,BFTS,4
260,0.0,BFTS,4
261,0.0,BFTS,4
262,0.0,BFTS,4
263,3.314770617873243e-05,BFTS,4
264,0.0,BFTS,4
265,0.0,BFTS,4
266,0.0,BFTS,4
267,0.015400597587372,BFTS,4
268,0.0,BFTS,4
269,0.0,BFTS,4
270,0.0,BFTS,4
271,2.1002035133958043e-05,BFTS,4
272,0.0,BFTS,4
273,0.0,BFTS,4
274,0.0,BFTS,4
275,1.2590494176896444e-05,BFTS,4
276,0.0011083458675764,BFTS,4
277,8.508321138073035e-06,BFTS,4
278,0.0,BFTS,4
279,0.0250707360603824,BFTS,4
280,0.0,BFTS,4
281,0.0068317703681651,BFTS,4
282,0.0088782200222282,BFTS,4
283,2.653336305069996e-06,BFTS,4
284,1.4044312615163365e-05,BFTS,4
285,0.0089773469392212,BFTS,4
286,0.0,BFTS,4
287,0.0,BFTS,4
288,0.0001344944689149,BFTS,4
289,2.860542816604879e-06,BFTS,4
290,0.0,BFTS,4
291,0.0,BFTS,4
292,0.0,BFTS,4
293,0.0010574823856306,BFTS,4
294,0.011175834810039,BFTS,4
295,3.038539733050473e-05,BFTS,4
296,0.0,BFTS,4
297,0.0,BFTS,4
298,0.0,BFTS,4
299,0.0,BFTS,4
300,0.0095056913056224,BFTS,4
301,0.0,BFTS,4
302,0.0,BFTS,4
303,0.0,BFTS,4
304,0.0,BFTS,4
305,0.0,BFTS,4
306,0.008707948794284,BFTS,4
307,0.0,BFTS,4
308,0.0,BFTS,4
309,2.7775573574963432e-05,BFTS,4
310,0.0,BFTS,4
311,0.0,BFTS,4
312,2.8361070460243453e-05,BFTS,4
313,0.0,BFTS,4
314,0.0,BFTS,4
315,0.0,BFTS,4
316,0.0,BFTS,4
317,0.0,BFTS,4
318,0.0,BFTS,4
319,0.0,BFTS,4
320,7.490013315579228e-05,BFTS,4
321,7.960008915209984e-06,BFTS,4
322,0.0,BFTS,4
323,0.0029348177810101,BFTS,4
324,4.088492760412444e-05,BFTS,4
325,0.0,BFTS,4
326,0.0,BFTS,4
327,0.0,BFTS,4
328,0.0,BFTS,4
329,0.009748190116462,BFTS,4
330,0.0,BFTS,4
331,0.0,BFTS,4
332,0.0,BFTS,4
333,0.0,BFTS,4
334,0.0060877666409663,BFTS,4
335,0.0,BFTS,4
336,3.814682191650479e-05,BFTS,4
337,0.0,BFTS,4
338,0.0,BFTS,4
339,0.0,BFTS,4
340,1.2655412395715252e-05,BFTS,4
341,0.0,BFTS,4
342,7.022156307581681e-05,BFTS,4
343,0.0,BFTS,4
344,0.028545773624813,BFTS,4
345,0.0001011240431873,BFTS,4
346,1.3870395028850423e-05,BFTS,4
347,0.0094037879073508,BFTS,4
348,0.0,BFTS,4
349,0.1591477101027474,BFTS,4
350,0.1038581249951536,BFTS,4
351,8.581628449814637e-06,BFTS,4
352,0.0,BFTS,4
353,0.2787122301102213,BFTS,4
0,0.0,BFTS,10
1,0.0157981015936299,BFTS,10
2,0.0,BFTS,10
3,0.0086426319188542,BFTS,10
4,0.0,BFTS,10
5,9.497397713026633e-06,BFTS,10
6,0.0122017697320047,BFTS,10
7,0.0,BFTS,10
8,0.0,BFTS,10
9,0.0,BFTS,10
10,0.0,BFTS,10
11,1.5828996188377718e-05,BFTS,10
12,0.0086526857481157,BFTS,10
13,0.0,BFTS,10
14,0.0,BFTS,10
15,0.0,BFTS,10
16,0.0,BFTS,10
17,0.0041912917165907,BFTS,10
18,0.0,BFTS,10
19,0.0,BFTS,10
20,2.203100812104868e-05,BFTS,10
21,0.0001736563341147,BFTS,10
22,0.0057196365753043,BFTS,10
23,0.0066178005385855,BFTS,10
24,0.0081867568286289,BFTS,10
25,0.0,BFTS,10
26,0.0,BFTS,10
27,0.0,BFTS,10
28,0.0,BFTS,10
29,0.0134685884737117,BFTS,10
30,0.0,BFTS,10
31,0.0,BFTS,10
32,0.0,BFTS,10
33,8.212068455802649e-06,BFTS,10
34,0.0,BFTS,10
35,0.0,BFTS,10
36,0.0091998125846851,BFTS,10
37,0.0,BFTS,10
38,0.0,BFTS,10
39,0.0001706109607421,BFTS,10
40,5.061625287879938e-05,BFTS,10
41,0.0102643297485704,BFTS,10
42,0.0,BFTS,10
43,0.0,BFTS,10
44,0.0070701860194013,BFTS,10
45,1.2677163357927031e-05,BFTS,10
46,0.0,BFTS,10
47,0.0161705100378368,BFTS,10
48,0.0,BFTS,10
49,0.0,BFTS,10
50,0.0,BFTS,10
51,0.0,BFTS,10
52,0.0,BFTS,10
53,0.0,BFTS,10
54,0.0,BFTS,10
55,0.0,BFTS,10
56,0.0,BFTS,10
57,0.0,BFTS,10
58,0.0117197887778748,BFTS,10
59,8.675133597057395e-06,BFTS,10
60,0.0,BFTS,10
61,5.506183444007621e-06,BFTS,10
62,0.0,BFTS,10
63,0.0,BFTS,10
64,0.00730982815636,BFTS,10
65,5.506183444007621e-06,BFTS,10
66,0.0,BFTS,10
67,1.5505029831677396e-05,BFTS,10
68,3.803149007378109e-05,BFTS,10
69,0.0,BFTS,10
70,0.0003276179149184,BFTS,10
71,0.0109197393568024,BFTS,10
72,0.0,BFTS,10
73,0.0110470961496537,BFTS,10
74,0.0,BFTS,10
75,0.0,BFTS,10
76,0.0,BFTS,10
77,5.205080158234436e-05,BFTS,10
78,0.0,BFTS,10
79,0.0,BFTS,10
80,0.0,BFTS,10
81,0.0,BFTS,10
82,0.0,BFTS,10
83,0.0,BFTS,10
84,0.0,BFTS,10
85,0.0,BFTS,10
86,0.0,BFTS,10
87,0.0,BFTS,10
88,0.0,BFTS,10
89,0.0005534891958908,BFTS,10
90,0.0,BFTS,10
91,0.0,BFTS,10
92,0.0,BFTS,10
93,0.0020506720754026,BFTS,10
94,1.2663196950702175e-05,BFTS,10
95,0.0,BFTS,10
96,4.8386729512489466e-05,BFTS,10
97,0.0,BFTS,10
98,0.0,BFTS,10
99,0.0,BFTS,10
100,0.0,BFTS,10
101,5.506183444007621e-06,BFTS,10
102,0.0,BFTS,10
103,0.0,BFTS,10
104,0.0,BFTS,10
105,0.0,BFTS,10
106,1.2663196950702175e-05,BFTS,10
107,0.0,BFTS,10
108,5.534891958908962e-06,BFTS,10
109,0.0,BFTS,10
110,0.0,BFTS,10
111,0.0001185601591597,BFTS,10
112,0.0117200375244035,BFTS,10
113,0.0,BFTS,10
114,0.0103540731725869,BFTS,10
115,0.0036046682056355,BFTS,10
116,0.0,BFTS,10
117,0.0,BFTS,10
118,5.783422398038264e-06,BFTS,10
119,4.8386729512489466e-05,BFTS,10
120,0.0,BFTS,10
121,0.0,BFTS,10
122,0.0,BFTS,10
123,0.0,BFTS,10
124,4.1200780913262845e-05,BFTS,10
125,0.0,BFTS,10
126,0.0,BFTS,10
127,1.946001245440797e-05,BFTS,10
128,0.0,BFTS,10
129,0.0,BFTS,10
130,0.0,BFTS,10
131,0.0,BFTS,10
132,0.0,BFTS,10
133,0.0,BFTS,10
134,0.0,BFTS,10
135,0.0,BFTS,10
136,0.0,BFTS,10
137,8.281466594630642e-05,BFTS,10
138,0.0,BFTS,10
139,0.0,BFTS,10
140,0.0,BFTS,10
141,0.0,BFTS,10
142,0.0084021206731854,BFTS,10
143,0.0,BFTS,10
144,0.0,BFTS,10
145,0.0,BFTS,10
146,0.0,BFTS,10
147,0.0,BFTS,10
148,0.0,BFTS,10
149,0.0,BFTS,10
150,0.0021412780829375,BFTS,10
151,0.0136683270113836,BFTS,10
152,0.0,BFTS,10
153,0.0,BFTS,10
154,8.302337938363443e-06,BFTS,10
155,0.0029817522260085,BFTS,10
156,1.937212185618137e-05,BFTS,10
157,0.0,BFTS,10
158,0.0,BFTS,10
159,0.0,BFTS,10
160,0.0,BFTS,10
161,0.0,BFTS,10
162,0.0,BFTS,10
163,0.0,BFTS,10
164,0.0,BFTS,10
165,0.0,BFTS,10
166,0.0005616720688184,BFTS,10
167,0.0,BFTS,10
168,0.0093671702983828,BFTS,10
169,0.0157086331101001,BFTS,10
170,0.0,BFTS,10
171,0.0,BFTS,10
172,0.0,BFTS,10
173,0.0262054206273002,BFTS,10
174,0.0,BFTS,10
175,0.0,BFTS,10
176,0.0,BFTS,10
177,0.0,BFTS,10
178,0.0,BFTS,10
179,0.0,BFTS,10
180,0.0,BFTS,10
181,0.0,BFTS,10
182,0.0,BFTS,10
183,8.366423502887563e-06,BFTS,10
184,0.0,BFTS,10
185,0.0,BFTS,10
186,0.0,BFTS,10
187,8.61800551552353e-05,BFTS,10
188,1.8675407300355427e-05,BFTS,10
189,0.0,BFTS,10
190,0.0,BFTS,10
191,0.0,BFTS,10
192,0.0,BFTS,10
193,0.0,BFTS,10
194,0.0,BFTS,10
195,0.0007112336167198,BFTS,10
196,0.0002024650115151,BFTS,10
197,0.0,BFTS,10
198,0.0,BFTS,10
199,2.477782549803429e-05,BFTS,10
200,0.0061741719801629,BFTS,10
201,1.4458555995095658e-05,BFTS,10
202,0.0,BFTS,10
203,0.0,BFTS,10
204,0.0,BFTS,10
205,0.0,BFTS,10
206,0.0,BFTS,10
207,6.202011932670958e-06,BFTS,10
208,3.101005966335479e-06,BFTS,10
209,2.477782549803429e-05,BFTS,10
210,7.70865682161067e-05,BFTS,10
211,0.0,BFTS,10
212,0.0004566285866099,BFTS,10
213,0.0072756154799858,BFTS,10
214,0.0064549815706492,BFTS,10
215,3.1635158049249613e-06,BFTS,10
216,0.0041119339113608,BFTS,10
217,5.534891958908962e-06,BFTS,10
218,0.0,BFTS,10
219,0.0108287146002581,BFTS,10
220,0.0,BFTS,10
221,0.0,BFTS,10
222,2.872473659416543e-06,BFTS,10
223,2.7909053697019318e-05,BFTS,10
224,1.9923947446319196e-05,BFTS,10
225,0.0,BFTS,10
226,0.0,BFTS,10
227,0.0,BFTS,10
228,0.0,BFTS,10
229,0.0,BFTS,10
230,0.0,BFTS,10
231,0.0,BFTS,10
232,0.0,BFTS,10
233,0.0139489065378951,BFTS,10
234,9.30301789900644e-06,BFTS,10
235,3.0963533596936345e-05,BFTS,10
236,0.0,BFTS,10
237,0.0046535317490446,BFTS,10
238,0.0,BFTS,10
239,0.0,BFTS,10
240,0.0,BFTS,10
241,6.648178399118641e-05,BFTS,10
242,0.006366937975233,BFTS,10
243,0.0,BFTS,10
244,0.0,BFTS,10
245,0.0209729522585116,BFTS,10
246,0.008963196836471,BFTS,10
247,0.0077680199456703,BFTS,10
248,0.0,BFTS,10
249,0.0,BFTS,10
250,4.119500587870605e-05,BFTS,10
251,0.0,BFTS,10
252,0.0,BFTS,10
253,0.0,BFTS,10
254,0.0,BFTS,10
255,1.735026719411479e-05,BFTS,10
256,0.0,BFTS,10
257,0.0,BFTS,10
258,0.0,BFTS,10
259,0.0,BFTS,10
260,0.0132863276346049,BFTS,10
261,1.6518550332022863e-05,BFTS,10
262,0.0003625354233085,BFTS,10
263,0.0,BFTS,10
264,0.0,BFTS,10
265,0.0,BFTS,10
266,0.0,BFTS,10
267,0.0,BFTS,10
268,0.0114031084404553,BFTS,10
269,0.0,BFTS,10
270,0.0,BFTS,10
271,1.496749640059553e-05,BFTS,10
272,0.0080759538553103,BFTS,10
273,0.0,BFTS,10
274,0.0,BFTS,10
275,0.0,BFTS,10
276,0.0,BFTS,10
277,0.0,BFTS,10
278,0.0,BFTS,10
279,0.0,BFTS,10
280,0.0,BFTS,10
281,0.0,BFTS,10
282,0.0,BFTS,10
283,0.0,BFTS,10
284,0.0095190190570192,BFTS,10
285,8.340005337603416e-06,BFTS,10
286,0.0,BFTS,10
287,4.925244564696641e-05,BFTS,10
288,0.0,BFTS,10
289,2.214461063447473e-05,BFTS,10
290,0.0,BFTS,10
291,0.0,BFTS,10
292,0.0,BFTS,10
293,0.0,BFTS,10
294,0.0001767573400811,BFTS,10
295,0.0,BFTS,10
296,0.0,BFTS,10
297,0.0,BFTS,10
298,0.0,BFTS,10
299,0.0,BFTS,10
300,0.0,BFTS,10
301,0.0,BFTS,10
302,0.0,BFTS,10
303,0.0,BFTS,10
304,0.0115768218899934,BFTS,10
305,0.0,BFTS,10
306,0.0,BFTS,10
307,0.0,BFTS,10
308,0.007568964753808,BFTS,10
309,0.0,BFTS,10
310,0.0,BFTS,10
311,0.0,BFTS,10
312,0.0,BFTS,10
313,0.0,BFTS,10
314,0.0,BFTS,10
315,0.0,BFTS,10
316,0.0167206690135834,BFTS,10
317,0.0094840373715905,BFTS,10
318,0.0005307250305173,BFTS,10
319,0.0,BFTS,10
320,1.735026719411479e-05,BFTS,10
321,2.891711199019132e-06,BFTS,10
322,0.0,BFTS,10
323,0.0,BFTS,10
324,0.0108611597069039,BFTS,10
325,0.0,BFTS,10
326,5.783422398038264e-06,BFTS,10
327,0.0,BFTS,10
328,3.101005966335479e-06,BFTS,10
329,0.0,BFTS,10
330,0.0,BFTS,10
331,0.0,BFTS,10
332,0.0,BFTS,10
333,0.0,BFTS,10
334,0.0,BFTS,10
335,2.737356151934216e-06,BFTS,10
336,0.0,BFTS,10
337,0.0,BFTS,10
338,0.0,BFTS,10
339,0.0,BFTS,10
340,0.0,BFTS,10
341,0.0227977702756231,BFTS,10
342,0.0,BFTS,10
343,6.088381154799858e-05,BFTS,10
344,0.0067522985496502,BFTS,10
345,0.0,BFTS,10
346,0.0103981743910005,BFTS,10
347,2.561650385955325e-05,BFTS,10
348,0.0,BFTS,10
349,0.0438648790721093,BFTS,10
350,0.1302501856711655,BFTS,10
351,0.0,BFTS,10
352,0.0,BFTS,10
353,0.3109188865302207,BFTS,10
0,0.0091423485281963,BFTS,16
1,0.0004299177499462,BFTS,16
2,0.0,BFTS,16
3,8.996365468350786e-05,BFTS,16
4,0.0,BFTS,16
5,0.0,BFTS,16
6,1.534796915672118e-05,BFTS,16
7,0.0266083247633579,BFTS,16
8,0.0,BFTS,16
9,0.0001684567139709,BFTS,16
10,0.0009085997740778,BFTS,16
11,0.0,BFTS,16
12,0.0,BFTS,16
13,0.0,BFTS,16
14,6.518016222299928e-05,BFTS,16
15,2.242985862780533e-05,BFTS,16
16,0.0,BFTS,16
17,0.0,BFTS,16
18,1.1210783866516988e-05,BFTS,16
19,0.0001861230184417,BFTS,16
20,0.0,BFTS,16
21,2.469142233766756e-05,BFTS,16
22,8.123277637220446e-06,BFTS,16
23,0.0,BFTS,16
24,0.0,BFTS,16
25,0.0075940858573465,BFTS,16
26,0.0,BFTS,16
27,9.456778448953844e-06,BFTS,16
28,0.0112514000610935,BFTS,16
29,0.0,BFTS,16
30,3.204265518257905e-06,BFTS,16
31,0.0093496492037898,BFTS,16
32,0.0,BFTS,16
33,0.0,BFTS,16
34,0.000825250793299,BFTS,16
35,0.0,BFTS,16
36,0.0,BFTS,16
37,0.0,BFTS,16
38,0.0,BFTS,16
39,0.0038355156950533,BFTS,16
40,3.031295090514472e-06,BFTS,16
41,0.00039266857564,BFTS,16
42,0.0,BFTS,16
43,0.0,BFTS,16
44,0.0,BFTS,16
45,0.0,BFTS,16
46,0.0087544816069937,BFTS,16
47,3.098930249277949e-06,BFTS,16
48,0.0,BFTS,16
49,0.0,BFTS,16
50,0.0,BFTS,16
51,0.0,BFTS,16
52,0.0,BFTS,16
53,0.0,BFTS,16
54,3.02052750492346e-06,BFTS,16
55,0.0097526861211774,BFTS,16
56,0.0,BFTS,16
57,0.0103761195670501,BFTS,16
58,0.0,BFTS,16
59,0.0,BFTS,16
60,0.0,BFTS,16
61,0.0,BFTS,16
62,5.1532016538746014e-05,BFTS,16
63,0.0,BFTS,16
64,0.0,BFTS,16
65,0.008748342419331,BFTS,16
66,0.0003009463803193,BFTS,16
67,0.0098928118636904,BFTS,16
68,0.0,BFTS,16
69,0.0,BFTS,16
70,0.0,BFTS,16
71,0.0,BFTS,16
72,0.0,BFTS,16
73,0.0,BFTS,16
74,0.0008252551248072,BFTS,16
75,0.0001017229321635,BFTS,16
76,0.0,BFTS,16
77,0.0100146561579285,BFTS,16
78,0.0104297793883908,BFTS,16
79,3.02052750492346e-05,BFTS,16
80,0.0,BFTS,16
81,0.0115744601012512,BFTS,16
82,0.0,BFTS,16
83,0.0,BFTS,16
84,0.009333357583694,BFTS,16
85,0.0,BFTS,16
86,0.0,BFTS,16
87,0.0,BFTS,16
88,1.6970437497878696e-05,BFTS,16
89,0.0,BFTS,16
90,5.656812499292898e-06,BFTS,16
91,0.0016775683047974,BFTS,16
92,2.3990307915602096e-05,BFTS,16
93,0.0,BFTS,16
94,0.0,BFTS,16
95,5.927336498924398e-06,BFTS,16
96,0.0138080737590842,BFTS,16
97,0.0,BFTS,16
98,0.0,BFTS,16
99,1.067896883876893e-05,BFTS,16
100,0.0,BFTS,16
101,0.0,BFTS,16
102,0.0,BFTS,16
103,0.0,BFTS,16
104,0.0,BFTS,16
105,0.0,BFTS,16
106,7.09405957132513e-05,BFTS,16
107,0.0,BFTS,16
108,1.5156475452572356e-05,BFTS,16
109,0.0,BFTS,16
110,6.273859349602141e-06,BFTS,16
111,0.0,BFTS,16
112,0.0,BFTS,16
113,0.0,BFTS,16
114,0.0,BFTS,16
115,0.0096306297672486,BFTS,16
116,9.612796554773717e-06,BFTS,16
117,0.0,BFTS,16
118,0.0,BFTS,16
119,0.0,BFTS,16
120,0.0,BFTS,16
121,0.0086973106999809,BFTS,16
122,0.0,BFTS,16
123,5.606458640353688e-05,BFTS,16
124,0.0,BFTS,16
125,0.0001030424979063,BFTS,16
126,0.0,BFTS,16
127,4.964791559699582e-05,BFTS,16
128,0.0,BFTS,16
129,0.0,BFTS,16
130,0.0,BFTS,16
131,0.0007400292387062,BFTS,16
132,8.331090347470553e-05,BFTS,16
133,0.0040586861533825,BFTS,16
134,0.0,BFTS,16
135,0.0,BFTS,16
136,0.0,BFTS,16
137,2.647435693786998e-06,BFTS,16
138,0.0020569792308528,BFTS,16
139,0.0140442131721451,BFTS,16
140,0.0,BFTS,16
141,0.0,BFTS,16
142,0.0,BFTS,16
143,0.0047347717017102,BFTS,16
144,0.0,BFTS,16
145,0.0023614865336076,BFTS,16
146,0.0095487419014615,BFTS,16
147,0.0,BFTS,16
148,9.612796554773717e-06,BFTS,16
149,0.0,BFTS,16
150,0.0,BFTS,16
151,0.0145097158205449,BFTS,16
152,0.0,BFTS,16
153,0.0,BFTS,16
154,3.1389684094219274e-06,BFTS,16
155,0.0,BFTS,16
156,0.0,BFTS,16
157,0.0,BFTS,16
158,0.0,BFTS,16
159,0.0,BFTS,16
160,0.0,BFTS,16
161,0.0,BFTS,16
162,0.0,BFTS,16
163,0.0,BFTS,16
164,0.0,BFTS,16
165,0.0,BFTS,16
166,0.0,BFTS,16
167,0.007891925740386,BFTS,16
168,0.0,BFTS,16
169,6.446147045822897e-05,BFTS,16
170,0.0,BFTS,16
171,0.0,BFTS,16
172,0.0,BFTS,16
173,0.0,BFTS,16
174,0.0,BFTS,16
175,0.0,BFTS,16
176,0.0,BFTS,16
177,0.0,BFTS,16
178,0.0,BFTS,16
179,0.0123923248583997,BFTS,16
180,0.0,BFTS,16
181,0.0,BFTS,16
182,0.0,BFTS,16
183,0.0,BFTS,16
184,0.0,BFTS,16
185,0.0,BFTS,16
186,0.0,BFTS,16
187,3.322580255415806e-05,BFTS,16
188,0.0002104898866082,BFTS,16
189,0.0,BFTS,16
190,0.0,BFTS,16
191,0.0064469822227349,BFTS,16
192,1.5675712553018435e-05,BFTS,16
193,0.0212305854314261,BFTS,16
194,1.589420815054994e-05,BFTS,16
195,0.0,BFTS,16
196,1.6021327591289525e-05,BFTS,16
197,0.0,BFTS,16
198,2.9987884894502623e-05,BFTS,16
199,0.0,BFTS,16
200,0.0,BFTS,16
201,0.0,BFTS,16
202,0.0,BFTS,16
203,0.0001436330478297,BFTS,16
204,0.0,BFTS,16
205,0.0,BFTS,16
206,0.0073867690745112,BFTS,16
207,3.178841630109988e-06,BFTS,16
208,0.0,BFTS,16
209,0.0,BFTS,16
210,0.0,BFTS,16
211,0.0139030890275606,BFTS,16
212,0.0,BFTS,16
213,0.0,BFTS,16
214,0.0,BFTS,16
215,0.0,BFTS,16
216,0.0,BFTS,16
217,0.0363595692371889,BFTS,16
218,0.0,BFTS,16
219,0.0094157029760627,BFTS,16
220,6.403114474880583e-06,BFTS,16
221,0.0,BFTS,16
222,0.0066506329800452,BFTS,16
223,0.010793574058235,BFTS,16
224,8.996365468350786e-05,BFTS,16
225,0.0,BFTS,16
226,0.0045747651444259,BFTS,16
227,0.0,BFTS,16
228,0.0,BFTS,16
229,0.0185241146473788,BFTS,16
230,0.0,BFTS,16
231,0.0110146378589841,BFTS,16
232,0.0,BFTS,16
233,0.0,BFTS,16
234,0.0,BFTS,16
235,0.0,BFTS,16
236,0.0,BFTS,16
237,0.0,BFTS,16
238,0.0,BFTS,16
239,3.204265518257905e-06,BFTS,16
240,0.0,BFTS,16
241,0.0162792144252546,BFTS,16
242,0.0,BFTS,16
243,0.0,BFTS,16
244,2.545565624681804e-05,BFTS,16
245,0.0,BFTS,16
246,0.0002824026324836,BFTS,16
247,0.0,BFTS,16
248,0.0,BFTS,16
249,0.0,BFTS,16
250,1.2715366520439952e-05,BFTS,16
251,0.0,BFTS,16
252,0.0100062892019055,BFTS,16
253,0.0,BFTS,16
254,0.0,BFTS,16
255,0.0,BFTS,16
256,0.0,BFTS,16
257,0.0,BFTS,16
258,0.0,BFTS,16
259,0.0,BFTS,16
260,0.0194852935013413,BFTS,16
261,3.1389684094219274e-06,BFTS,16
262,0.0,BFTS,16
263,0.0,BFTS,16
264,0.0,BFTS,16
265,0.0080012304756164,BFTS,16
266,0.0,BFTS,16
267,0.0065015556629851,BFTS,16
268,0.0,BFTS,16
269,0.0,BFTS,16
270,0.0,BFTS,16
271,0.0,BFTS,16
272,0.0058475762487107,BFTS,16
273,0.0,BFTS,16
274,0.0001334871104846,BFTS,16
275,0.0,BFTS,16
276,0.0019775500979358,BFTS,16
277,0.0,BFTS,16
278,0.0135759589899095,BFTS,16
279,0.0,BFTS,16
280,0.0,BFTS,16
281,0.0104291371207881,BFTS,16
282,0.0,BFTS,16
283,2.7890372243501545e-05,BFTS,16
284,4.0286093240613344e-05,BFTS,16
285,0.0,BFTS,16
286,6.04105500984692e-06,BFTS,16
287,0.0,BFTS,16
288,0.0079987328740001,BFTS,16
289,0.0,BFTS,16
290,0.0,BFTS,16
291,7.067003269899514e-05,BFTS,16
292,0.0087027851475884,BFTS,16
293,0.0,BFTS,16
294,3.1389684094219274e-06,BFTS,16
295,3.1389684094219274e-06,BFTS,16
296,0.0,BFTS,16
297,0.0,BFTS,16
298,1.1995153957801048e-05,BFTS,16
299,0.0062412455220457,BFTS,16
300,0.0,BFTS,16
301,0.0110192058897258,BFTS,16
302,0.0253061449889187,BFTS,16
303,0.0,BFTS,16
304,3.031295090514472e-06,BFTS,16
305,0.0,BFTS,16
306,0.0,BFTS,16
307,0.0,BFTS,16
308,0.0131042190202021,BFTS,16
309,0.0,BFTS,16
310,0.0115840114478545,BFTS,16
311,0.0,BFTS,16
312,0.0086356591747721,BFTS,16
313,0.0,BFTS,16
314,6.1391876626884726e-06,BFTS,16
315,0.0,BFTS,16
316,0.0,BFTS,16
317,2.0991519426151836e-05,BFTS,16
318,2.698909640505236e-05,BFTS,16
319,0.0,BFTS,16
320,0.0,BFTS,16
321,0.0197479606270902,BFTS,16
322,5.294871387573996e-06,BFTS,16
323,0.0117462684757435,BFTS,16
324,1.6021327591289525e-05,BFTS,16
325,1.2278375325376943e-05,BFTS,16
326,0.0,BFTS,16
327,0.0,BFTS,16
328,0.0,BFTS,16
329,0.0,BFTS,16
330,0.0,BFTS,16
331,9.536524890329965e-06,BFTS,16
332,0.0,BFTS,16
333,0.0,BFTS,16
334,0.0004834037824694,BFTS,16
335,0.0,BFTS,16
336,0.0,BFTS,16
337,0.0002189188611947,BFTS,16
338,0.0,BFTS,16
339,0.0,BFTS,16
340,0.0,BFTS,16
341,0.0139884419775307,BFTS,16
342,0.0,BFTS,16
343,3.204265518257905e-06,BFTS,16
344,3.624633005908152e-05,BFTS,16
345,6.1978604985558985e-06,BFTS,16
346,1.51026375246173e-05,BFTS,16
347,0.0,BFTS,16
348,0.0,BFTS,16
349,0.0450686175252409,BFTS,16
350,0.2029510457189394,BFTS,16
351,0.0,BFTS,16
352,0.0,BFTS,16
353,0.1056229919226292,BFTS,16
0,0.0,BFTS,25
1,0.0,BFTS,25
2,0.0,BFTS,25
3,0.0,BFTS,25
4,0.0,BFTS,25
5,0.0,BFTS,25
6,0.0,BFTS,25
7,0.0,BFTS,25
8,0.0,BFTS,25
9,0.0,BFTS,25
10,0.0,BFTS,25
11,9.550003820001529e-06,BFTS,25
12,0.0,BFTS,25
13,0.0,BFTS,25
14,0.0082038986527471,BFTS,25
15,0.0008243023735059,BFTS,25
16,0.0060852910514704,BFTS,25
17,0.0,BFTS,25
18,2.802156539672932e-06,BFTS,25
19,0.0,BFTS,25
20,0.0,BFTS,25
21,0.0015716947494001,BFTS,25
22,0.0,BFTS,25
23,0.0,BFTS,25
24,0.0,BFTS,25
25,0.0,BFTS,25
26,0.0,BFTS,25
27,0.0,BFTS,25
28,0.0,BFTS,25
29,0.0081811699391346,BFTS,25
30,0.0,BFTS,25
31,0.0,BFTS,25
32,0.0,BFTS,25
33,5.814291528577242e-06,BFTS,25
34,0.0,BFTS,25
35,3.183334606667176e-06,BFTS,25
36,0.0,BFTS,25
37,0.0,BFTS,25
38,0.0,BFTS,25
39,5.604313079345864e-06,BFTS,25
40,0.0,BFTS,25
41,0.0,BFTS,25
42,0.0,BFTS,25
43,0.0028302596440463,BFTS,25
44,0.0,BFTS,25
45,1.4081809681525792e-05,BFTS,25
46,0.0,BFTS,25
47,1.401078269836466e-05,BFTS,25
48,8.406469619018796e-06,BFTS,25
49,3.011794186032503e-06,BFTS,25
50,0.0,BFTS,25
51,0.0,BFTS,25
52,0.0,BFTS,25
53,0.0,BFTS,25
54,1.1265447745220636e-05,BFTS,25
55,9.655269856011728e-05,BFTS,25
56,0.0,BFTS,25
57,0.0,BFTS,25
58,0.0020395422697408,BFTS,25
59,0.0,BFTS,25
60,0.0,BFTS,25
61,0.0,BFTS,25
62,0.0,BFTS,25
63,0.0053752630661787,BFTS,25
64,7.958336516667939e-05,BFTS,25
65,0.0,BFTS,25
66,0.0006273183504254,BFTS,25
67,0.0,BFTS,25
68,0.0,BFTS,25
69,0.0,BFTS,25
70,2.9565505333617163e-06,BFTS,25
71,0.0,BFTS,25
72,0.0,BFTS,25
73,0.0,BFTS,25
74,0.012239938277796,BFTS,25
75,0.0004186783948266,BFTS,25
76,0.0,BFTS,25
77,7.273256236817223e-05,BFTS,25
78,0.0,BFTS,25
79,0.0,BFTS,25
80,0.003632659079637,BFTS,25
81,0.0,BFTS,25
82,0.0,BFTS,25
83,1.978675531133046e-05,BFTS,25
84,0.0,BFTS,25
85,0.0100585329605676,BFTS,25
86,0.0,BFTS,25
87,5.513469405758268e-06,BFTS,25
88,0.0,BFTS,25
89,0.0001464224098946,BFTS,25
90,0.0,BFTS,25
91,0.0,BFTS,25
92,0.0,BFTS,25
93,0.0,BFTS,25
94,0.0,BFTS,25
95,0.0,BFTS,25
96,0.0029028416421317,BFTS,25
97,0.0,BFTS,25
98,0.0,BFTS,25
99,0.0,BFTS,25
100,0.0,BFTS,25
101,0.0,BFTS,25
102,0.0009804670588534,BFTS,25
103,1.6898171617830952e-05,BFTS,25
104,0.0,BFTS,25
105,0.0,BFTS,25
106,0.0012405797101449,BFTS,25
107,0.0,BFTS,25
108,0.0,BFTS,25
109,0.0,BFTS,25
110,0.0,BFTS,25
111,0.0,BFTS,25
112,0.0100911707031349,BFTS,25
113,0.0048579290615075,BFTS,25
114,0.0,BFTS,25
115,0.0,BFTS,25
116,0.0,BFTS,25
117,3.0305234320071764e-06,BFTS,25
118,0.0046173913043478,BFTS,25
119,0.0,BFTS,25
120,0.0,BFTS,25
121,0.0100985179185121,BFTS,25
122,0.0,BFTS,25
123,0.0,BFTS,25
124,7.040904840762896e-05,BFTS,25
125,5.513469405758268e-06,BFTS,25
126,0.0016890425340155,BFTS,25
127,0.0,BFTS,25
128,0.0073893111352394,BFTS,25
129,0.0,BFTS,25
130,0.0,BFTS,25
131,0.0,BFTS,25
132,0.0,BFTS,25
133,7.842347622903092e-05,BFTS,25
134,0.0,BFTS,25
135,0.0,BFTS,25
136,5.604313079345864e-06,BFTS,25
137,0.0,BFTS,25
138,0.0,BFTS,25
139,0.0,BFTS,25
140,0.0,BFTS,25
141,0.0,BFTS,25
142,0.0,BFTS,25
143,0.0094799704586548,BFTS,25
144,0.0,BFTS,25
145,0.0,BFTS,25
146,0.0,BFTS,25
147,0.0,BFTS,25
148,0.0,BFTS,25
149,0.0056591498805063,BFTS,25
150,0.0,BFTS,25
151,0.0,BFTS,25
152,0.0,BFTS,25
153,0.0,BFTS,25
154,0.0,BFTS,25
155,2.802156539672932e-06,BFTS,25
156,0.0,BFTS,25
157,0.0105494564416026,BFTS,25
158,0.0,BFTS,25
159,0.0,BFTS,25
160,0.0,BFTS,25
161,2.228334224667023e-05,BFTS,25
162,0.0,BFTS,25
163,0.0001189802742743,BFTS,25
164,0.0,BFTS,25
165,0.0,BFTS,25
166,0.0,BFTS,25
167,0.0,BFTS,25
168,0.0,BFTS,25
169,0.0,BFTS,25
170,0.0,BFTS,25
171,0.0,BFTS,25
172,0.0,BFTS,25
173,0.0,BFTS,25
174,0.0,BFTS,25
175,1.7442874585731727e-05,BFTS,25
176,0.0,BFTS,25
177,5.649909036464513e-06,BFTS,25
178,4.538387858146218e-05,BFTS,25
179,0.007471203197805,BFTS,25
180,0.0,BFTS,25
181,0.0017910393483162,BFTS,25
182,0.0,BFTS,25
183,0.001292710128764,BFTS,25
184,2.2417252317383457e-05,BFTS,25
185,0.0,BFTS,25
186,0.0,BFTS,25
187,0.0,BFTS,25
188,0.0,BFTS,25
189,0.0089623188405797,BFTS,25
190,0.0,BFTS,25
191,1.818314059204306e-05,BFTS,25
192,0.0,BFTS,25
193,0.0,BFTS,25
194,0.0,BFTS,25
195,0.0,BFTS,25
196,0.0,BFTS,25
197,0.0,BFTS,25
198,1.7909351862915016e-05,BFTS,25
199,0.0,BFTS,25
200,0.0,BFTS,25
201,1.9615095777710525e-05,BFTS,25
202,0.0,BFTS,25
203,2.8650011460004585e-05,BFTS,25
204,0.0113517712073751,BFTS,25
205,0.0,BFTS,25
206,0.0,BFTS,25
207,2.8163619363051587e-06,BFTS,25
208,0.0,BFTS,25
209,0.0,BFTS,25
210,0.0,BFTS,25
211,0.0,BFTS,25
212,0.0,BFTS,25
213,0.0,BFTS,25
214,2.424418745605741e-05,BFTS,25
215,0.0,BFTS,25
216,0.0,BFTS,25
217,0.0,BFTS,25
218,0.0003135108292143,BFTS,25
219,0.0011018082446653,BFTS,25
220,0.0002000145465124,BFTS,25
221,0.0,BFTS,25
222,0.0,BFTS,25
223,2.8163619363051587e-06,BFTS,25
224,0.0,BFTS,25
225,0.0,BFTS,25
226,8.449085808915476e-06,BFTS,25
227,0.0,BFTS,25
228,0.0013511435937463,BFTS,25
229,0.0,BFTS,25
230,0.0,BFTS,25
231,4.848837491211482e-05,BFTS,25
232,0.0,BFTS,25
233,3.5338417803284035e-05,BFTS,25
234,1.1628583057154484e-05,BFTS,25
235,0.0,BFTS,25
236,0.0,BFTS,25
237,0.0,BFTS,25
238,0.0,BFTS,25
239,0.0,BFTS,25
240,8.474863554696769e-06,BFTS,25
241,0.0,BFTS,25
242,0.0,BFTS,25
243,2.802156539672932e-06,BFTS,25
244,0.005127536231884,BFTS,25
245,0.0,BFTS,25
246,0.0,BFTS,25
247,0.0,BFTS,25
248,0.0,BFTS,25
249,0.0,BFTS,25
250,0.0,BFTS,25
251,0.0,BFTS,25
252,0.0,BFTS,25
253,0.0,BFTS,25
254,0.0083149692565342,BFTS,25
255,0.0088289855072463,BFTS,25
256,0.0,BFTS,25
257,0.0,BFTS,25
258,0.0,BFTS,25
259,0.0008662693062749,BFTS,25
260,0.0,BFTS,25
261,0.0,BFTS,25
262,0.0,BFTS,25
263,2.756734702879134e-06,BFTS,25
264,0.0,BFTS,25
265,0.0,BFTS,25
266,0.0,BFTS,25
267,0.0,BFTS,25
268,0.0,BFTS,25
269,0.0,BFTS,25
270,0.0,BFTS,25
271,0.0,BFTS,25
272,0.0,BFTS,25
273,0.0,BFTS,25
274,0.0,BFTS,25
275,0.0,BFTS,25
276,2.325716611430897e-05,BFTS,25
277,0.0,BFTS,25
278,0.0,BFTS,25
279,0.0,BFTS,25
280,0.0,BFTS,25
281,0.0,BFTS,25
282,2.9565505333617163e-06,BFTS,25
283,0.0,BFTS,25
284,0.0,BFTS,25
285,0.0,BFTS,25
286,0.0070829194998344,BFTS,25
287,0.0,BFTS,25
288,0.0,BFTS,25
289,0.0,BFTS,25
290,0.0,BFTS,25
291,0.0011117693660838,BFTS,25
292,0.0,BFTS,25
293,2.8163619363051587e-06,BFTS,25
294,5.913101066723433e-06,BFTS,25
295,0.0,BFTS,25
296,0.0,BFTS,25
297,0.0,BFTS,25
298,0.0,BFTS,25
299,0.0,BFTS,25
300,0.0,BFTS,25
301,3.0305234320071764e-06,BFTS,25
302,1.1299818072929026e-05,BFTS,25
303,0.0,BFTS,25
304,0.0,BFTS,25
305,1.1265447745220636e-05,BFTS,25
306,0.0,BFTS,25
307,0.0,BFTS,25
308,0.0217730084290784,BFTS,25
309,0.0,BFTS,25
310,0.0,BFTS,25
311,0.0037828210903046,BFTS,25
312,0.0,BFTS,25
313,0.0,BFTS,25
314,0.0213199681747222,BFTS,25
315,0.0117210380217485,BFTS,25
316,0.0,BFTS,25
317,0.0,BFTS,25
318,5.814291528577242e-06,BFTS,25
319,0.0,BFTS,25
320,0.0016280529495499,BFTS,25
321,0.0,BFTS,25
322,0.0,BFTS,25
323,0.0,BFTS,25
324,0.0165769631730792,BFTS,25
325,0.0,BFTS,25
326,0.0,BFTS,25
327,0.0,BFTS,25
328,0.0,BFTS,25
329,0.0,BFTS,25
330,0.0,BFTS,25
331,0.0,BFTS,25
332,0.0,BFTS,25
333,0.0,BFTS,25
334,1.1826202133446864e-05,BFTS,25
335,5.043881771411279e-05,BFTS,25
336,2.035002035002035e-05,BFTS,25
337,6.061046864014353e-06,BFTS,25
338,0.0,BFTS,25
339,0.0,BFTS,25
340,0.0,BFTS,25
341,0.0,BFTS,25
342,0.0,BFTS,25
343,0.0,BFTS,25
344,0.0,BFTS,25
345,0.0,BFTS,25
346,0.0,BFTS,25
347,2.8650011460004585e-05,BFTS,25
348,0.0,BFTS,25
349,0.2224735546068238,BFTS,25
350,0.2095378833389014,BFTS,25
351,0.0060387930456696,BFTS,25
352,0.0314212641687948,BFTS,25
353,0.255582338247513,BFTS,25
0,0.0,BFTS,22
1,0.0,BFTS,22
2,0.0,BFTS,22
3,0.0,BFTS,22
4,2.753000770840216e-06,BFTS,22
5,0.0,BFTS,22
6,0.0,BFTS,22
7,0.0,BFTS,22
8,0.0,BFTS,22
9,0.0,BFTS,22
10,6.057081940204487e-06,BFTS,22
11,0.0010236468478945,BFTS,22
12,0.0,BFTS,22
13,0.0,BFTS,22
14,0.0,BFTS,22
15,0.0,BFTS,22
16,0.0003256819818376,BFTS,22
17,0.0,BFTS,22
18,2.993510070167876e-06,BFTS,22
19,0.0,BFTS,22
20,0.0,BFTS,22
21,1.1500598031097618e-05,BFTS,22
22,0.0,BFTS,22
23,0.0,BFTS,22
24,0.0,BFTS,22
25,0.0078772350632359,BFTS,22
26,0.0,BFTS,22
27,0.0134156170537782,BFTS,22
28,3.193704569552498e-06,BFTS,22
29,6.387409139104996e-06,BFTS,22
30,0.0,BFTS,22
31,0.0,BFTS,22
32,0.0,BFTS,22
33,0.0,BFTS,22
34,0.0021564423715851,BFTS,22
35,0.0,BFTS,22
36,0.0,BFTS,22
37,0.0,BFTS,22
38,0.0,BFTS,22
39,0.0049911074371884,BFTS,22
40,0.0,BFTS,22
41,0.0,BFTS,22
42,0.0,BFTS,22
43,9.393552265724806e-06,BFTS,22
44,1.596852284776249e-05,BFTS,22
45,0.0046247588988251,BFTS,22
46,0.0,BFTS,22
47,0.0,BFTS,22
48,0.0,BFTS,22
49,0.0,BFTS,22
50,0.0128367316252808,BFTS,22
51,0.0128241971405991,BFTS,22
52,0.0,BFTS,22
53,0.0,BFTS,22
54,0.0119883129371719,BFTS,22
55,0.0,BFTS,22
56,0.0,BFTS,22
57,0.0,BFTS,22
58,0.0,BFTS,22
59,0.0,BFTS,22
60,0.0,BFTS,22
61,0.0,BFTS,22
62,0.0,BFTS,22
63,0.0,BFTS,22
64,0.0,BFTS,22
65,0.0,BFTS,22
66,0.0,BFTS,22
67,0.0,BFTS,22
68,0.0,BFTS,22
69,0.0,BFTS,22
70,5.4292977682392464e-05,BFTS,22
71,0.0,BFTS,22
72,0.0081085994408294,BFTS,22
73,0.0,BFTS,22
74,0.0,BFTS,22
75,0.0,BFTS,22
76,0.0,BFTS,22
77,0.0,BFTS,22
78,0.0086026939848403,BFTS,22
79,0.0195084522760895,BFTS,22
80,0.0,BFTS,22
81,0.0,BFTS,22
82,0.009294631976946,BFTS,22
83,0.0,BFTS,22
84,0.0,BFTS,22
85,0.0,BFTS,22
86,0.0,BFTS,22
87,0.0,BFTS,22
88,0.0015593296761103,BFTS,22
89,0.0,BFTS,22
90,0.0063538789552745,BFTS,22
91,0.0,BFTS,22
92,0.0,BFTS,22
93,0.0,BFTS,22
94,0.0,BFTS,22
95,6.396615374892392e-06,BFTS,22
96,0.0,BFTS,22
97,0.0,BFTS,22
98,0.0,BFTS,22
99,0.0,BFTS,22
100,0.0,BFTS,22
101,0.0,BFTS,22
102,0.0,BFTS,22
103,0.0,BFTS,22
104,0.0,BFTS,22
105,0.0,BFTS,22
106,0.0,BFTS,22
107,6.706779596060246e-05,BFTS,22
108,0.0105391873840769,BFTS,22
109,0.00910748625409,BFTS,22
110,0.0,BFTS,22
111,1.5142704850511216e-05,BFTS,22
112,0.0,BFTS,22
113,3.513075026507748e-05,BFTS,22
114,0.0,BFTS,22
115,0.0097211984637116,BFTS,22
116,0.0,BFTS,22
117,0.0,BFTS,22
118,0.0,BFTS,22
119,0.0092088124044988,BFTS,22
120,0.0,BFTS,22
121,0.0,BFTS,22
122,0.0,BFTS,22
123,8.259002312520647e-06,BFTS,22
124,0.0,BFTS,22
125,3.312614435771418e-05,BFTS,22
126,0.0,BFTS,22
127,0.0,BFTS,22
128,0.0,BFTS,22
129,0.0,BFTS,22
130,3.7574209062899225e-05,BFTS,22
131,0.0,BFTS,22
132,2.755458563414124e-06,BFTS,22
133,0.0,BFTS,22
134,0.0,BFTS,22
135,0.0,BFTS,22
136,0.0,BFTS,22
137,5.9492497682923775e-05,BFTS,22
138,0.0127955795227417,BFTS,22
139,0.0,BFTS,22
140,0.0,BFTS,22
141,0.0088518574184013,BFTS,22
142,2.4228327760817943e-05,BFTS,22
143,0.0003998700511719,BFTS,22
144,0.0,BFTS,22
145,0.0,BFTS,22
146,0.006218275565329,BFTS,22
147,0.0,BFTS,22
148,5.506001541680432e-06,BFTS,22
149,0.0,BFTS,22
150,0.0,BFTS,22
151,0.0,BFTS,22
152,0.0,BFTS,22
153,0.0021684353345932,BFTS,22
154,0.0,BFTS,22
155,0.009634653440545,BFTS,22
156,0.0,BFTS,22
157,0.0,BFTS,22
158,0.0,BFTS,22
159,0.0,BFTS,22
160,0.0099707456661428,BFTS,22
161,0.0078029107487287,BFTS,22
162,0.0,BFTS,22
163,0.0,BFTS,22
164,6.337274717527553e-06,BFTS,22
165,0.0115977400261357,BFTS,22
166,0.0,BFTS,22
167,0.0,BFTS,22
168,0.008884886112495,BFTS,22
169,0.0,BFTS,22
170,0.0,BFTS,22
171,0.0,BFTS,22
172,0.0,BFTS,22
173,0.0,BFTS,22
174,0.0196061133713894,BFTS,22
175,0.0,BFTS,22
176,0.0,BFTS,22
177,3.202910805339893e-06,BFTS,22
178,0.0,BFTS,22
179,0.0,BFTS,22
180,0.0,BFTS,22
181,0.0,BFTS,22
182,0.0048742747488389,BFTS,22
183,0.0003586574633049,BFTS,22
184,0.0,BFTS,22
185,0.0006128162600477,BFTS,22
186,0.0,BFTS,22
187,0.0,BFTS,22
188,0.0,BFTS,22
189,0.0,BFTS,22
190,0.0,BFTS,22
191,0.0,BFTS,22
192,0.0,BFTS,22
193,0.0045152478034977,BFTS,22
194,0.0004220849198936,BFTS,22
195,0.0,BFTS,22
196,0.0,BFTS,22
197,0.0,BFTS,22
198,2.889104608699672e-06,BFTS,22
199,0.0,BFTS,22
200,0.0,BFTS,22
201,0.0,BFTS,22
202,8.26637569024237e-06,BFTS,22
203,0.0,BFTS,22
204,0.0,BFTS,22
205,2.0223732260897703e-05,BFTS,22
206,0.0,BFTS,22
207,0.0,BFTS,22
208,0.0,BFTS,22
209,0.0,BFTS,22
210,0.0170952933401202,BFTS,22
211,0.0,BFTS,22
212,0.0,BFTS,22
213,0.0,BFTS,22
214,0.0,BFTS,22
215,0.0,BFTS,22
216,0.0053106209818082,BFTS,22
217,0.0,BFTS,22
218,7.135299252048887e-05,BFTS,22
219,0.0,BFTS,22
220,0.0015870434615013,BFTS,22
221,0.0014518523840314,BFTS,22
222,6.387409139104996e-06,BFTS,22
223,0.0,BFTS,22
224,0.0,BFTS,22
225,0.0052235027850337,BFTS,22
226,0.0,BFTS,22
227,0.0,BFTS,22
228,0.0,BFTS,22
229,0.0,BFTS,22
230,3.6118842402303854e-05,BFTS,22
231,0.0019932198529456,BFTS,22
232,0.0,BFTS,22
233,0.0,BFTS,22
234,0.0020066008450591,BFTS,22
235,0.0,BFTS,22
236,0.0,BFTS,22
237,3.1311840885749355e-06,BFTS,22
238,0.0008531854008977,BFTS,22
239,0.0,BFTS,22
240,0.0,BFTS,22
241,0.0,BFTS,22
242,0.0,BFTS,22
243,0.0,BFTS,22
244,0.0,BFTS,22
245,0.0,BFTS,22
246,6.387409139104996e-06,BFTS,22
247,0.0,BFTS,22
248,0.0090700329069783,BFTS,22
249,0.000772277947376,BFTS,22
250,0.0,BFTS,22
251,8.743776491104158e-05,BFTS,22
252,0.0,BFTS,22
253,0.0,BFTS,22
254,0.0,BFTS,22
255,0.0,BFTS,22
256,0.0,BFTS,22
257,0.0,BFTS,22
258,0.0,BFTS,22
259,0.0,BFTS,22
260,0.0,BFTS,22
261,0.0,BFTS,22
262,0.0,BFTS,22
263,0.0,BFTS,22
264,0.0,BFTS,22
265,0.0,BFTS,22
266,0.010921925846209,BFTS,22
267,0.0,BFTS,22
268,0.0,BFTS,22
269,0.0,BFTS,22
270,0.0,BFTS,22
271,4.622567373919475e-05,BFTS,22
272,0.0,BFTS,22
273,2.335491634947264e-05,BFTS,22
274,0.0,BFTS,22
275,0.0080252248190175,BFTS,22
276,0.0,BFTS,22
277,0.0053150894025294,BFTS,22
278,0.0,BFTS,22
279,0.0,BFTS,22
280,0.0007911097626831,BFTS,22
281,9.60873241601968e-06,BFTS,22
282,0.0,BFTS,22
283,0.0,BFTS,22
284,0.0,BFTS,22
285,0.0001084128360797,BFTS,22
286,0.0,BFTS,22
287,0.0,BFTS,22
288,0.0,BFTS,22
289,0.0,BFTS,22
290,0.0,BFTS,22
291,0.0,BFTS,22
292,0.0,BFTS,22
293,0.0,BFTS,22
294,0.0,BFTS,22
295,0.0,BFTS,22
296,0.0,BFTS,22
297,0.0,BFTS,22
298,0.0012443424731385,BFTS,22
299,0.0095116176632529,BFTS,22
300,0.0,BFTS,22
301,0.0,BFTS,22
302,0.0,BFTS,22
303,0.0,BFTS,22
304,0.0,BFTS,22
305,0.0,BFTS,22
306,0.0,BFTS,22
307,0.0,BFTS,22
308,0.0,BFTS,22
309,0.0086932638383219,BFTS,22
310,0.0081316850780291,BFTS,22
311,0.0089933832764658,BFTS,22
312,0.0,BFTS,22
313,0.0,BFTS,22
314,0.0001090274749236,BFTS,22
315,0.0,BFTS,22
316,0.0,BFTS,22
317,0.0,BFTS,22
318,0.0,BFTS,22
319,0.0,BFTS,22
320,0.0,BFTS,22
321,0.0,BFTS,22
322,0.0072049975089104,BFTS,22
323,5.230634143951968e-05,BFTS,22
324,0.0,BFTS,22
325,0.0,BFTS,22
326,3.7612366946251926e-05,BFTS,22
327,0.0086397280299111,BFTS,22
328,0.0011262984924709,BFTS,22
329,0.0,BFTS,22
330,0.0,BFTS,22
331,0.0,BFTS,22
332,0.0085080289732878,BFTS,22
333,3.2020247558090904e-05,BFTS,22
334,0.0,BFTS,22
335,0.0,BFTS,22
336,9.393552265724806e-06,BFTS,22
337,0.0096663783051867,BFTS,22
338,0.0,BFTS,22
339,0.0,BFTS,22
340,3.1311840885749355e-06,BFTS,22
341,1.2774818278209992e-05,BFTS,22
342,0.0,BFTS,22
343,0.0,BFTS,22
344,0.0,BFTS,22
345,0.0,BFTS,22
346,0.0,BFTS,22
347,6.726112691213776e-05,BFTS,22
348,0.0006450239222464,BFTS,22
349,0.155577447149384,BFTS,22
350,0.1368276108732166,BFTS,22
351,0.0001009761023224,BFTS,22
352,0.0134529730376738,BFTS,22
353,0.2773070307765378,BFTS,22
0,0.0,BFTS,9
1,0.0,BFTS,9
2,0.0,BFTS,9
3,0.0113740890115332,BFTS,9
4,0.0,BFTS,9
5,0.0,BFTS,9
6,0.0,BFTS,9
7,0.0,BFTS,9
8,0.0,BFTS,9
9,1.207068894395896e-05,BFTS,9
10,2.824752363376144e-05,BFTS,9
11,0.0,BFTS,9
12,1.1071254594570657e-05,BFTS,9
13,6.443215937938944e-05,BFTS,9
14,0.0,BFTS,9
15,0.0,BFTS,9
16,0.0,BFTS,9
17,0.0,BFTS,9
18,0.0,BFTS,9
19,0.0,BFTS,9
20,0.0,BFTS,9
21,0.0,BFTS,9
22,0.0,BFTS,9
23,0.0,BFTS,9
24,0.0,BFTS,9
25,0.0,BFTS,9
26,0.0015661682548052,BFTS,9
27,2.767813648642664e-06,BFTS,9
28,0.0,BFTS,9
29,0.0154946217094308,BFTS,9
30,0.0,BFTS,9
31,4.13537565752473e-05,BFTS,9
32,0.0,BFTS,9
33,0.0,BFTS,9
34,0.0,BFTS,9
35,0.0,BFTS,9
36,0.0,BFTS,9
37,0.0,BFTS,9
38,0.0,BFTS,9
39,0.0,BFTS,9
40,0.0,BFTS,9
41,0.0540860215053763,BFTS,9
42,0.0,BFTS,9
43,0.0067545154021252,BFTS,9
44,0.0,BFTS,9
45,0.0,BFTS,9
46,0.0,BFTS,9
47,0.0,BFTS,9
48,0.0,BFTS,9
49,6.2772274741692085e-06,BFTS,9
50,3.431591228852819e-05,BFTS,9
51,0.0,BFTS,9
52,0.0,BFTS,9
53,0.0,BFTS,9
54,0.0,BFTS,9
55,0.0,BFTS,9
56,0.0,BFTS,9
57,0.0,BFTS,9
58,0.0,BFTS,9
59,0.0,BFTS,9
60,0.0,BFTS,9
61,0.0,BFTS,9
62,0.0058085591680519,BFTS,9
63,0.0,BFTS,9
64,0.0,BFTS,9
65,0.0,BFTS,9
66,0.0174253933668913,BFTS,9
67,0.0,BFTS,9
68,0.0,BFTS,9
69,0.0,BFTS,9
70,9.101979837545352e-05,BFTS,9
71,0.0,BFTS,9
72,0.0091429234159353,BFTS,9
73,0.0,BFTS,9
74,0.0,BFTS,9
75,5.719318714754698e-06,BFTS,9
76,0.0,BFTS,9
77,0.0,BFTS,9
78,0.0,BFTS,9
79,0.0,BFTS,9
80,0.0,BFTS,9
81,0.0,BFTS,9
82,0.0,BFTS,9
83,1.7157956144264094e-05,BFTS,9
84,0.0,BFTS,9
85,0.0,BFTS,9
86,0.0,BFTS,9
87,0.0,BFTS,9
88,0.0,BFTS,9
89,0.0079895752258307,BFTS,9
90,0.0,BFTS,9
91,0.0,BFTS,9
92,0.0,BFTS,9
93,0.0,BFTS,9
94,0.0,BFTS,9
95,0.0,BFTS,9
96,0.0,BFTS,9
97,0.0,BFTS,9
98,9.150909943607516e-05,BFTS,9
99,0.0,BFTS,9
100,0.0,BFTS,9
101,3.221607968969472e-06,BFTS,9
102,0.0,BFTS,9
103,0.0,BFTS,9
104,0.0001914554379621,BFTS,9
105,0.0,BFTS,9
106,0.0095578280745038,BFTS,9
107,0.0,BFTS,9
108,5.616576462393836e-06,BFTS,9
109,0.0,BFTS,9
110,0.0,BFTS,9
111,2.7170073793920426e-06,BFTS,9
112,0.0,BFTS,9
113,0.0,BFTS,9
114,0.1250493042402442,BFTS,9
115,0.0,BFTS,9
116,0.0,BFTS,9
117,0.0,BFTS,9
118,0.0,BFTS,9
119,0.0,BFTS,9
120,0.0,BFTS,9
121,0.0,BFTS,9
122,0.0,BFTS,9
123,0.0,BFTS,9
124,0.0,BFTS,9
125,0.0,BFTS,9
126,0.0,BFTS,9
127,0.008336495888678,BFTS,9
128,0.0,BFTS,9
129,3.321376378371197e-05,BFTS,9
130,1.9019051655744297e-05,BFTS,9
131,0.0,BFTS,9
132,0.0,BFTS,9
133,4.705283202692529e-05,BFTS,9
134,0.0377716910186816,BFTS,9
135,0.0,BFTS,9
136,7.665275124413312e-05,BFTS,9
137,0.0,BFTS,9
138,0.0,BFTS,9
139,0.0,BFTS,9
140,0.0,BFTS,9
141,0.0,BFTS,9
142,0.0297078985835979,BFTS,9
143,0.0,BFTS,9
144,0.0,BFTS,9
145,2.859659357377349e-06,BFTS,9
146,0.0,BFTS,9
147,0.0,BFTS,9
148,0.0,BFTS,9
149,0.0,BFTS,9
150,0.0,BFTS,9
151,2.948182740158966e-05,BFTS,9
152,0.0,BFTS,9
153,0.0,BFTS,9
154,0.0,BFTS,9
155,0.0,BFTS,9
156,0.0,BFTS,9
157,0.0070714294918879,BFTS,9
158,0.0,BFTS,9
159,0.0,BFTS,9
160,0.0,BFTS,9
161,0.0,BFTS,9
162,0.0,BFTS,9
163,0.0,BFTS,9
164,0.0069287493595254,BFTS,9
165,0.0,BFTS,9
166,0.0,BFTS,9
167,0.0,BFTS,9
168,0.0,BFTS,9
169,0.0,BFTS,9
170,0.0,BFTS,9
171,0.0,BFTS,9
172,0.0,BFTS,9
173,0.0016038114106464,BFTS,9
174,2.7170073793920426e-06,BFTS,9
175,0.0058566532333998,BFTS,9
176,0.0,BFTS,9
177,0.0,BFTS,9
178,0.0,BFTS,9
179,1.2554454948338415e-05,BFTS,9
180,2.948182740158966e-06,BFTS,9
181,0.0,BFTS,9
182,0.0,BFTS,9
183,0.0026622090143635,BFTS,9
184,0.0001414773254058,BFTS,9
185,0.0166982985217457,BFTS,9
186,0.0,BFTS,9
187,0.0078800530920993,BFTS,9
188,0.0,BFTS,9
189,0.0,BFTS,9
190,0.0,BFTS,9
191,0.0,BFTS,9
192,0.0,BFTS,9
193,8.27075131504946e-06,BFTS,9
194,0.0,BFTS,9
195,0.0,BFTS,9
196,0.0,BFTS,9
197,0.011936218157693,BFTS,9
198,0.0,BFTS,9
199,0.0,BFTS,9
200,0.0,BFTS,9
201,0.0,BFTS,9
202,1.7689096440953798e-05,BFTS,9
203,0.0,BFTS,9
204,0.0,BFTS,9
205,0.0,BFTS,9
206,0.0,BFTS,9
207,0.0,BFTS,9
208,0.0,BFTS,9
209,6.486002028349725e-05,BFTS,9
210,2.7569171050164866e-06,BFTS,9
211,8.303440945927993e-06,BFTS,9
212,0.0,BFTS,9
213,0.0,BFTS,9
214,0.0,BFTS,9
215,0.0,BFTS,9
216,0.0536254347497353,BFTS,9
217,0.0,BFTS,9
218,0.0,BFTS,9
219,0.0,BFTS,9
220,0.0108565894243418,BFTS,9
221,0.0,BFTS,9
222,3.221607968969472e-06,BFTS,9
223,0.0,BFTS,9
224,0.0001127562789139,BFTS,9
225,2.173605903513634e-05,BFTS,9
226,0.0074736432463029,BFTS,9
227,0.0,BFTS,9
228,0.0026207424704656,BFTS,9
229,0.0,BFTS,9
230,0.0,BFTS,9
231,0.0,BFTS,9
232,0.0,BFTS,9
233,0.0,BFTS,9
234,5.896365480317932e-06,BFTS,9
235,0.0034399206558447,BFTS,9
236,3.5839922365214324e-05,BFTS,9
237,0.0,BFTS,9
238,0.0,BFTS,9
239,0.0,BFTS,9
240,0.0,BFTS,9
241,0.0,BFTS,9
242,0.0,BFTS,9
243,0.0,BFTS,9
244,0.0,BFTS,9
245,0.0,BFTS,9
246,0.0002831062763803,BFTS,9
247,0.0,BFTS,9
248,0.0043281483434396,BFTS,9
249,0.0034909116458315,BFTS,9
250,1.7689096440953798e-05,BFTS,9
251,0.0,BFTS,9
252,0.0,BFTS,9
253,0.0,BFTS,9
254,0.0,BFTS,9
255,0.0,BFTS,9
256,0.0,BFTS,9
257,5.896365480317932e-06,BFTS,9
258,0.0082193523757987,BFTS,9
259,0.0,BFTS,9
260,0.0,BFTS,9
261,0.0,BFTS,9
262,0.0,BFTS,9
263,0.0,BFTS,9
264,0.0,BFTS,9
265,0.0,BFTS,9
266,5.277215074167999e-05,BFTS,9
267,0.0,BFTS,9
268,0.0,BFTS,9
269,0.0001098514807979,BFTS,9
270,0.0,BFTS,9
271,0.0214202101941624,BFTS,9
272,5.503367367014162e-05,BFTS,9
273,4.42523287474041e-05,BFTS,9
274,1.654150263009892e-05,BFTS,9
275,2.859659357377349e-06,BFTS,9
276,0.0,BFTS,9
277,0.0,BFTS,9
278,0.0,BFTS,9
279,0.0,BFTS,9
280,0.0001004356395867,BFTS,9
281,0.0,BFTS,9
282,0.0,BFTS,9
283,0.0,BFTS,9
284,0.0,BFTS,9
285,0.0,BFTS,9
286,0.0,BFTS,9
287,0.0077157510856818,BFTS,9
288,0.0,BFTS,9
289,0.0,BFTS,9
290,0.0059567531346245,BFTS,9
291,0.0,BFTS,9
292,0.0,BFTS,9
293,0.0,BFTS,9
294,0.0042235280473189,BFTS,9
295,0.0,BFTS,9
296,0.0,BFTS,9
297,0.0,BFTS,9
298,0.0,BFTS,9
299,0.0033638765065213,BFTS,9
300,0.0,BFTS,9
301,0.0,BFTS,9
302,0.0,BFTS,9
303,0.0,BFTS,9
304,0.0,BFTS,9
305,3.2430010141748626e-05,BFTS,9
306,0.0,BFTS,9
307,0.0,BFTS,9
308,0.0140614072197778,BFTS,9
309,0.0,BFTS,9
310,4.832411953454208e-05,BFTS,9
311,0.011998893942845,BFTS,9
312,0.0,BFTS,9
313,0.0,BFTS,9
314,0.0,BFTS,9
315,0.0,BFTS,9
316,0.0001029477368655,BFTS,9
317,0.0,BFTS,9
318,0.0,BFTS,9
319,0.0,BFTS,9
320,0.0,BFTS,9
321,0.0,BFTS,9
322,0.0002512854215796,BFTS,9
323,1.474091370079483e-05,BFTS,9
324,0.0,BFTS,9
325,0.0,BFTS,9
326,0.0,BFTS,9
327,2.5193950577216497e-05,BFTS,9
328,2.7925213338639128e-05,BFTS,9
329,0.0,BFTS,9
330,1.6924033900383876e-05,BFTS,9
331,0.0100643032950606,BFTS,9
332,0.0001127562789139,BFTS,9
333,2.7569171050164867e-05,BFTS,9
334,0.0018342688373054,BFTS,9
335,0.0,BFTS,9
336,0.0,BFTS,9
337,0.0,BFTS,9
338,0.0,BFTS,9
339,0.0,BFTS,9
340,0.0,BFTS,9
341,0.0,BFTS,9
342,0.0,BFTS,9
343,0.0,BFTS,9
344,2.767813648642664e-06,BFTS,9
345,0.0,BFTS,9
346,0.0,BFTS,9
347,0.0001095346709449,BFTS,9
348,0.0,BFTS,9
349,0.0831676846979145,BFTS,9
350,0.1582823662835461,BFTS,9
351,0.0205161227217893,BFTS,9
352,0.0314308673781902,BFTS,9
353,0.1284876186336449,BFTS,9
0,6.83180553944003e-05,BFTS,13
1,0.0,BFTS,13
2,3.196399575518136e-06,BFTS,13
3,2.5581990278843693e-05,BFTS,13
4,0.0,BFTS,13
5,0.0086577486922548,BFTS,13
6,2.2817765912539505e-05,BFTS,13
7,0.0,BFTS,13
8,0.0,BFTS,13
9,0.0,BFTS,13
10,0.0,BFTS,13
11,0.021833649136463,BFTS,13
12,0.0094525105868118,BFTS,13
13,0.0,BFTS,13
14,0.0,BFTS,13
15,0.0,BFTS,13
16,0.0281835479616668,BFTS,13
17,8.233208044983512e-05,BFTS,13
18,0.0078290282797722,BFTS,13
19,0.0,BFTS,13
20,0.0001287801691103,BFTS,13
21,3.517523663341008e-05,BFTS,13
22,0.0080870353581142,BFTS,13
23,0.0,BFTS,13
24,0.0,BFTS,13
25,0.0,BFTS,13
26,1.22478960894728e-05,BFTS,13
27,0.0005802787694555,BFTS,13
28,0.0,BFTS,13
29,0.0,BFTS,13
30,0.0,BFTS,13
31,0.0,BFTS,13
32,9.824654396087688e-05,BFTS,13
33,0.0099581510367129,BFTS,13
34,0.0,BFTS,13
35,3.607743883486524e-05,BFTS,13
36,8.15956482320943e-05,BFTS,13
37,0.0,BFTS,13
38,0.0,BFTS,13
39,0.0,BFTS,13
40,0.0,BFTS,13
41,0.0,BFTS,13
42,0.0005040897850485,BFTS,13
43,0.0,BFTS,13
44,0.0,BFTS,13
45,6.044122091266244e-06,BFTS,13
46,0.0063307589893871,BFTS,13
47,8.188601925427645e-05,BFTS,13
48,0.0,BFTS,13
49,0.0002060744404286,BFTS,13
50,0.0,BFTS,13
51,6.596057442237383e-05,BFTS,13
52,0.0,BFTS,13
53,2.852220739067438e-06,BFTS,13
54,0.0,BFTS,13
55,9.491588875459384e-06,BFTS,13
56,0.0099788926161848,BFTS,13
57,0.0100537221795855,BFTS,13
58,3.928679359323058e-05,BFTS,13
59,0.0119859373858122,BFTS,13
60,0.0,BFTS,13
61,0.0,BFTS,13
62,0.0,BFTS,13
63,0.0,BFTS,13
64,0.0,BFTS,13
65,0.0,BFTS,13
66,0.0,BFTS,13
67,0.0105990395554187,BFTS,13
68,0.0,BFTS,13
69,0.0,BFTS,13
70,0.0,BFTS,13
71,0.0112449337066728,BFTS,13
72,0.0,BFTS,13
73,0.0,BFTS,13
74,0.0,BFTS,13
75,0.0,BFTS,13
76,0.0,BFTS,13
77,0.0074219749296495,BFTS,13
78,0.0,BFTS,13
79,4.503735526038786e-05,BFTS,13
80,3.1703760065943822e-06,BFTS,13
81,0.0110978343847498,BFTS,13
82,0.0,BFTS,13
83,0.0,BFTS,13
84,0.0,BFTS,13
85,0.0,BFTS,13
86,0.0,BFTS,13
87,1.0488777008600795e-05,BFTS,13
88,0.0,BFTS,13
89,1.2563918937595014e-05,BFTS,13
90,0.0,BFTS,13
91,0.0,BFTS,13
92,3.0196730504632703e-05,BFTS,13
93,0.0,BFTS,13
94,0.0,BFTS,13
95,0.0086190186983415,BFTS,13
96,0.0,BFTS,13
97,0.0,BFTS,13
98,0.0,BFTS,13
99,0.0,BFTS,13
100,0.0,BFTS,13
101,0.0,BFTS,13
102,0.0106383425167095,BFTS,13
103,0.0167606394529482,BFTS,13
104,0.0,BFTS,13
105,0.0,BFTS,13
106,8.836732529779788e-06,BFTS,13
107,0.0,BFTS,13
108,2.6221942521501992e-06,BFTS,13
109,0.0,BFTS,13
110,0.0,BFTS,13
111,0.0,BFTS,13
112,0.0002237479702862,BFTS,13
113,0.003145965548504,BFTS,13
114,0.0,BFTS,13
115,2.945577509926596e-06,BFTS,13
116,0.0116636620510656,BFTS,13
117,0.0079119301559973,BFTS,13
118,0.0,BFTS,13
119,0.0,BFTS,13
120,0.0,BFTS,13
121,0.0018419378650858,BFTS,13
122,0.0,BFTS,13
123,0.0095433210325371,BFTS,13
124,0.0,BFTS,13
125,0.0,BFTS,13
126,0.0,BFTS,13
127,7.135466837917871e-05,BFTS,13
128,6.6167574107683e-05,BFTS,13
129,0.0,BFTS,13
130,0.0,BFTS,13
131,0.0164646114824409,BFTS,13
132,0.0,BFTS,13
133,0.0,BFTS,13
134,1.5396362883529323e-05,BFTS,13
135,0.0108258879245079,BFTS,13
136,0.0,BFTS,13
137,4.397371628158255e-05,BFTS,13
138,0.0111916951614082,BFTS,13
139,0.0,BFTS,13
140,0.0,BFTS,13
141,0.0,BFTS,13
142,0.011446218238189,BFTS,13
143,3.6621488613894354e-05,BFTS,13
144,0.0,BFTS,13
145,0.0,BFTS,13
146,0.0,BFTS,13
147,0.0,BFTS,13
148,0.0,BFTS,13
149,0.0,BFTS,13
150,0.0,BFTS,13
151,8.310638896347155e-05,BFTS,13
152,0.0,BFTS,13
153,0.0,BFTS,13
154,0.0077788690594765,BFTS,13
155,0.0,BFTS,13
156,0.0,BFTS,13
157,0.0,BFTS,13
158,0.0,BFTS,13
159,0.0,BFTS,13
160,0.0,BFTS,13
161,0.0013314010344868,BFTS,13
162,0.0,BFTS,13
163,0.0,BFTS,13
164,0.0,BFTS,13
165,0.0,BFTS,13
166,0.0,BFTS,13
167,0.0,BFTS,13
168,0.0,BFTS,13
169,0.0,BFTS,13
170,0.0106524633821571,BFTS,13
171,0.0,BFTS,13
172,0.0,BFTS,13
173,2.852220739067438e-06,BFTS,13
174,0.0,BFTS,13
175,0.0,BFTS,13
176,0.0,BFTS,13
177,0.0001150703847186,BFTS,13
178,0.0,BFTS,13
179,3.022061045633122e-05,BFTS,13
180,0.0,BFTS,13
181,0.0,BFTS,13
182,0.0,BFTS,13
183,0.0,BFTS,13
184,0.0,BFTS,13
185,0.0,BFTS,13
186,0.0,BFTS,13
187,0.0,BFTS,13
188,0.0,BFTS,13
189,0.0,BFTS,13
190,0.0129600020823649,BFTS,13
191,0.0,BFTS,13
192,0.0,BFTS,13
193,0.0101517650518456,BFTS,13
194,0.0,BFTS,13
195,0.0,BFTS,13
196,0.0,BFTS,13
197,0.0,BFTS,13
198,0.0,BFTS,13
199,0.0,BFTS,13
200,6.3407520131887645e-06,BFTS,13
201,3.1977487848554616e-06,BFTS,13
202,0.0,BFTS,13
203,0.0,BFTS,13
204,9.828165620442584e-05,BFTS,13
205,0.0,BFTS,13
206,0.0059622927761145,BFTS,13
207,0.0,BFTS,13
208,0.0,BFTS,13
209,0.0,BFTS,13
210,0.0214732717837557,BFTS,13
211,0.0103851582980439,BFTS,13
212,0.0,BFTS,13
213,5.7535192359326456e-05,BFTS,13
214,0.0,BFTS,13
215,0.0,BFTS,13
216,0.0,BFTS,13
217,6.044122091266244e-06,BFTS,13
218,0.0079152689306848,BFTS,13
219,0.0,BFTS,13
220,1.585188003297191e-05,BFTS,13
221,0.0,BFTS,13
222,0.0,BFTS,13
223,0.0,BFTS,13
224,6.346328195829555e-05,BFTS,13
225,0.0,BFTS,13
226,1.0488777008600795e-05,BFTS,13
227,3.324267150196434e-05,BFTS,13
228,0.0002557119660414,BFTS,13
229,0.0,BFTS,13
230,0.0,BFTS,13
231,0.0,BFTS,13
232,0.008954678362573,BFTS,13
233,0.0007158272453927,BFTS,13
234,0.0,BFTS,13
235,0.0,BFTS,13
236,2.368404289853345e-05,BFTS,13
237,0.0,BFTS,13
238,0.0031619572884159,BFTS,13
239,0.0,BFTS,13
240,0.0,BFTS,13
241,0.0,BFTS,13
242,0.0120044131697276,BFTS,13
243,0.0080603758086045,BFTS,13
244,0.0,BFTS,13
245,0.0,BFTS,13
246,0.0,BFTS,13
247,0.0007719550312563,BFTS,13
248,0.0,BFTS,13
249,0.0,BFTS,13
250,0.017028775489962,BFTS,13
251,1.5733165512901195e-05,BFTS,13
252,0.0,BFTS,13
253,0.0123987379994923,BFTS,13
254,1.982710762154017e-05,BFTS,13
255,0.0,BFTS,13
256,0.0,BFTS,13
257,0.0,BFTS,13
258,0.0,BFTS,13
259,0.0103317353234187,BFTS,13
260,0.0,BFTS,13
261,0.0,BFTS,13
262,0.0,BFTS,13
263,0.0070713660256824,BFTS,13
264,2.97311118246578e-06,BFTS,13
265,0.0,BFTS,13
266,2.3599748269351797e-05,BFTS,13
267,0.0,BFTS,13
268,2.945577509926596e-06,BFTS,13
269,0.0,BFTS,13
270,0.0001743706803626,BFTS,13
271,0.0,BFTS,13
272,0.0,BFTS,13
273,0.0001266452887839,BFTS,13
274,0.0,BFTS,13
275,0.0,BFTS,13
276,0.0,BFTS,13
277,0.0,BFTS,13
278,0.0001008267795926,BFTS,13
279,0.0,BFTS,13
280,0.0,BFTS,13
281,0.0146481386927865,BFTS,13
282,0.0002265955156747,BFTS,13
283,0.0,BFTS,13
284,0.0,BFTS,13
285,1.511030522816561e-05,BFTS,13
286,0.0,BFTS,13
287,1.588615886343294e-05,BFTS,13
288,0.0001045048231288,BFTS,13
289,0.0,BFTS,13
290,0.000105481185992,BFTS,13
291,0.0,BFTS,13
292,2.945577509926596e-06,BFTS,13
293,0.0,BFTS,13
294,0.0,BFTS,13
295,8.953696597595292e-05,BFTS,13
296,0.0,BFTS,13
297,1.416221972967155e-05,BFTS,13
298,0.0,BFTS,13
299,0.0,BFTS,13
300,8.556662217202314e-06,BFTS,13
301,0.0,BFTS,13
302,0.0,BFTS,13
303,0.0009574475399215,BFTS,13
304,0.0,BFTS,13
305,0.0004519128997347,BFTS,13
306,0.0003240691188887,BFTS,13
307,0.0,BFTS,13
308,1.2563918937595014e-05,BFTS,13
309,0.0,BFTS,13
310,0.0,BFTS,13
311,0.0,BFTS,13
312,0.0,BFTS,13
313,5.891155019853192e-06,BFTS,13
314,0.0,BFTS,13
315,0.0,BFTS,13
316,4.7945993632772045e-05,BFTS,13
317,0.0,BFTS,13
318,0.0,BFTS,13
319,0.0,BFTS,13
320,0.0,BFTS,13
321,0.0,BFTS,13
322,2.310652490787082e-05,BFTS,13
323,0.0,BFTS,13
324,0.0,BFTS,13
325,0.0,BFTS,13
326,0.0201790120543849,BFTS,13
327,0.0003483704845506,BFTS,13
328,1.2088244182532487e-05,BFTS,13
329,0.0,BFTS,13
330,5.946222364931559e-06,BFTS,13
331,0.0,BFTS,13
332,0.0,BFTS,13
333,0.004851027929488,BFTS,13
334,7.06938602382383e-05,BFTS,13
335,0.0,BFTS,13
336,0.0,BFTS,13
337,0.0221951049507395,BFTS,13
338,0.0,BFTS,13
339,6.395497569710923e-06,BFTS,13
340,0.0,BFTS,13
341,0.0,BFTS,13
342,3.403383549561692e-05,BFTS,13
343,0.0,BFTS,13
344,0.0002077727184553,BFTS,13
345,0.0,BFTS,13
346,0.0,BFTS,13
347,3.2704223007123575e-05,BFTS,13
348,0.0,BFTS,13
349,0.0790105047984096,BFTS,13
350,0.1571090421316928,BFTS,13
351,0.0022846779328757,BFTS,13
352,0.0202038344788989,BFTS,13
353,0.2105811561734975,BFTS,13
0,1.2411413535887602e-05,BFTS,24
1,0.0,BFTS,24
2,0.0,BFTS,24
3,0.0,BFTS,24
4,0.0090070168693014,BFTS,24
5,0.0,BFTS,24
6,0.0,BFTS,24
7,0.0192157260956937,BFTS,24
8,5.939636245264566e-06,BFTS,24
9,0.0085096351988317,BFTS,24
10,0.0,BFTS,24
11,2.8327327939810093e-06,BFTS,24
12,0.0,BFTS,24
13,0.0,BFTS,24
14,0.0,BFTS,24
15,0.0,BFTS,24
16,0.0,BFTS,24
17,0.0032509099313852,BFTS,24
18,0.0,BFTS,24
19,0.0,BFTS,24
20,0.0,BFTS,24
21,2.6874785001719985e-06,BFTS,24
22,3.102853383971901e-05,BFTS,24
23,0.0,BFTS,24
24,0.0,BFTS,24
25,0.0,BFTS,24
26,2.801214606653445e-06,BFTS,24
27,0.0083004338845884,BFTS,24
28,0.0,BFTS,24
29,1.9608502246574112e-05,BFTS,24
30,0.0,BFTS,24
31,0.0,BFTS,24
32,0.0,BFTS,24
33,0.0,BFTS,24
34,0.0106303756934877,BFTS,24
35,7.263677821149304e-05,BFTS,24
36,0.0136304493374262,BFTS,24
37,5.5840341296166e-06,BFTS,24
38,0.0,BFTS,24
39,0.0,BFTS,24
40,0.0,BFTS,24
41,0.0072461304870034,BFTS,24
42,0.0,BFTS,24
43,0.0,BFTS,24
44,0.0128352397260055,BFTS,24
45,0.0,BFTS,24
46,0.0,BFTS,24
47,0.0,BFTS,24
48,0.000147425004563,BFTS,24
49,0.0,BFTS,24
50,0.0,BFTS,24
51,6.00817111271329e-06,BFTS,24
52,0.0,BFTS,24
53,1.263248316721618e-05,BFTS,24
54,0.0,BFTS,24
55,0.0099394206992821,BFTS,24
56,0.0,BFTS,24
57,0.0123855731644874,BFTS,24
58,0.0,BFTS,24
59,2.801214606653445e-06,BFTS,24
60,0.0,BFTS,24
61,0.0,BFTS,24
62,0.0,BFTS,24
63,0.0111866671662108,BFTS,24
64,0.0,BFTS,24
65,0.0,BFTS,24
66,0.0,BFTS,24
67,0.0098556231985213,BFTS,24
68,0.0,BFTS,24
69,0.0001394308666235,BFTS,24
70,0.0,BFTS,24
71,0.0,BFTS,24
72,0.0,BFTS,24
73,0.0,BFTS,24
74,3.4041394335511986e-05,BFTS,24
75,0.0,BFTS,24
76,0.0,BFTS,24
77,0.0,BFTS,24
78,1.39600853240415e-05,BFTS,24
79,0.0,BFTS,24
80,0.0,BFTS,24
81,0.0,BFTS,24
82,1.120485842661378e-05,BFTS,24
83,0.0,BFTS,24
84,0.0,BFTS,24
85,0.0,BFTS,24
86,0.0,BFTS,24
87,0.0,BFTS,24
88,0.0,BFTS,24
89,0.0,BFTS,24
90,0.0,BFTS,24
91,0.0,BFTS,24
92,1.881234950120399e-05,BFTS,24
93,0.0104313568061158,BFTS,24
94,0.0,BFTS,24
95,0.0,BFTS,24
96,0.0,BFTS,24
97,0.0131348894134102,BFTS,24
98,0.0,BFTS,24
99,2.801214606653445e-05,BFTS,24
100,0.0,BFTS,24
101,0.0,BFTS,24
102,0.0,BFTS,24
103,0.0,BFTS,24
104,0.0,BFTS,24
105,0.0,BFTS,24
106,2.549547749699477e-05,BFTS,24
107,6.032566475021096e-06,BFTS,24
108,0.0,BFTS,24
109,0.0,BFTS,24
110,0.0,BFTS,24
111,2.801214606653445e-06,BFTS,24
112,1.871360856986477e-05,BFTS,24
113,0.0,BFTS,24
114,0.0,BFTS,24
115,0.0,BFTS,24
116,0.0,BFTS,24
117,0.0,BFTS,24
118,0.0009442093173915,BFTS,24
119,0.0,BFTS,24
120,0.0,BFTS,24
121,0.0,BFTS,24
122,0.0,BFTS,24
123,0.0,BFTS,24
124,0.0,BFTS,24
125,0.0,BFTS,24
126,0.0,BFTS,24
127,0.0,BFTS,24
128,0.0,BFTS,24
129,0.0,BFTS,24
130,0.0,BFTS,24
131,0.0005657759514391,BFTS,24
132,0.0,BFTS,24
133,0.0,BFTS,24
134,0.0020096006373963,BFTS,24
135,0.0131013891721621,BFTS,24
136,0.0,BFTS,24
137,2.1028598894496515e-05,BFTS,24
138,0.0,BFTS,24
139,0.0,BFTS,24
140,0.0,BFTS,24
141,0.0003401551630345,BFTS,24
142,0.0,BFTS,24
143,0.0,BFTS,24
144,0.0,BFTS,24
145,0.0,BFTS,24
146,0.0,BFTS,24
147,2.7920170648083e-06,BFTS,24
148,0.0002512761440122,BFTS,24
149,0.0,BFTS,24
150,0.0,BFTS,24
151,0.0,BFTS,24
152,0.0114991746409998,BFTS,24
153,0.0,BFTS,24
154,2.2233967625386303e-05,BFTS,24
155,0.0,BFTS,24
156,0.0,BFTS,24
157,0.0046026322352206,BFTS,24
158,0.0,BFTS,24
159,0.0,BFTS,24
160,0.0,BFTS,24
161,0.0,BFTS,24
162,0.0,BFTS,24
163,0.0004482116920842,BFTS,24
164,0.0,BFTS,24
165,0.0,BFTS,24
166,0.0,BFTS,24
167,0.0,BFTS,24
168,0.0003020960383069,BFTS,24
169,0.0143315521532067,BFTS,24
170,1.9829129557867065e-05,BFTS,24
171,0.0,BFTS,24
172,9.69405560510295e-06,BFTS,24
173,0.0056934232026143,BFTS,24
174,0.0,BFTS,24
175,0.0,BFTS,24
176,0.0,BFTS,24
177,9.69405560510295e-06,BFTS,24
178,0.0,BFTS,24
179,0.0,BFTS,24
180,0.0,BFTS,24
181,0.0,BFTS,24
182,0.0,BFTS,24
183,3.004085556356645e-06,BFTS,24
184,0.0,BFTS,24
185,0.0,BFTS,24
186,5.098919029165817e-05,BFTS,24
187,0.0,BFTS,24
188,0.0,BFTS,24
189,7.180947385510721e-05,BFTS,24
190,3.2313518683676504e-06,BFTS,24
191,3.158120791804045e-06,BFTS,24
192,0.0,BFTS,24
193,0.0102016286996559,BFTS,24
194,6.31624158360809e-06,BFTS,24
195,0.0,BFTS,24
196,8.403643819960336e-06,BFTS,24
197,0.0,BFTS,24
198,0.0,BFTS,24
199,2.56235486349302e-05,BFTS,24
200,6.31624158360809e-06,BFTS,24
201,0.0,BFTS,24
202,8.3760511944249e-06,BFTS,24
203,0.0049142078395594,BFTS,24
204,0.0,BFTS,24
205,0.0,BFTS,24
206,0.0,BFTS,24
207,0.0,BFTS,24
208,0.0,BFTS,24
209,0.0002431753009689,BFTS,24
210,0.0,BFTS,24
211,0.0,BFTS,24
212,0.0,BFTS,24
213,0.0135994953136265,BFTS,24
214,0.0010834416135408,BFTS,24
215,9.725096855027932e-05,BFTS,24
216,0.0,BFTS,24
217,0.0,BFTS,24
218,1.6540245884831895e-05,BFTS,24
219,3.604902667627974e-05,BFTS,24
220,1.1607403062792551e-05,BFTS,24
221,0.0,BFTS,24
222,0.0001081470800288,BFTS,24
223,0.0,BFTS,24
224,0.0005372294065026,BFTS,24
225,0.0102853929970142,BFTS,24
226,0.0137215370880362,BFTS,24
227,0.0,BFTS,24
228,0.0,BFTS,24
229,5.493298176225005e-05,BFTS,24
230,0.0,BFTS,24
231,0.0104721301709051,BFTS,24
232,0.0,BFTS,24
233,2.8367828612926656e-06,BFTS,24
234,0.0001458230894313,BFTS,24
235,0.0,BFTS,24
236,0.0,BFTS,24
237,1.864065427992947e-05,BFTS,24
238,0.0,BFTS,24
239,0.0002072819033886,BFTS,24
240,1.802451333813987e-05,BFTS,24
241,0.0,BFTS,24
242,0.0,BFTS,24
243,0.0,BFTS,24
244,0.0106975081699346,BFTS,24
245,0.0,BFTS,24
246,0.0133083210166622,BFTS,24
247,0.0,BFTS,24
248,0.0,BFTS,24
249,0.0,BFTS,24
250,0.0,BFTS,24
251,0.0,BFTS,24
252,0.0,BFTS,24
253,0.0,BFTS,24
254,0.0,BFTS,24
255,0.0,BFTS,24
256,0.0,BFTS,24
257,2.907745175786413e-05,BFTS,24
258,0.0020543753824635,BFTS,24
259,2.8367828612926656e-06,BFTS,24
260,1.160305099412884e-05,BFTS,24
261,0.0224724374709398,BFTS,24
262,0.0,BFTS,24
263,0.0,BFTS,24
264,0.0,BFTS,24
265,0.0107948544743069,BFTS,24
266,0.0,BFTS,24
267,0.0096035777527886,BFTS,24
268,0.0,BFTS,24
269,0.0,BFTS,24
270,0.0,BFTS,24
271,4.506128334534967e-05,BFTS,24
272,0.0,BFTS,24
273,0.0,BFTS,24
274,0.0,BFTS,24
275,0.0,BFTS,24
276,0.0334878885543085,BFTS,24
277,3.1221510371785745e-06,BFTS,24
278,1.39600853240415e-05,BFTS,24
279,0.0,BFTS,24
280,0.0,BFTS,24
281,0.0,BFTS,24
282,1.0722231180589424e-05,BFTS,24
283,0.0,BFTS,24
284,0.0,BFTS,24
285,0.0001130973153928,BFTS,24
286,0.0,BFTS,24
287,0.0,BFTS,24
288,2.5590705242854364e-05,BFTS,24
289,1.2488604148714298e-05,BFTS,24
290,0.0122537092126514,BFTS,24
291,0.0090015076341168,BFTS,24
292,0.0,BFTS,24
293,0.0,BFTS,24
294,0.0,BFTS,24
295,8.510348583877996e-06,BFTS,24
296,0.0,BFTS,24
297,6.0004295044276855e-05,BFTS,24
298,0.0,BFTS,24
299,0.0,BFTS,24
300,0.0003174774832561,BFTS,24
301,2.823327460812214e-06,BFTS,24
302,0.0,BFTS,24
303,8.3760511944249e-06,BFTS,24
304,0.0,BFTS,24
305,0.0,BFTS,24
306,0.0225182239807129,BFTS,24
307,0.0,BFTS,24
308,0.0,BFTS,24
309,0.0,BFTS,24
310,0.0,BFTS,24
311,0.0,BFTS,24
312,0.0,BFTS,24
313,0.0,BFTS,24
314,2.7920170648083e-06,BFTS,24
315,0.0123293035712029,BFTS,24
316,0.0,BFTS,24
317,0.0123693021413567,BFTS,24
318,0.0,BFTS,24
319,0.0,BFTS,24
320,0.0,BFTS,24
321,0.0091767817353778,BFTS,24
322,0.0,BFTS,24
323,0.0128758069980274,BFTS,24
324,9.914564778933532e-05,BFTS,24
325,2.5086409128617676e-05,BFTS,24
326,5.805300163010091e-06,BFTS,24
327,0.0,BFTS,24
328,0.0,BFTS,24
329,0.0,BFTS,24
330,0.0,BFTS,24
331,0.0,BFTS,24
332,0.0,BFTS,24
333,0.0,BFTS,24
334,0.0,BFTS,24
335,0.0114605863975006,BFTS,24
336,0.0107119314436387,BFTS,24
337,1.5568812178730977e-05,BFTS,24
338,0.0,BFTS,24
339,0.0,BFTS,24
340,0.0018555063236151,BFTS,24
341,0.0090488031829831,BFTS,24
342,0.0,BFTS,24
343,0.0,BFTS,24
344,0.0,BFTS,24
345,0.0,BFTS,24
346,8.510348583877996e-06,BFTS,24
347,0.0,BFTS,24
348,0.0,BFTS,24
349,0.1243467712575799,BFTS,24
350,0.1493579436693679,BFTS,24
351,0.0001295268305577,BFTS,24
352,0.0,BFTS,24
353,0.2190039544609608,BFTS,24
0,3.011358845565473e-06,BFTS,19
1,5.33866548004292e-05,BFTS,19
2,0.015144772029923,BFTS,19
3,1.1389391920365372e-05,BFTS,19
4,0.0,BFTS,19
5,0.0,BFTS,19
6,0.0,BFTS,19
7,8.526603001364256e-06,BFTS,19
8,0.0,BFTS,19
9,0.0,BFTS,19
10,4.90105985419347e-05,BFTS,19
11,0.0,BFTS,19
12,0.0,BFTS,19
13,6.164501358501217e-06,BFTS,19
14,0.0124476401668689,BFTS,19
15,7.118369950228357e-05,BFTS,19
16,2.203919198025289e-05,BFTS,19
17,0.0,BFTS,19
18,0.0,BFTS,19
19,0.0,BFTS,19
20,0.0,BFTS,19
21,0.0,BFTS,19
22,0.0,BFTS,19
23,4.331854726919878e-05,BFTS,19
24,7.841717939437809e-05,BFTS,19
25,0.0,BFTS,19
26,3.1484559971789835e-06,BFTS,19
27,0.0,BFTS,19
28,0.0,BFTS,19
29,0.0064383163338803,BFTS,19
30,0.0,BFTS,19
31,0.0,BFTS,19
32,0.0,BFTS,19
33,0.0,BFTS,19
34,0.0,BFTS,19
35,0.0,BFTS,19
36,0.0005945610588356,BFTS,19
37,5.775806302559837e-06,BFTS,19
38,0.0,BFTS,19
39,0.0093369734889988,BFTS,19
40,2.859659357377349e-06,BFTS,19
41,0.0091174951999273,BFTS,19
42,0.0,BFTS,19
43,3.159503211204173e-05,BFTS,19
44,3.5899905248808365e-05,BFTS,19
45,3.0631624088709186e-06,BFTS,19
46,0.0,BFTS,19
47,0.0,BFTS,19
48,0.0,BFTS,19
49,0.0,BFTS,19
50,4.601104993373405e-05,BFTS,19
51,0.0,BFTS,19
52,0.0005799396126371,BFTS,19
53,0.0,BFTS,19
54,0.0,BFTS,19
55,0.0,BFTS,19
56,0.0,BFTS,19
57,2.8722756465492483e-06,BFTS,19
58,0.0,BFTS,19
59,0.0,BFTS,19
60,0.0021601983454844,BFTS,19
61,0.0,BFTS,19
62,0.0,BFTS,19
63,0.0,BFTS,19
64,0.0,BFTS,19
65,0.0,BFTS,19
66,0.0,BFTS,19
67,0.0,BFTS,19
68,0.0,BFTS,19
69,0.0,BFTS,19
70,0.0,BFTS,19
71,7.241448793511662e-05,BFTS,19
72,0.0,BFTS,19
73,0.0088126273412376,BFTS,19
74,0.0,BFTS,19
75,0.0,BFTS,19
76,0.0,BFTS,19
77,0.0,BFTS,19
78,0.0077283587575813,BFTS,19
79,0.0,BFTS,19
80,0.0,BFTS,19
81,0.0082293540014299,BFTS,19
82,0.0,BFTS,19
83,5.910510388962261e-06,BFTS,19
84,0.0,BFTS,19
85,0.0,BFTS,19
86,0.0,BFTS,19
87,0.0097871037796876,BFTS,19
88,0.0,BFTS,19
89,0.014621775908106,BFTS,19
90,9.034076536696418e-06,BFTS,19
91,0.0,BFTS,19
92,0.0092320376253657,BFTS,19
93,0.0,BFTS,19
94,0.0,BFTS,19
95,0.0,BFTS,19
96,0.0134565014776072,BFTS,19
97,0.0,BFTS,19
98,0.0,BFTS,19
99,0.0,BFTS,19
100,9.189487226612755e-06,BFTS,19
101,0.0,BFTS,19
102,0.0,BFTS,19
103,0.0,BFTS,19
104,0.0,BFTS,19
105,4.366859900217251e-05,BFTS,19
106,0.0,BFTS,19
107,0.0002547600642168,BFTS,19
108,2.8879031512799186e-06,BFTS,19
109,0.0,BFTS,19
110,0.0,BFTS,19
111,0.0,BFTS,19
112,0.0,BFTS,19
113,0.0004117994033851,BFTS,19
114,6.126324817741837e-06,BFTS,19
115,0.0,BFTS,19
116,0.0,BFTS,19
117,2.8879031512799186e-06,BFTS,19
118,0.0,BFTS,19
119,0.0,BFTS,19
120,0.0,BFTS,19
121,0.0,BFTS,19
122,0.0,BFTS,19
123,1.508022680661117e-05,BFTS,19
124,0.0,BFTS,19
125,0.0003155057281137,BFTS,19
126,0.0,BFTS,19
127,4.504692698919654e-05,BFTS,19
128,0.0130843148901197,BFTS,19
129,0.0,BFTS,19
130,0.0,BFTS,19
131,2.7568461679838268e-05,BFTS,19
132,0.0090549594478867,BFTS,19
133,0.0024027354218648,BFTS,19
134,0.0,BFTS,19
135,1.533171549452216e-05,BFTS,19
136,6.296911994357967e-06,BFTS,19
137,0.0,BFTS,19
138,0.0142096629638575,BFTS,19
139,0.0073852845677877,BFTS,19
140,8.904054504302669e-05,BFTS,19
141,0.0,BFTS,19
142,0.0,BFTS,19
143,1.534231779463387e-05,BFTS,19
144,0.0098712342957636,BFTS,19
145,0.0,BFTS,19
146,0.0,BFTS,19
147,0.0,BFTS,19
148,0.0,BFTS,19
149,0.0,BFTS,19
150,0.0,BFTS,19
151,0.0,BFTS,19
152,2.658394178629e-05,BFTS,19
153,0.0,BFTS,19
154,0.0,BFTS,19
155,0.0,BFTS,19
156,0.0005604251674978,BFTS,19
157,1.4298296786886746e-05,BFTS,19
158,0.0,BFTS,19
159,0.0,BFTS,19
160,0.0,BFTS,19
161,0.0,BFTS,19
162,0.0,BFTS,19
163,0.0,BFTS,19
164,0.0,BFTS,19
165,0.0,BFTS,19
166,0.001095632490492,BFTS,19
167,0.0,BFTS,19
168,0.0009220004825423,BFTS,19
169,8.663709453839756e-06,BFTS,19
170,6.654991468948045e-05,BFTS,19
171,0.0,BFTS,19
172,0.0081130227696961,BFTS,19
173,0.0,BFTS,19
174,0.0,BFTS,19
175,0.0,BFTS,19
176,2.5736934216396143e-05,BFTS,19
177,0.0,BFTS,19
178,0.0097586627743757,BFTS,19
179,4.974934773176337e-05,BFTS,19
180,3.0631624088709186e-06,BFTS,19
181,0.0,BFTS,19
182,0.0,BFTS,19
183,0.0,BFTS,19
184,2.847347980091343e-06,BFTS,19
185,0.0,BFTS,19
186,0.0,BFTS,19
187,0.0,BFTS,19
188,0.0,BFTS,19
189,0.0,BFTS,19
190,0.0075523239738127,BFTS,19
191,2.450529927096735e-05,BFTS,19
192,0.0,BFTS,19
193,0.0,BFTS,19
194,0.0,BFTS,19
195,0.0,BFTS,19
196,0.0111451426945644,BFTS,19
197,0.0124080106164796,BFTS,19
198,0.0,BFTS,19
199,0.000197316495659,BFTS,19
200,0.0,BFTS,19
201,5.2692591421646114e-06,BFTS,19
202,4.867607136199207e-05,BFTS,19
203,0.0,BFTS,19
204,0.0,BFTS,19
205,0.0183213109073218,BFTS,19
206,0.0,BFTS,19
207,0.0,BFTS,19
208,2.729287437635782e-06,BFTS,19
209,0.0,BFTS,19
210,0.0,BFTS,19
211,0.0,BFTS,19
212,0.0,BFTS,19
213,0.0,BFTS,19
214,0.0,BFTS,19
215,0.0,BFTS,19
216,0.0,BFTS,19
217,0.0,BFTS,19
218,0.0,BFTS,19
219,0.001339124140427,BFTS,19
220,0.0,BFTS,19
221,2.0030231790813343e-05,BFTS,19
222,0.0,BFTS,19
223,0.0050080454647874,BFTS,19
224,0.0,BFTS,19
225,0.0,BFTS,19
226,0.0114582204073766,BFTS,19
227,0.0,BFTS,19
228,0.0079970782328346,BFTS,19
229,0.0,BFTS,19
230,0.0074975414320744,BFTS,19
231,0.0,BFTS,19
232,0.0011473277201604,BFTS,19
233,1.723365387929549e-05,BFTS,19
234,6.343347224389263e-05,BFTS,19
235,3.8168124457029424e-05,BFTS,19
236,0.0,BFTS,19
237,0.0,BFTS,19
238,0.0,BFTS,19
239,0.0,BFTS,19
240,0.0019204087130869,BFTS,19
241,0.0,BFTS,19
242,0.0,BFTS,19
243,0.0044997855786313,BFTS,19
244,0.0,BFTS,19
245,0.0,BFTS,19
246,0.0001296899505368,BFTS,19
247,0.0,BFTS,19
248,0.0,BFTS,19
249,0.0081356102967104,BFTS,19
250,0.0003071586022476,BFTS,19
251,0.0121247040451362,BFTS,19
252,0.0,BFTS,19
253,4.271021970137014e-05,BFTS,19
254,0.0,BFTS,19
255,0.0037888213799451,BFTS,19
256,0.0033875837690551,BFTS,19
257,0.0,BFTS,19
258,0.0,BFTS,19
259,0.0,BFTS,19
260,0.0073280680799386,BFTS,19
261,0.0,BFTS,19
262,0.0,BFTS,19
263,0.0,BFTS,19
264,0.0,BFTS,19
265,0.0,BFTS,19
266,0.0011464975510581,BFTS,19
267,0.0,BFTS,19
268,1.1438637429509396e-05,BFTS,19
269,0.0097535110584471,BFTS,19
270,0.0,BFTS,19
271,8.663709453839756e-06,BFTS,19
272,0.0,BFTS,19
273,0.0,BFTS,19
274,0.0,BFTS,19
275,0.0,BFTS,19
276,6.136927117853548e-06,BFTS,19
277,0.0,BFTS,19
278,0.0047020147183013,BFTS,19
279,8.894993337680196e-06,BFTS,19
280,0.0,BFTS,19
281,0.0,BFTS,19
282,0.0008546223120749,BFTS,19
283,0.0001837379409689,BFTS,19
284,0.0,BFTS,19
285,0.0,BFTS,19
286,0.0,BFTS,19
287,0.0,BFTS,19
288,0.0,BFTS,19
289,0.0,BFTS,19
290,0.0,BFTS,19
291,1.421100500227376e-05,BFTS,19
292,5.775806302559837e-06,BFTS,19
293,0.0007782509468633,BFTS,19
294,0.0104820315021703,BFTS,19
295,0.0,BFTS,19
296,0.0079687998625328,BFTS,19
297,0.0,BFTS,19
298,4.085509608075275e-05,BFTS,19
299,0.0142866689912898,BFTS,19
300,0.0,BFTS,19
301,0.0157587771780912,BFTS,19
302,0.0293903784628966,BFTS,19
303,0.0210871590597515,BFTS,19
304,0.0,BFTS,19
305,0.0125210573891214,BFTS,19
306,0.0195441435627392,BFTS,19
307,0.0,BFTS,19
308,0.0082062120933651,BFTS,19
309,0.0,BFTS,19
310,0.0,BFTS,19
311,0.0,BFTS,19
312,0.0020509108456991,BFTS,19
313,0.0,BFTS,19
314,0.0,BFTS,19
315,0.0,BFTS,19
316,8.086128823583771e-05,BFTS,19
317,1.4439515756399592e-05,BFTS,19
318,0.0,BFTS,19
319,0.0,BFTS,19
320,0.0017240781813141,BFTS,19
321,0.0,BFTS,19
322,0.0,BFTS,19
323,0.0,BFTS,19
324,0.0,BFTS,19
325,3.011358845565473e-05,BFTS,19
326,0.0,BFTS,19
327,0.0,BFTS,19
328,0.0,BFTS,19
329,0.0,BFTS,19
330,9.048136083966704e-06,BFTS,19
331,0.0,BFTS,19
332,6.136927117853548e-06,BFTS,19
333,0.0,BFTS,19
334,0.0,BFTS,19
335,4.6000447633622335e-05,BFTS,19
336,0.0,BFTS,19
337,0.0,BFTS,19
338,2.294279470620488e-05,BFTS,19
339,0.0,BFTS,19
340,0.0001910478907053,BFTS,19
341,0.0044017643815475,BFTS,19
342,0.0001810393499766,BFTS,19
343,4.887036433871815e-05,BFTS,19
344,0.0107641701647151,BFTS,19
345,0.0,BFTS,19
346,9.048136083966704e-06,BFTS,19
347,0.0,BFTS,19
348,3.068463558926774e-06,BFTS,19
349,0.1431700822348566,BFTS,19
350,0.0404644155503881,BFTS,19
351,0.0177874169800813,BFTS,19
352,0.0256118950809216,BFTS,19
353,0.2644981350314954,BFTS,19
0,0.0,BFTS,3
1,0.0,BFTS,3
2,0.0085319276359275,BFTS,3
3,0.0133521575975214,BFTS,3
4,2.1562611663524688e-05,BFTS,3
5,6.372998878352197e-06,BFTS,3
6,0.0,BFTS,3
7,0.0003976756718306,BFTS,3
8,0.0,BFTS,3
9,0.0,BFTS,3
10,0.0,BFTS,3
11,2.7043882404351887e-05,BFTS,3
12,0.0,BFTS,3
13,1.432631916746894e-05,BFTS,3
14,3.1930927018673207e-06,BFTS,3
15,0.0129594464623504,BFTS,3
16,1.588633013064918e-05,BFTS,3
17,0.0,BFTS,3
18,0.0,BFTS,3
19,0.0,BFTS,3
20,0.0,BFTS,3
21,0.0,BFTS,3
22,0.0,BFTS,3
23,0.0,BFTS,3
24,0.0,BFTS,3
25,3.1392694063926944e-05,BFTS,3
26,0.0,BFTS,3
27,0.0,BFTS,3
28,0.0,BFTS,3
29,0.0,BFTS,3
30,0.0,BFTS,3
31,0.0,BFTS,3
32,0.0,BFTS,3
33,0.0,BFTS,3
34,1.5401865473946206e-05,BFTS,3
35,0.0,BFTS,3
36,0.0,BFTS,3
37,6.453694740238787e-05,BFTS,3
38,0.0,BFTS,3
39,0.0009224968799848,BFTS,3
40,0.0,BFTS,3
41,0.0,BFTS,3
42,0.0,BFTS,3
43,0.011651960476742,BFTS,3
44,0.0,BFTS,3
45,0.0,BFTS,3
46,0.0,BFTS,3
47,0.0005267437992089,BFTS,3
48,0.0003379666952486,BFTS,3
49,0.0,BFTS,3
50,0.0,BFTS,3
51,0.0,BFTS,3
52,0.0,BFTS,3
53,0.0,BFTS,3
54,0.0,BFTS,3
55,6.372998878352197e-06,BFTS,3
56,0.0,BFTS,3
57,0.0,BFTS,3
58,3.09088436383418e-06,BFTS,3
59,0.0,BFTS,3
60,0.0070918949771689,BFTS,3
61,0.0,BFTS,3
62,0.0,BFTS,3
63,0.0,BFTS,3
64,0.0,BFTS,3
65,0.0,BFTS,3
66,0.0019596971550933,BFTS,3
67,0.0031769399408585,BFTS,3
68,0.0,BFTS,3
69,0.0,BFTS,3
70,0.0001093208651485,BFTS,3
71,0.0,BFTS,3
72,0.0,BFTS,3
73,0.0,BFTS,3
74,0.019530663010064,BFTS,3
75,0.0,BFTS,3
76,0.0073856234194191,BFTS,3
77,0.0,BFTS,3
78,0.0,BFTS,3
79,0.0,BFTS,3
80,0.0,BFTS,3
81,0.0,BFTS,3
82,0.0,BFTS,3
83,0.0,BFTS,3
84,4.4021554307517446e-05,BFTS,3
85,0.0,BFTS,3
86,0.0,BFTS,3
87,0.0,BFTS,3
88,0.012733541658421,BFTS,3
89,0.0,BFTS,3
90,0.0,BFTS,3
91,0.0,BFTS,3
92,0.0,BFTS,3
93,0.0,BFTS,3
94,0.0,BFTS,3
95,0.0,BFTS,3
96,0.0,BFTS,3
97,0.0,BFTS,3
98,0.0,BFTS,3
99,0.0,BFTS,3
100,0.0,BFTS,3
101,0.0,BFTS,3
102,0.005493616482797,BFTS,3
103,0.0,BFTS,3
104,0.0,BFTS,3
105,0.0,BFTS,3
106,0.0090311263465916,BFTS,3
107,0.0,BFTS,3
108,0.0,BFTS,3
109,0.0,BFTS,3
110,0.0139946992365497,BFTS,3
111,0.0,BFTS,3
112,0.0,BFTS,3
113,0.0194165540862412,BFTS,3
114,0.0,BFTS,3
115,1.9063596156779013e-05,BFTS,3
116,0.0,BFTS,3
117,0.0101652312128044,BFTS,3
118,0.0,BFTS,3
119,0.0,BFTS,3
120,0.0074729851279586,BFTS,3
121,0.0162564472274971,BFTS,3
122,0.0,BFTS,3
123,0.0101012032221882,BFTS,3
124,0.0,BFTS,3
125,0.0132491657231163,BFTS,3
126,0.0,BFTS,3
127,0.0,BFTS,3
128,0.0,BFTS,3
129,0.0164893731948127,BFTS,3
130,5.434191935659168e-06,BFTS,3
131,0.0,BFTS,3
132,0.0001467231822627,BFTS,3
133,0.0064837440525176,BFTS,3
134,2.6890394750994948e-06,BFTS,3
135,0.0,BFTS,3
136,0.0,BFTS,3
137,0.0,BFTS,3
138,0.0,BFTS,3
139,3.1864994391760987e-06,BFTS,3
140,5.60619821274401e-06,BFTS,3
141,0.0107830740542059,BFTS,3
142,0.0037250178443968,BFTS,3
143,0.0,BFTS,3
144,0.0025314237827111,BFTS,3
145,0.0,BFTS,3
146,0.0,BFTS,3
147,0.0,BFTS,3
148,0.0,BFTS,3
149,0.010466957876721,BFTS,3
150,2.8538812785388124e-06,BFTS,3
151,0.0,BFTS,3
152,0.0,BFTS,3
153,0.0,BFTS,3
154,2.1260537253776403e-05,BFTS,3
155,0.0,BFTS,3
156,0.0,BFTS,3
157,0.0,BFTS,3
158,0.0,BFTS,3
159,0.0,BFTS,3
160,2.7723357853103167e-05,BFTS,3
161,0.0,BFTS,3
162,1.4269406392694063e-05,BFTS,3
163,0.0,BFTS,3
164,0.0,BFTS,3
165,0.0,BFTS,3
166,0.0,BFTS,3
167,0.0088807739369837,BFTS,3
168,0.0,BFTS,3
169,0.0007960801462096,BFTS,3
170,0.0,BFTS,3
171,0.0,BFTS,3
172,0.0,BFTS,3
173,0.0,BFTS,3
174,0.0048975540229383,BFTS,3
175,0.0,BFTS,3
176,0.0,BFTS,3
177,0.0,BFTS,3
178,0.0,BFTS,3
179,6.372998878352198e-05,BFTS,3
180,0.0018396370291291,BFTS,3
181,0.0,BFTS,3
182,0.0,BFTS,3
183,0.0,BFTS,3
184,0.0,BFTS,3
185,2.445386371046625e-05,BFTS,3
186,0.0,BFTS,3
187,0.0,BFTS,3
188,0.0,BFTS,3
189,0.0,BFTS,3
190,0.0133557113361274,BFTS,3
191,5.707762557077625e-06,BFTS,3
192,0.0098749617620067,BFTS,3
193,0.0,BFTS,3
194,0.0,BFTS,3
195,0.0013812785388127,BFTS,3
196,0.0,BFTS,3
197,0.0,BFTS,3
198,0.0,BFTS,3
199,6.372998878352197e-06,BFTS,3
200,0.0181246240774932,BFTS,3
201,0.0215667595536782,BFTS,3
202,2.717095967829584e-06,BFTS,3
203,0.0,BFTS,3
204,0.0,BFTS,3
205,0.0,BFTS,3
206,0.0119242461759543,BFTS,3
207,0.0081876316859498,BFTS,3
208,0.0001150382414452,BFTS,3
209,0.0,BFTS,3
210,6.727437855292812e-05,BFTS,3
211,0.0022543765442668,BFTS,3
212,0.0,BFTS,3
213,1.588633013064918e-05,BFTS,3
214,0.0,BFTS,3
215,0.000289971448965,BFTS,3
216,0.0107694214426286,BFTS,3
217,8.085999926503004e-05,BFTS,3
218,3.09088436383418e-06,BFTS,3
219,0.0,BFTS,3
220,5.073421214560992e-05,BFTS,3
221,0.0,BFTS,3
222,0.0,BFTS,3
223,0.0,BFTS,3
224,0.0,BFTS,3
225,0.0,BFTS,3
226,0.0,BFTS,3
227,0.0,BFTS,3
228,0.0,BFTS,3
229,0.0,BFTS,3
230,0.0,BFTS,3
231,0.0,BFTS,3
232,0.0012958945489935,BFTS,3
233,0.0,BFTS,3
234,0.0,BFTS,3
235,0.0,BFTS,3
236,3.177266026129836e-06,BFTS,3
237,0.0,BFTS,3
238,0.0,BFTS,3
239,0.0,BFTS,3
240,0.0,BFTS,3
241,0.0,BFTS,3
242,0.0,BFTS,3
243,0.0002130355320842,BFTS,3
244,0.0,BFTS,3
245,0.0,BFTS,3
246,0.0004248142130924,BFTS,3
247,0.0,BFTS,3
248,6.013323579033382e-05,BFTS,3
249,0.0101700002554474,BFTS,3
250,0.0,BFTS,3
251,0.0,BFTS,3
252,0.0,BFTS,3
253,0.0072604393844182,BFTS,3
254,0.0,BFTS,3
255,0.0,BFTS,3
256,0.0,BFTS,3
257,1.9063596156779013e-05,BFTS,3
258,0.0075488171714081,BFTS,3
259,4.945414982134688e-05,BFTS,3
260,0.0,BFTS,3
261,2.2915019649629356e-05,BFTS,3
262,0.0,BFTS,3
263,0.0,BFTS,3
264,3.575226327449669e-05,BFTS,3
265,0.0092599673702457,BFTS,3
266,0.0,BFTS,3
267,0.0,BFTS,3
268,0.0,BFTS,3
269,0.0129291692939183,BFTS,3
270,0.0,BFTS,3
271,0.0,BFTS,3
272,0.0,BFTS,3
273,0.0,BFTS,3
274,0.0,BFTS,3
275,0.0,BFTS,3
276,0.0,BFTS,3
277,0.0,BFTS,3
278,0.0,BFTS,3
279,0.0,BFTS,3
280,0.0,BFTS,3
281,0.0,BFTS,3
282,0.0,BFTS,3
283,2.717095967829584e-06,BFTS,3
284,0.0,BFTS,3
285,0.0,BFTS,3
286,4.584422133590061e-05,BFTS,3
287,0.0,BFTS,3
288,0.0,BFTS,3
289,0.0,BFTS,3
290,0.0,BFTS,3
291,0.0,BFTS,3
292,2.173676774263667e-05,BFTS,3
293,0.0074794011923226,BFTS,3
294,0.0096108609486737,BFTS,3
295,0.0,BFTS,3
296,0.0,BFTS,3
297,0.0,BFTS,3
298,0.0,BFTS,3
299,0.0,BFTS,3
300,0.0,BFTS,3
301,0.0,BFTS,3
302,0.0,BFTS,3
303,0.0,BFTS,3
304,0.0003727251444694,BFTS,3
305,2.5418128209038688e-05,BFTS,3
306,0.0,BFTS,3
307,0.0,BFTS,3
308,0.0,BFTS,3
309,0.0,BFTS,3
310,0.0073193892117874,BFTS,3
311,0.0,BFTS,3
312,0.0,BFTS,3
313,3.399972800217598e-05,BFTS,3
314,0.0,BFTS,3
315,0.0,BFTS,3
316,0.0,BFTS,3
317,0.0,BFTS,3
318,0.0,BFTS,3
319,0.0,BFTS,3
320,0.0,BFTS,3
321,0.0,BFTS,3
322,0.0,BFTS,3
323,0.0,BFTS,3
324,0.0,BFTS,3
325,8.940659565228497e-05,BFTS,3
326,1.5945402940332302e-05,BFTS,3
327,0.0,BFTS,3
328,0.0,BFTS,3
329,0.0,BFTS,3
330,9.241119284367725e-06,BFTS,3
331,0.0,BFTS,3
332,0.0,BFTS,3
333,0.0,BFTS,3
334,0.0,BFTS,3
335,0.0,BFTS,3
336,0.0,BFTS,3
337,0.0,BFTS,3
338,0.0,BFTS,3
339,0.0,BFTS,3
340,0.0001873592229454,BFTS,3
341,0.0,BFTS,3
342,0.0002026255707762,BFTS,3
343,0.0,BFTS,3
344,0.0,BFTS,3
345,0.0142240423464109,BFTS,3
346,0.0097503485429865,BFTS,3
347,0.0,BFTS,3
348,0.0003201138535036,BFTS,3
349,0.0895674405541318,BFTS,3
350,0.2247210180126245,BFTS,3
351,0.0217211206181194,BFTS,3
352,0.0648948004813688,BFTS,3
353,0.1286822306976778,BFTS,3
0,0.010491996914473,BFTS,17
1,0.0,BFTS,17
2,0.0,BFTS,17
3,0.0136884031329386,BFTS,17
4,0.0085716734028757,BFTS,17
5,3.6791134029124944e-05,BFTS,17
6,0.0,BFTS,17
7,0.0,BFTS,17
8,0.0,BFTS,17
9,0.0,BFTS,17
10,0.0,BFTS,17
11,0.0,BFTS,17
12,0.0,BFTS,17
13,0.0014752553803431,BFTS,17
14,0.0,BFTS,17
15,0.0,BFTS,17
16,0.0,BFTS,17
17,0.0,BFTS,17
18,0.0,BFTS,17
19,0.0,BFTS,17
20,0.0,BFTS,17
21,0.0,BFTS,17
22,0.0003182505313647,BFTS,17
23,0.0,BFTS,17
24,6.026419824510655e-06,BFTS,17
25,0.0,BFTS,17
26,0.0,BFTS,17
27,0.0,BFTS,17
28,0.0,BFTS,17
29,0.0,BFTS,17
30,0.0,BFTS,17
31,0.0,BFTS,17
32,0.0088168899415291,BFTS,17
33,3.423562571343782e-05,BFTS,17
34,0.0,BFTS,17
35,3.083906940024178e-05,BFTS,17
36,0.0,BFTS,17
37,3.5237323372916594e-05,BFTS,17
38,0.0,BFTS,17
39,0.0070236729994499,BFTS,17
40,0.0,BFTS,17
41,0.0,BFTS,17
42,0.0,BFTS,17
43,0.0,BFTS,17
44,0.00852348246152,BFTS,17
45,0.0052405896291538,BFTS,17
46,0.0,BFTS,17
47,3.1186457592654963e-06,BFTS,17
48,0.0,BFTS,17
49,0.0,BFTS,17
50,0.0,BFTS,17
51,0.0114048875416339,BFTS,17
52,0.0,BFTS,17
53,0.0,BFTS,17
54,0.0010571197011874,BFTS,17
55,0.0599720311827988,BFTS,17
56,0.0,BFTS,17
57,0.0,BFTS,17
58,0.0,BFTS,17
59,0.0,BFTS,17
60,0.0,BFTS,17
61,0.0,BFTS,17
62,0.0,BFTS,17
63,0.0,BFTS,17
64,0.0,BFTS,17
65,0.0,BFTS,17
66,0.0018223852143841,BFTS,17
67,0.0,BFTS,17
68,0.0,BFTS,17
69,0.0089772711535126,BFTS,17
70,0.0,BFTS,17
71,0.0,BFTS,17
72,0.0,BFTS,17
73,6.237291518530993e-06,BFTS,17
74,0.0,BFTS,17
75,0.0,BFTS,17
76,0.0,BFTS,17
77,0.0109285778196269,BFTS,17
78,3.0839069400241777e-06,BFTS,17
79,0.0,BFTS,17
80,6.376168432865323e-06,BFTS,17
81,0.0,BFTS,17
82,0.0011179008774467,BFTS,17
83,0.0,BFTS,17
84,0.0,BFTS,17
85,4.714713563321888e-05,BFTS,17
86,0.0,BFTS,17
87,0.0,BFTS,17
88,0.0001879323913222,BFTS,17
89,1.7049135608824634e-05,BFTS,17
90,0.0,BFTS,17
91,0.0,BFTS,17
92,3.1186457592654963e-06,BFTS,17
93,0.0816350467795481,BFTS,17
94,0.0,BFTS,17
95,0.0,BFTS,17
96,3.211103773262899e-05,BFTS,17
97,0.0,BFTS,17
98,0.0,BFTS,17
99,0.0018225212080823,BFTS,17
100,0.0,BFTS,17
101,0.0,BFTS,17
102,0.0,BFTS,17
103,0.0,BFTS,17
104,0.0,BFTS,17
105,6.431281754453662e-06,BFTS,17
106,0.0,BFTS,17
107,0.0,BFTS,17
108,0.0,BFTS,17
109,0.0,BFTS,17
110,0.0,BFTS,17
111,3.0839069400241777e-06,BFTS,17
112,0.0,BFTS,17
113,0.0,BFTS,17
114,0.0,BFTS,17
115,0.0,BFTS,17
116,0.0,BFTS,17
117,0.0,BFTS,17
118,0.0,BFTS,17
119,0.0043632247699722,BFTS,17
120,3.188084216432661e-05,BFTS,17
121,3.1186457592654963e-06,BFTS,17
122,0.0,BFTS,17
123,3.0839069400241777e-06,BFTS,17
124,0.0,BFTS,17
125,0.0,BFTS,17
126,0.0,BFTS,17
127,0.0,BFTS,17
128,0.0,BFTS,17
129,3.1880842164326614e-06,BFTS,17
130,0.0121019676855783,BFTS,17
131,0.0,BFTS,17
132,0.0,BFTS,17
133,0.0,BFTS,17
134,0.0,BFTS,17
135,0.0,BFTS,17
136,0.0,BFTS,17
137,0.0,BFTS,17
138,0.0144424485111585,BFTS,17
139,0.0,BFTS,17
140,0.0,BFTS,17
141,0.0090713229146568,BFTS,17
142,0.0,BFTS,17
143,0.0006585006862558,BFTS,17
144,2.349154891527773e-05,BFTS,17
145,0.0,BFTS,17
146,3.1186457592654963e-06,BFTS,17
147,8.436987754314915e-05,BFTS,17
148,0.0,BFTS,17
149,0.0,BFTS,17
150,0.0,BFTS,17
151,0.0,BFTS,17
152,0.0,BFTS,17
153,0.0,BFTS,17
154,0.0,BFTS,17
155,0.0,BFTS,17
156,0.0211978767084126,BFTS,17
157,0.0,BFTS,17
158,0.0,BFTS,17
159,0.0,BFTS,17
160,0.0,BFTS,17
161,3.9171728859319255e-05,BFTS,17
162,0.0,BFTS,17
163,0.0,BFTS,17
164,0.0,BFTS,17
165,0.0,BFTS,17
166,0.0,BFTS,17
167,0.0094057301740977,BFTS,17
168,3.0132099122553272e-06,BFTS,17
169,0.0,BFTS,17
170,0.0142152875506196,BFTS,17
171,0.0372718932857284,BFTS,17
172,0.0090100317477536,BFTS,17
173,0.0,BFTS,17
174,0.0276702692176622,BFTS,17
175,0.0,BFTS,17
176,0.0,BFTS,17
177,0.0,BFTS,17
178,0.0124863335262717,BFTS,17
179,0.0,BFTS,17
180,3.0132099122553272e-06,BFTS,17
181,5.683045202941544e-06,BFTS,17
182,0.0,BFTS,17
183,0.0,BFTS,17
184,0.0,BFTS,17
185,0.0,BFTS,17
186,0.0174632162307102,BFTS,17
187,0.0,BFTS,17
188,0.0,BFTS,17
189,0.0,BFTS,17
190,5.122456850834056e-05,BFTS,17
191,0.0,BFTS,17
192,0.0,BFTS,17
193,0.0,BFTS,17
194,0.0,BFTS,17
195,0.0,BFTS,17
196,0.0,BFTS,17
197,0.0,BFTS,17
198,0.0,BFTS,17
199,0.006668233535821,BFTS,17
200,0.0,BFTS,17
201,0.0,BFTS,17
202,0.0,BFTS,17
203,0.0,BFTS,17
204,0.0,BFTS,17
205,6.431281754453662e-06,BFTS,17
206,0.0,BFTS,17
207,0.0,BFTS,17
208,7.713241231984575e-05,BFTS,17
209,0.0,BFTS,17
210,0.0001911178002341,BFTS,17
211,0.0100397311320756,BFTS,17
212,0.0025247502465255,BFTS,17
213,0.0,BFTS,17
214,4.366104062971695e-05,BFTS,17
215,1.5593228796327483e-05,BFTS,17
216,0.0157141404928661,BFTS,17
217,0.0,BFTS,17
218,0.0,BFTS,17
219,0.0082514065564913,BFTS,17
220,0.0,BFTS,17
221,0.0,BFTS,17
222,0.0163278476270751,BFTS,17
223,0.0,BFTS,17
224,0.0265979867103044,BFTS,17
225,1.929384526336099e-05,BFTS,17
226,0.0,BFTS,17
227,2.936443614409716e-06,BFTS,17
228,0.0,BFTS,17
229,6.166531590260403e-05,BFTS,17
230,4.501897228117564e-05,BFTS,17
231,0.0126085278796064,BFTS,17
232,2.936443614409716e-05,BFTS,17
233,0.0,BFTS,17
234,0.0,BFTS,17
235,0.0,BFTS,17
236,0.0,BFTS,17
237,1.5593228796327483e-05,BFTS,17
238,1.1366090405883088e-05,BFTS,17
239,0.0,BFTS,17
240,0.0,BFTS,17
241,0.0,BFTS,17
242,0.0152872363916534,BFTS,17
243,0.003480624308975,BFTS,17
244,0.0,BFTS,17
245,2.936443614409716e-06,BFTS,17
246,0.0077403659460601,BFTS,17
247,0.0,BFTS,17
248,0.0087508968975921,BFTS,17
249,0.0001746441625188,BFTS,17
250,0.0107836717463881,BFTS,17
251,0.0,BFTS,17
252,0.0,BFTS,17
253,0.0,BFTS,17
254,0.0,BFTS,17
255,0.0,BFTS,17
256,0.0,BFTS,17
257,0.0,BFTS,17
258,0.0,BFTS,17
259,0.0,BFTS,17
260,0.0,BFTS,17
261,0.0082556188784447,BFTS,17
262,0.0,BFTS,17
263,0.0,BFTS,17
264,0.0,BFTS,17
265,0.0,BFTS,17
266,0.0726651335122013,BFTS,17
267,0.0,BFTS,17
268,0.0,BFTS,17
269,0.0006319984130692,BFTS,17
270,0.0,BFTS,17
271,0.0098065716961189,BFTS,17
272,0.0,BFTS,17
273,0.0095680906883951,BFTS,17
274,0.0135096580576758,BFTS,17
275,0.0,BFTS,17
276,0.0,BFTS,17
277,0.0,BFTS,17
278,1.1366090405883088e-05,BFTS,17
279,0.0,BFTS,17
280,0.0,BFTS,17
281,0.0,BFTS,17
282,0.0,BFTS,17
283,0.0,BFTS,17
284,0.0,BFTS,17
285,0.0,BFTS,17
286,0.0,BFTS,17
287,0.0001052067791422,BFTS,17
288,0.0,BFTS,17
289,0.0,BFTS,17
290,0.0,BFTS,17
291,0.0,BFTS,17
292,0.0,BFTS,17
293,6.237291518530993e-06,BFTS,17
294,0.0,BFTS,17
295,0.0,BFTS,17
296,0.0,BFTS,17
297,0.0,BFTS,17
298,0.0,BFTS,17
299,0.0030793427914589,BFTS,17
300,5.122456850834056e-05,BFTS,17
301,0.0,BFTS,17
302,0.0,BFTS,17
303,3.0839069400241777e-06,BFTS,17
304,0.0,BFTS,17
305,0.009578614955715,BFTS,17
306,0.0,BFTS,17
307,0.0,BFTS,17
308,0.0,BFTS,17
309,0.0,BFTS,17
310,0.0,BFTS,17
311,0.0,BFTS,17
312,0.0,BFTS,17
313,0.0,BFTS,17
314,0.0,BFTS,17
315,0.0,BFTS,17
316,0.0,BFTS,17
317,0.0024438870666923,BFTS,17
318,0.0,BFTS,17
319,0.0,BFTS,17
320,0.0,BFTS,17
321,0.000756315687976,BFTS,17
322,0.0,BFTS,17
323,0.0,BFTS,17
324,0.0087979934400926,BFTS,17
325,0.0027906987279867,BFTS,17
326,0.0,BFTS,17
327,0.0078215635642378,BFTS,17
328,0.0,BFTS,17
329,0.0,BFTS,17
330,0.0,BFTS,17
331,0.0,BFTS,17
332,0.0,BFTS,17
333,0.0131436788934741,BFTS,17
334,0.0,BFTS,17
335,4.4633179030057256e-05,BFTS,17
336,4.14450948136246e-05,BFTS,17
337,0.0,BFTS,17
338,0.0,BFTS,17
339,0.0,BFTS,17
340,0.012393595242439,BFTS,17
341,0.0,BFTS,17
342,0.0,BFTS,17
343,0.0092103348274577,BFTS,17
344,0.0,BFTS,17
345,0.0,BFTS,17
346,0.0,BFTS,17
347,0.0,BFTS,17
348,0.0,BFTS,17
349,0.1066609633216735,BFTS,17
350,0.0407051052342387,BFTS,17
351,0.0,BFTS,17
352,0.0187625420056754,BFTS,17
353,0.0707236865967248,BFTS,17
0,4.02632356456607e-05,BFTS,29
1,0.0,BFTS,29
2,0.0,BFTS,29
3,0.0,BFTS,29
4,0.0,BFTS,29
5,8.881941237076776e-06,BFTS,29
6,0.0,BFTS,29
7,0.0,BFTS,29
8,0.0,BFTS,29
9,0.0,BFTS,29
10,0.0,BFTS,29
11,0.0,BFTS,29
12,0.0,BFTS,29
13,0.0,BFTS,29
14,0.0,BFTS,29
15,0.0,BFTS,29
16,0.0,BFTS,29
17,0.0068924828664141,BFTS,29
18,0.0110036184880699,BFTS,29
19,3.5467281432878166e-05,BFTS,29
20,0.0,BFTS,29
21,0.0,BFTS,29
22,0.0,BFTS,29
23,0.0,BFTS,29
24,0.0,BFTS,29
25,0.0,BFTS,29
26,0.0,BFTS,29
27,0.0,BFTS,29
28,5.911213572146362e-06,BFTS,29
29,0.0212547215736906,BFTS,29
30,0.0,BFTS,29
31,0.0,BFTS,29
32,0.0,BFTS,29
33,0.0,BFTS,29
34,0.0,BFTS,29
35,0.0,BFTS,29
36,0.0,BFTS,29
37,1.5136554013999756e-05,BFTS,29
38,0.0099048595154397,BFTS,29
39,0.0,BFTS,29
40,0.0,BFTS,29
41,0.0,BFTS,29
42,0.000214522133867,BFTS,29
43,5.921294158051184e-06,BFTS,29
44,0.0,BFTS,29
45,0.0,BFTS,29
46,0.0,BFTS,29
47,0.0,BFTS,29
48,0.0,BFTS,29
49,5.471117968245631e-06,BFTS,29
50,0.0,BFTS,29
51,0.0,BFTS,29
52,0.0,BFTS,29
53,0.0024729960204661,BFTS,29
54,0.0,BFTS,29
55,0.0,BFTS,29
56,0.0,BFTS,29
57,0.0,BFTS,29
58,0.0,BFTS,29
59,0.0,BFTS,29
60,0.0001032011108192,BFTS,29
61,0.0,BFTS,29
62,0.0,BFTS,29
63,0.0,BFTS,29
64,0.0,BFTS,29
65,7.981865202260465e-06,BFTS,29
66,0.0,BFTS,29
67,0.0,BFTS,29
68,0.0001210853976916,BFTS,29
69,0.0,BFTS,29
70,2.9533023827243624e-06,BFTS,29
71,0.0,BFTS,29
72,0.0,BFTS,29
73,1.2227933930936078e-05,BFTS,29
74,0.0,BFTS,29
75,0.0,BFTS,29
76,0.0,BFTS,29
77,0.0055448694956968,BFTS,29
78,0.0,BFTS,29
79,0.0,BFTS,29
80,0.0,BFTS,29
81,0.0,BFTS,29
82,0.0,BFTS,29
83,0.0,BFTS,29
84,0.0,BFTS,29
85,0.006042456675054,BFTS,29
86,2.840634653012079e-05,BFTS,29
87,0.0083096456319878,BFTS,29
88,0.0,BFTS,29
89,0.0,BFTS,29
90,0.0,BFTS,29
91,0.002409894744303,BFTS,29
92,0.0,BFTS,29
93,0.0,BFTS,29
94,9.178005944979336e-05,BFTS,29
95,0.0,BFTS,29
96,0.0022192843351661,BFTS,29
97,0.0075743360728537,BFTS,29
98,0.0,BFTS,29
99,0.0,BFTS,29
100,0.0,BFTS,29
101,5.321243468173643e-06,BFTS,29
102,0.0150317265566758,BFTS,29
103,0.0,BFTS,29
104,0.0,BFTS,29
105,0.0,BFTS,29
106,0.0,BFTS,29
107,0.0001438560938692,BFTS,29
108,0.0,BFTS,29
109,0.0,BFTS,29
110,0.0003000442170425,BFTS,29
111,3.781324013318841e-05,BFTS,29
112,0.0,BFTS,29
113,0.0073458031065713,BFTS,29
114,0.0,BFTS,29
115,2.473808551956164e-05,BFTS,29
116,0.0,BFTS,29
117,0.0112699221064901,BFTS,29
118,1.2165826349069344e-05,BFTS,29
119,0.0,BFTS,29
120,0.0001329672096676,BFTS,29
121,5.321243468173643e-06,BFTS,29
122,0.0,BFTS,29
123,2.955606786073181e-06,BFTS,29
124,0.0,BFTS,29
125,0.0002379936316186,BFTS,29
126,0.0,BFTS,29
127,1.855356413967123e-05,BFTS,29
128,0.0,BFTS,29
129,0.0,BFTS,29
130,0.0,BFTS,29
131,0.0096707505770742,BFTS,29
132,0.0,BFTS,29
133,0.0,BFTS,29
134,0.0,BFTS,29
135,0.0,BFTS,29
136,3.474196197334344e-05,BFTS,29
137,1.894792630085859e-05,BFTS,29
138,0.0,BFTS,29
139,0.0,BFTS,29
140,0.0,BFTS,29
141,0.0,BFTS,29
142,0.0,BFTS,29
143,0.0,BFTS,29
144,0.0,BFTS,29
145,9.51221368236816e-05,BFTS,29
146,0.0,BFTS,29
147,0.0,BFTS,29
148,0.0,BFTS,29
149,0.0,BFTS,29
150,0.0076794279708905,BFTS,29
151,0.0,BFTS,29
152,0.0,BFTS,29
153,0.0,BFTS,29
154,0.0,BFTS,29
155,0.0006348303960583,BFTS,29
156,0.0137582123268407,BFTS,29
157,0.0,BFTS,29
158,0.0,BFTS,29
159,0.0,BFTS,29
160,0.0,BFTS,29
161,0.0,BFTS,29
162,0.0,BFTS,29
163,0.0,BFTS,29
164,0.0,BFTS,29
165,0.0,BFTS,29
166,0.0,BFTS,29
167,0.011370266088324,BFTS,29
168,1.2633440717579433e-05,BFTS,29
169,0.0,BFTS,29
170,0.0222283026720655,BFTS,29
171,0.0,BFTS,29
172,0.0,BFTS,29
173,0.0,BFTS,29
174,0.0,BFTS,29
175,0.0,BFTS,29
176,0.0,BFTS,29
177,0.0113583593759805,BFTS,29
178,0.0,BFTS,29
179,0.0,BFTS,29
180,0.0,BFTS,29
181,0.0002713834168768,BFTS,29
182,0.0,BFTS,29
183,0.0060776635666503,BFTS,29
184,0.0004121959262359,BFTS,29
185,1.72622948467102e-05,BFTS,29
186,6.254612776922981e-06,BFTS,29
187,0.0,BFTS,29
188,0.0,BFTS,29
189,0.0,BFTS,29
190,0.0,BFTS,29
191,0.0,BFTS,29
192,0.0001176290363172,BFTS,29
193,0.0,BFTS,29
194,0.0,BFTS,29
195,0.0,BFTS,29
196,0.0,BFTS,29
197,0.013707078120777,BFTS,29
198,0.0,BFTS,29
199,0.0,BFTS,29
200,0.0,BFTS,29
201,1.181320953089745e-05,BFTS,29
202,0.0,BFTS,29
203,5.906604765448725e-06,BFTS,29
204,0.0,BFTS,29
205,0.0096419599504959,BFTS,29
206,0.0,BFTS,29
207,0.0,BFTS,29
208,0.0,BFTS,29
209,0.0,BFTS,29
210,0.0,BFTS,29
211,5.566069241901369e-05,BFTS,29
212,0.008189534783798,BFTS,29
213,0.0108466435317509,BFTS,29
214,0.0005611274527176,BFTS,29
215,0.0,BFTS,29
216,0.0,BFTS,29
217,7.343821398263594e-05,BFTS,29
218,0.0,BFTS,29
219,0.0,BFTS,29
220,0.0,BFTS,29
221,0.0095287726612342,BFTS,29
222,0.0,BFTS,29
223,0.0,BFTS,29
224,0.0116951925235372,BFTS,29
225,0.0094685022326122,BFTS,29
226,0.0,BFTS,29
227,0.0,BFTS,29
228,6.3414757882454405e-06,BFTS,29
229,0.0183084502576302,BFTS,29
230,4.019938896928767e-05,BFTS,29
231,0.0,BFTS,29
232,0.0,BFTS,29
233,0.0,BFTS,29
234,0.0,BFTS,29
235,0.0,BFTS,29
236,2.36264190617949e-05,BFTS,29
237,0.0102510814755219,BFTS,29
238,8.977342092876539e-06,BFTS,29
239,0.0,BFTS,29
240,0.0,BFTS,29
241,0.0,BFTS,29
242,0.0,BFTS,29
243,0.0,BFTS,29
244,2.6606217340868216e-06,BFTS,29
245,0.0,BFTS,29
246,0.0,BFTS,29
247,6.3414757882454405e-06,BFTS,29
248,0.0,BFTS,29
249,0.0,BFTS,29
250,0.008772979008987,BFTS,29
251,0.0,BFTS,29
252,0.0,BFTS,29
253,0.0103132310972705,BFTS,29
254,0.0,BFTS,29
255,0.0,BFTS,29
256,0.0,BFTS,29
257,0.0,BFTS,29
258,0.0,BFTS,29
259,0.0,BFTS,29
260,0.0101368490475103,BFTS,29
261,0.0,BFTS,29
262,0.0,BFTS,29
263,0.0,BFTS,29
264,2.2195165258859044e-05,BFTS,29
265,0.0226300774645113,BFTS,29
266,0.0,BFTS,29
267,0.0172788663162675,BFTS,29
268,0.0,BFTS,29
269,0.0,BFTS,29
270,0.0,BFTS,29
271,0.0,BFTS,29
272,0.0,BFTS,29
273,0.0,BFTS,29
274,0.0,BFTS,29
275,0.0,BFTS,29
276,0.0,BFTS,29
277,0.0,BFTS,29
278,1.7733640716439083e-05,BFTS,29
279,0.0,BFTS,29
280,0.0,BFTS,29
281,0.0,BFTS,29
282,0.0,BFTS,29
283,0.0,BFTS,29
284,0.0,BFTS,29
285,0.0,BFTS,29
286,3.158360179394858e-06,BFTS,29
287,0.0,BFTS,29
288,0.0189201309839853,BFTS,29
289,0.0,BFTS,29
290,0.0,BFTS,29
291,0.0,BFTS,29
292,0.0,BFTS,29
293,0.0,BFTS,29
294,0.0,BFTS,29
295,0.0,BFTS,29
296,0.0,BFTS,29
297,0.0,BFTS,29
298,3.1707378941227203e-06,BFTS,29
299,0.0,BFTS,29
300,3.158360179394858e-06,BFTS,29
301,0.0,BFTS,29
302,0.0001596783708422,BFTS,29
303,0.0,BFTS,29
304,0.0,BFTS,29
305,0.0,BFTS,29
306,0.0,BFTS,29
307,0.0,BFTS,29
308,0.0,BFTS,29
309,9.297082574318622e-06,BFTS,29
310,0.0,BFTS,29
311,0.0,BFTS,29
312,2.536590315298176e-05,BFTS,29
313,0.0,BFTS,29
314,0.0168834784613099,BFTS,29
315,0.0,BFTS,29
316,0.0,BFTS,29
317,0.0,BFTS,29
318,0.0,BFTS,29
319,0.0,BFTS,29
320,0.0,BFTS,29
321,0.0124560613452421,BFTS,29
322,0.0167109198570606,BFTS,29
323,0.0,BFTS,29
324,0.0,BFTS,29
325,0.0,BFTS,29
326,2.7432707043603008e-05,BFTS,29
327,0.0,BFTS,29
328,0.0,BFTS,29
329,1.564293403357009e-05,BFTS,29
330,0.0001671390316653,BFTS,29
331,0.0,BFTS,29
332,0.0,BFTS,29
333,6.316720358789716e-06,BFTS,29
334,0.0,BFTS,29
335,0.0137973323866873,BFTS,29
336,0.0,BFTS,29
337,0.0,BFTS,29
338,8.755954048753151e-06,BFTS,29
339,0.0,BFTS,29
340,0.0,BFTS,29
341,0.0,BFTS,29
342,0.0,BFTS,29
343,0.0,BFTS,29
344,0.0163552386290729,BFTS,29
345,0.0,BFTS,29
346,0.0119455115469913,BFTS,29
347,0.0,BFTS,29
348,0.0,BFTS,29
349,0.0895199869631862,BFTS,29
350,0.2271015728340907,BFTS,29
351,1.0942235936491262e-05,BFTS,29
352,0.0669753039678885,BFTS,29
353,0.1346276227862483,BFTS,29
0,0.0087286708316772,BFTS,11
1,0.0,BFTS,11
2,0.0132618861600824,BFTS,11
3,6.414697354578811e-06,BFTS,11
4,0.001758404044955,BFTS,11
5,0.0,BFTS,11
6,0.0,BFTS,11
7,0.0,BFTS,11
8,0.0001539527365098,BFTS,11
9,0.0,BFTS,11
10,0.0,BFTS,11
11,0.0001105887111043,BFTS,11
12,0.0023216155067031,BFTS,11
13,0.0,BFTS,11
14,0.0019337226055964,BFTS,11
15,0.0,BFTS,11
16,0.0,BFTS,11
17,0.0,BFTS,11
18,0.0,BFTS,11
19,1.538196495373105e-05,BFTS,11
20,0.0,BFTS,11
21,0.0,BFTS,11
22,0.0,BFTS,11
23,2.8437097141123835e-05,BFTS,11
24,3.2073486772894054e-06,BFTS,11
25,0.0022086306489976,BFTS,11
26,0.0100185226902956,BFTS,11
27,0.0,BFTS,11
28,0.0,BFTS,11
29,0.0,BFTS,11
30,0.0,BFTS,11
31,0.0,BFTS,11
32,0.0169031982083993,BFTS,11
33,0.0,BFTS,11
34,0.0,BFTS,11
35,2.153475093522347e-05,BFTS,11
36,0.0,BFTS,11
37,0.0017173699705593,BFTS,11
38,0.0,BFTS,11
39,0.0059882862828557,BFTS,11
40,0.0,BFTS,11
41,0.0,BFTS,11
42,0.0,BFTS,11
43,0.0,BFTS,11
44,0.0,BFTS,11
45,0.0456500033246294,BFTS,11
46,0.0,BFTS,11
47,2.83071209393435e-06,BFTS,11
48,0.0075115320863547,BFTS,11
49,0.0,BFTS,11
50,0.0,BFTS,11
51,0.0,BFTS,11
52,0.0,BFTS,11
53,0.0,BFTS,11
54,0.0,BFTS,11
55,0.0,BFTS,11
56,0.0,BFTS,11
57,0.0220123928330563,BFTS,11
58,0.0046380351896477,BFTS,11
59,0.0,BFTS,11
60,0.0092999360110257,BFTS,11
61,0.0,BFTS,11
62,0.0027179515053222,BFTS,11
63,0.0,BFTS,11
64,0.0,BFTS,11
65,0.0057604991111564,BFTS,11
66,0.0,BFTS,11
67,0.0002269483293083,BFTS,11
68,3.07639299074621e-06,BFTS,11
69,0.0,BFTS,11
70,0.0003101196948145,BFTS,11
71,0.0,BFTS,11
72,0.0,BFTS,11
73,0.0,BFTS,11
74,0.0,BFTS,11
75,0.0,BFTS,11
76,5.055483936199793e-05,BFTS,11
77,0.0,BFTS,11
78,1.6884476412386452e-05,BFTS,11
79,0.0,BFTS,11
80,0.000168956972291,BFTS,11
81,0.0,BFTS,11
82,0.0148086670131001,BFTS,11
83,0.0,BFTS,11
84,0.0,BFTS,11
85,2.83071209393435e-06,BFTS,11
86,1.3754552756962554e-05,BFTS,11
87,0.0,BFTS,11
88,0.0,BFTS,11
89,0.0,BFTS,11
90,0.0,BFTS,11
91,0.0,BFTS,11
92,0.0,BFTS,11
93,0.0,BFTS,11
94,0.0,BFTS,11
95,0.0,BFTS,11
96,0.0,BFTS,11
97,0.0122391948813192,BFTS,11
98,0.0,BFTS,11
99,2.83071209393435e-06,BFTS,11
100,0.0105975502056529,BFTS,11
101,0.0,BFTS,11
102,0.0,BFTS,11
103,0.0,BFTS,11
104,0.0,BFTS,11
105,0.0,BFTS,11
106,0.0,BFTS,11
107,0.0096806087457135,BFTS,11
108,0.0,BFTS,11
109,0.0,BFTS,11
110,0.0,BFTS,11
111,0.0,BFTS,11
112,0.0,BFTS,11
113,0.0087795048934945,BFTS,11
114,0.0,BFTS,11
115,0.0170522471181912,BFTS,11
116,0.0,BFTS,11
117,0.0,BFTS,11
118,0.0,BFTS,11
119,0.0,BFTS,11
120,0.0,BFTS,11
121,0.0,BFTS,11
122,4.341973861317355e-05,BFTS,11
123,0.0,BFTS,11
124,0.0,BFTS,11
125,0.0,BFTS,11
126,0.1095917461635022,BFTS,11
127,0.0,BFTS,11
128,0.0120093485201166,BFTS,11
129,2.83071209393435e-06,BFTS,11
130,0.0,BFTS,11
131,0.0164179241741481,BFTS,11
132,0.0,BFTS,11
133,0.0,BFTS,11
134,0.0,BFTS,11
135,9.479032380374612e-06,BFTS,11
136,2.26456967514748e-05,BFTS,11
137,0.000212647663806,BFTS,11
138,0.0291644524347611,BFTS,11
139,4.83324152615396e-05,BFTS,11
140,0.0,BFTS,11
141,0.0,BFTS,11
142,0.0,BFTS,11
143,0.0073341208899389,BFTS,11
144,2.1709869306586776e-05,BFTS,11
145,0.0,BFTS,11
146,0.0,BFTS,11
147,0.0,BFTS,11
148,2.5030662561638006e-05,BFTS,11
149,0.0,BFTS,11
150,0.0,BFTS,11
151,0.0,BFTS,11
152,0.0,BFTS,11
153,0.0,BFTS,11
154,0.0,BFTS,11
155,0.0,BFTS,11
156,0.0003770866398766,BFTS,11
157,0.0,BFTS,11
158,0.0,BFTS,11
159,0.0,BFTS,11
160,0.0,BFTS,11
161,0.0,BFTS,11
162,4.107580698162332e-05,BFTS,11
163,0.0,BFTS,11
164,0.0,BFTS,11
165,0.0099641114145876,BFTS,11
166,0.0138534688443424,BFTS,11
167,0.0,BFTS,11
168,3.128832820204751e-06,BFTS,11
169,0.0018309505894156,BFTS,11
170,0.0,BFTS,11
171,0.0,BFTS,11
172,0.0,BFTS,11
173,0.0141107014815419,BFTS,11
174,0.0104490533606329,BFTS,11
175,0.0,BFTS,11
176,0.0048912067328663,BFTS,11
177,0.0,BFTS,11
178,0.0,BFTS,11
179,0.0,BFTS,11
180,0.0,BFTS,11
181,0.0,BFTS,11
182,0.0,BFTS,11
183,0.0,BFTS,11
184,0.0,BFTS,11
185,0.0088155001137483,BFTS,11
186,0.0,BFTS,11
187,0.0077000575705238,BFTS,11
188,3.2073486772894054e-06,BFTS,11
189,0.0,BFTS,11
190,5.6281588041288174e-06,BFTS,11
191,0.0,BFTS,11
192,0.0,BFTS,11
193,0.0,BFTS,11
194,0.0,BFTS,11
195,0.0,BFTS,11
196,0.0,BFTS,11
197,0.0,BFTS,11
198,0.0001032823277066,BFTS,11
199,0.0,BFTS,11
200,0.0,BFTS,11
201,0.0,BFTS,11
202,0.0,BFTS,11
203,0.0,BFTS,11
204,0.0,BFTS,11
205,0.0,BFTS,11
206,0.0,BFTS,11
207,0.0,BFTS,11
208,0.0,BFTS,11
209,0.0,BFTS,11
210,0.0,BFTS,11
211,0.0,BFTS,11
212,0.0,BFTS,11
213,0.0,BFTS,11
214,6.15278598149242e-06,BFTS,11
215,8.160830265986785e-05,BFTS,11
216,0.0,BFTS,11
217,0.0,BFTS,11
218,0.0,BFTS,11
219,0.0,BFTS,11
220,0.0,BFTS,11
221,0.0,BFTS,11
222,0.0097398602087025,BFTS,11
223,0.0,BFTS,11
224,0.0001063803158869,BFTS,11
225,0.0,BFTS,11
226,0.0053464939868418,BFTS,11
227,1.4070397010322044e-05,BFTS,11
228,0.0,BFTS,11
229,0.0,BFTS,11
230,6.319354920249741e-06,BFTS,11
231,0.0,BFTS,11
232,1.6951007179866216e-05,BFTS,11
233,9.622046031868217e-06,BFTS,11
234,0.0,BFTS,11
235,0.0072933093038972,BFTS,11
236,0.0,BFTS,11
237,0.0,BFTS,11
238,0.0092736533454664,BFTS,11
239,3.851274771949515e-05,BFTS,11
240,0.0,BFTS,11
241,0.0,BFTS,11
242,6.22756660665557e-05,BFTS,11
243,0.0,BFTS,11
244,0.0,BFTS,11
245,0.0,BFTS,11
246,0.0,BFTS,11
247,6.414697354578811e-06,BFTS,11
248,0.0,BFTS,11
249,0.0006476683937823,BFTS,11
250,0.0,BFTS,11
251,3.128832820204751e-06,BFTS,11
252,6.202756663119617e-05,BFTS,11
253,0.0,BFTS,11
254,0.0,BFTS,11
255,0.0,BFTS,11
256,0.0,BFTS,11
257,0.0,BFTS,11
258,0.0001595704738304,BFTS,11
259,0.0,BFTS,11
260,0.0,BFTS,11
261,0.0,BFTS,11
262,0.0,BFTS,11
263,0.0,BFTS,11
264,0.0100541876357859,BFTS,11
265,0.0,BFTS,11
266,0.0,BFTS,11
267,5.229868084268557e-05,BFTS,11
268,0.0,BFTS,11
269,0.0739231814230306,BFTS,11
270,0.0,BFTS,11
271,0.0,BFTS,11
272,0.0,BFTS,11
273,0.0,BFTS,11
274,0.0011610602211787,BFTS,11
275,0.0,BFTS,11
276,0.0,BFTS,11
277,0.0,BFTS,11
278,0.0,BFTS,11
279,0.0,BFTS,11
280,0.0,BFTS,11
281,8.483235588996239e-05,BFTS,11
282,6.15278598149242e-06,BFTS,11
283,0.0,BFTS,11
284,0.0017118133935289,BFTS,11
285,0.0332732167594552,BFTS,11
286,0.0033254123752211,BFTS,11
287,0.0,BFTS,11
288,0.0,BFTS,11
289,0.0,BFTS,11
290,0.0,BFTS,11
291,0.0,BFTS,11
292,4.922228785193936e-05,BFTS,11
293,0.0,BFTS,11
294,0.0012327601311606,BFTS,11
295,0.0,BFTS,11
296,0.0,BFTS,11
297,0.0,BFTS,11
298,0.0,BFTS,11
299,0.0,BFTS,11
300,0.0,BFTS,11
301,5.6281588041288174e-06,BFTS,11
302,0.0,BFTS,11
303,0.0,BFTS,11
304,6.15278598149242e-06,BFTS,11
305,0.0,BFTS,11
306,0.0083421085408245,BFTS,11
307,0.0,BFTS,11
308,0.0,BFTS,11
309,0.0065847678269002,BFTS,11
310,0.0,BFTS,11
311,2.7137336633233463e-05,BFTS,11
312,9.386498460614252e-05,BFTS,11
313,0.0,BFTS,11
314,1.899613564326343e-05,BFTS,11
315,0.0,BFTS,11
316,0.0,BFTS,11
317,0.0,BFTS,11
318,0.0,BFTS,11
319,0.0001927403250676,BFTS,11
320,0.0,BFTS,11
321,0.0,BFTS,11
322,5.6614241878687e-06,BFTS,11
323,0.0,BFTS,11
324,0.0,BFTS,11
325,0.0,BFTS,11
326,0.0586422082987343,BFTS,11
327,0.0,BFTS,11
328,4.306950187044694e-05,BFTS,11
329,0.0075276473455982,BFTS,11
330,5.944782358389026e-05,BFTS,11
331,0.0,BFTS,11
332,0.0103321452946083,BFTS,11
333,3.07639299074621e-06,BFTS,11
334,0.0,BFTS,11
335,0.0,BFTS,11
336,0.0,BFTS,11
337,0.0,BFTS,11
338,0.0,BFTS,11
339,0.0,BFTS,11
340,0.0,BFTS,11
341,0.0116979370321174,BFTS,11
342,0.0,BFTS,11
343,0.0,BFTS,11
344,1.6883385577167306e-05,BFTS,11
345,0.0,BFTS,11
346,0.0060747183947861,BFTS,11
347,0.0,BFTS,11
348,0.0,BFTS,11
349,0.0348579089053883,BFTS,11
350,0.0763517843337404,BFTS,11
351,0.0002444916190833,BFTS,11
352,0.0136935000651296,BFTS,11
353,0.1236510848399834,BFTS,11
0,6.086321427329322e-05,BFTS,8
1,0.0,BFTS,8
2,0.0,BFTS,8
3,0.0,BFTS,8
4,8.171002745456923e-06,BFTS,8
5,9.90086361081302e-05,BFTS,8
6,0.0245654787157958,BFTS,8
7,9.697254620606866e-05,BFTS,8
8,0.0,BFTS,8
9,6.489629571944034e-06,BFTS,8
10,0.0,BFTS,8
11,0.0,BFTS,8
12,0.0060781908536201,BFTS,8
13,9.343000224232003e-06,BFTS,8
14,0.0,BFTS,8
15,1.4385674170234314e-05,BFTS,8
16,0.0,BFTS,8
17,0.0,BFTS,8
18,0.0,BFTS,8
19,0.0,BFTS,8
20,3.1938269712300062e-06,BFTS,8
21,0.0,BFTS,8
22,0.0,BFTS,8
23,0.0,BFTS,8
24,6.387653942460013e-06,BFTS,8
25,0.0,BFTS,8
26,6.387653942460013e-05,BFTS,8
27,0.0,BFTS,8
28,0.0,BFTS,8
29,0.0,BFTS,8
30,0.0,BFTS,8
31,0.0,BFTS,8
32,0.0,BFTS,8
33,0.0,BFTS,8
34,0.0,BFTS,8
35,0.0,BFTS,8
36,0.0013677709529084,BFTS,8
37,0.0,BFTS,8
38,0.0,BFTS,8
39,0.0,BFTS,8
40,0.0,BFTS,8
41,0.0,BFTS,8
42,0.0,BFTS,8
43,3.4778979584738986e-05,BFTS,8
44,0.0078165005569065,BFTS,8
45,0.0,BFTS,8
46,5.4957900102556247e-05,BFTS,8
47,0.0,BFTS,8
48,0.0001902390709863,BFTS,8
49,0.0,BFTS,8
50,0.0,BFTS,8
51,0.0234558129825153,BFTS,8
52,0.0,BFTS,8
53,8.739119795854161e-05,BFTS,8
54,0.0,BFTS,8
55,0.0,BFTS,8
56,0.0,BFTS,8
57,0.0,BFTS,8
58,0.0,BFTS,8
59,0.0,BFTS,8
60,0.0,BFTS,8
61,0.0,BFTS,8
62,0.0,BFTS,8
63,6.400219259604821e-05,BFTS,8
64,0.0168944819388143,BFTS,8
65,0.0,BFTS,8
66,0.0,BFTS,8
67,0.0,BFTS,8
68,2.388135680515597e-05,BFTS,8
69,0.0014599957559648,BFTS,8
70,0.0,BFTS,8
71,0.0,BFTS,8
72,0.0013700047936549,BFTS,8
73,0.0,BFTS,8
74,0.013640939314505,BFTS,8
75,0.0,BFTS,8
76,5.594155226619228e-06,BFTS,8
77,0.0,BFTS,8
78,0.0,BFTS,8
79,2.797077613309614e-06,BFTS,8
80,2.9130399319513874e-06,BFTS,8
81,0.0,BFTS,8
82,0.0,BFTS,8
83,0.0005738688665944,BFTS,8
84,0.0,BFTS,8
85,0.0003708872377072,BFTS,8
86,0.0023427562754717,BFTS,8
87,0.0,BFTS,8
88,0.0,BFTS,8
89,0.0002055460049331,BFTS,8
90,0.0,BFTS,8
91,0.0,BFTS,8
92,0.0,BFTS,8
93,0.0114314824909794,BFTS,8
94,0.0,BFTS,8
95,0.0,BFTS,8
96,0.0,BFTS,8
97,0.0001005795898867,BFTS,8
98,0.0,BFTS,8
99,0.0005173999693392,BFTS,8
100,0.0006294940684785,BFTS,8
101,0.0,BFTS,8
102,0.0,BFTS,8
103,0.0,BFTS,8
104,0.0,BFTS,8
105,0.0006237198762365,BFTS,8
106,0.0,BFTS,8
107,0.0,BFTS,8
108,0.0,BFTS,8
109,0.0,BFTS,8
110,0.0,BFTS,8
111,0.0,BFTS,8
112,0.0,BFTS,8
113,0.0,BFTS,8
114,0.0,BFTS,8
115,0.0035611428119892,BFTS,8
116,0.0071435720426897,BFTS,8
117,0.0,BFTS,8
118,2.096831687320459e-05,BFTS,8
119,0.0,BFTS,8
120,0.0,BFTS,8
121,0.0,BFTS,8
122,0.0,BFTS,8
123,2.797077613309614e-06,BFTS,8
124,0.0,BFTS,8
125,2.8335996917043537e-05,BFTS,8
126,0.0,BFTS,8
127,0.0337751718505283,BFTS,8
128,0.0086812758520977,BFTS,8
129,8.800714115088196e-05,BFTS,8
130,0.0,BFTS,8
131,0.0061927438314987,BFTS,8
132,0.0004151975062599,BFTS,8
133,0.0,BFTS,8
134,2.9130399319513874e-06,BFTS,8
135,0.0,BFTS,8
136,0.0,BFTS,8
137,0.0,BFTS,8
138,0.0,BFTS,8
139,0.0,BFTS,8
140,0.0,BFTS,8
141,0.0,BFTS,8
142,0.0,BFTS,8
143,0.0,BFTS,8
144,0.0,BFTS,8
145,0.0,BFTS,8
146,0.0,BFTS,8
147,0.0,BFTS,8
148,0.0,BFTS,8
149,0.0,BFTS,8
150,0.0,BFTS,8
151,0.0,BFTS,8
152,3.14311218396007e-06,BFTS,8
153,0.0,BFTS,8
154,0.0,BFTS,8
155,0.0,BFTS,8
156,6.387653942460013e-06,BFTS,8
157,0.0097604028762038,BFTS,8
158,0.0,BFTS,8
159,1.6782465679857685e-05,BFTS,8
160,0.0,BFTS,8
161,2.877134834046863e-06,BFTS,8
162,0.0,BFTS,8
163,3.14311218396007e-06,BFTS,8
164,3.338563749874804e-05,BFTS,8
165,0.0,BFTS,8
166,0.0,BFTS,8
167,0.0,BFTS,8
168,0.0,BFTS,8
169,0.0,BFTS,8
170,0.0,BFTS,8
171,0.0,BFTS,8
172,0.0,BFTS,8
173,0.0,BFTS,8
174,0.0,BFTS,8
175,0.0128367200542591,BFTS,8
176,0.0,BFTS,8
177,0.0,BFTS,8
178,0.0,BFTS,8
179,5.594155226619228e-06,BFTS,8
180,0.0,BFTS,8
181,0.0,BFTS,8
182,0.0,BFTS,8
183,0.0,BFTS,8
184,0.0,BFTS,8
185,0.0,BFTS,8
186,0.0,BFTS,8
187,0.0,BFTS,8
188,4.400357057544098e-05,BFTS,8
189,0.0,BFTS,8
190,0.0016346120404827,BFTS,8
191,0.0,BFTS,8
192,0.0,BFTS,8
193,0.0,BFTS,8
194,0.0,BFTS,8
195,8.391232839928842e-06,BFTS,8
196,0.0,BFTS,8
197,0.0039896718438413,BFTS,8
198,0.0,BFTS,8
199,0.0,BFTS,8
200,2.8335996917043537e-06,BFTS,8
201,0.0,BFTS,8
202,0.0,BFTS,8
203,6.489629571944034e-06,BFTS,8
204,0.0,BFTS,8
205,2.6210396091505736e-05,BFTS,8
206,0.0,BFTS,8
207,0.0,BFTS,8
208,0.0,BFTS,8
209,1.4385674170234314e-05,BFTS,8
210,0.0,BFTS,8
211,0.0,BFTS,8
212,0.0,BFTS,8
213,0.0,BFTS,8
214,0.0006700222251274,BFTS,8
215,2.7821364582290037e-06,BFTS,8
216,0.0029660739966008,BFTS,8
217,0.0,BFTS,8
218,0.0111718973081016,BFTS,8
219,0.0109221677870475,BFTS,8
220,3.114333408077335e-06,BFTS,8
221,0.0,BFTS,8
222,0.0,BFTS,8
223,0.0,BFTS,8
224,0.0,BFTS,8
225,3.188073128601074e-05,BFTS,8
226,0.0,BFTS,8
227,0.0121035059954457,BFTS,8
228,0.0,BFTS,8
229,5.447335163637949e-06,BFTS,8
230,5.564272916458007e-06,BFTS,8
231,0.0,BFTS,8
232,0.0,BFTS,8
233,0.0,BFTS,8
234,0.0,BFTS,8
235,0.0,BFTS,8
236,0.0,BFTS,8
237,0.0,BFTS,8
238,2.6210396091505736e-05,BFTS,8
239,0.0,BFTS,8
240,0.0,BFTS,8
241,0.0,BFTS,8
242,2.8335996917043537e-06,BFTS,8
243,0.0,BFTS,8
244,6.707036639583013e-05,BFTS,8
245,3.244814785972017e-06,BFTS,8
246,0.0,BFTS,8
247,0.0,BFTS,8
248,0.0,BFTS,8
249,0.0,BFTS,8
250,0.0084864028966921,BFTS,8
251,0.0148960089938167,BFTS,8
252,0.0,BFTS,8
253,0.0,BFTS,8
254,0.0,BFTS,8
255,2.17893406545518e-05,BFTS,8
256,0.0,BFTS,8
257,0.0,BFTS,8
258,0.0,BFTS,8
259,0.0,BFTS,8
260,0.0,BFTS,8
261,0.0106741413320784,BFTS,8
262,0.0,BFTS,8
263,4.6302348890922566e-05,BFTS,8
264,0.0,BFTS,8
265,0.0,BFTS,8
266,1.5571667040386675e-05,BFTS,8
267,0.0,BFTS,8
268,6.992694033274035e-05,BFTS,8
269,0.0,BFTS,8
270,7.573903823073607e-05,BFTS,8
271,6.865913768953261e-05,BFTS,8
272,0.0,BFTS,8
273,0.0,BFTS,8
274,0.0,BFTS,8
275,5.754269668093726e-06,BFTS,8
276,0.0,BFTS,8
277,0.0,BFTS,8
278,0.0,BFTS,8
279,0.0,BFTS,8
280,2.9130399319513874e-06,BFTS,8
281,2.319981882278489e-05,BFTS,8
282,5.796496597456498e-06,BFTS,8
283,0.0,BFTS,8
284,0.0,BFTS,8
285,0.0,BFTS,8
286,0.0011087026932755,BFTS,8
287,2.451300823637077e-05,BFTS,8
288,0.0122259696458684,BFTS,8
289,0.003650039034735,BFTS,8
290,0.0,BFTS,8
291,0.0,BFTS,8
292,0.0,BFTS,8
293,0.0,BFTS,8
294,0.0021401897237583,BFTS,8
295,0.0009657634403516,BFTS,8
296,0.0,BFTS,8
297,0.0,BFTS,8
298,0.0101585385785589,BFTS,8
299,0.0,BFTS,8
300,0.0,BFTS,8
301,0.00030239556757,BFTS,8
302,1.571556091980035e-05,BFTS,8
303,6.28622436792014e-06,BFTS,8
304,0.0331395893040422,BFTS,8
305,0.0003204343925146,BFTS,8
306,0.002135355384146,BFTS,8
307,2.358935648235516e-05,BFTS,8
308,0.0,BFTS,8
309,0.0,BFTS,8
310,0.0,BFTS,8
311,0.0,BFTS,8
312,0.0,BFTS,8
313,0.0,BFTS,8
314,0.0,BFTS,8
315,0.0,BFTS,8
316,9.73444435791605e-06,BFTS,8
317,0.0097541121066729,BFTS,8
318,8.171002745456923e-06,BFTS,8
319,0.0,BFTS,8
320,0.0,BFTS,8
321,0.0001579727197455,BFTS,8
322,0.001263781757964,BFTS,8
323,0.0001916296182738,BFTS,8
324,5.826079863902775e-06,BFTS,8
325,4.357868130910359e-05,BFTS,8
326,0.0,BFTS,8
327,0.0,BFTS,8
328,0.0,BFTS,8
329,0.0,BFTS,8
330,0.0,BFTS,8
331,0.0,BFTS,8
332,0.0,BFTS,8
333,0.0,BFTS,8
334,0.0,BFTS,8
335,0.0,BFTS,8
336,0.0,BFTS,8
337,0.0148429130228965,BFTS,8
338,0.0,BFTS,8
339,0.0,BFTS,8
340,0.0,BFTS,8
341,0.0,BFTS,8
342,0.0,BFTS,8
343,0.0,BFTS,8
344,0.0050545631213095,BFTS,8
345,0.0,BFTS,8
346,0.0,BFTS,8
347,0.0,BFTS,8
348,0.0,BFTS,8
349,0.2651215259364995,BFTS,8
350,0.2244498446051031,BFTS,8
351,0.0133264193500855,BFTS,8
352,0.0206762875680608,BFTS,8
353,0.1039152208557344,BFTS,8
0,0.0,BFTS,18
1,0.0002032520325203,BFTS,18
2,0.0,BFTS,18
3,0.0,BFTS,18
4,0.0,BFTS,18
5,0.0,BFTS,18
6,0.0,BFTS,18
7,5.0526103047987166e-05,BFTS,18
8,0.0,BFTS,18
9,0.0,BFTS,18
10,0.0,BFTS,18
11,0.0,BFTS,18
12,0.0,BFTS,18
13,0.0,BFTS,18
14,0.0066428397420496,BFTS,18
15,1.116619768636384e-05,BFTS,18
16,0.0499285250162443,BFTS,18
17,0.0221405994466064,BFTS,18
18,0.0,BFTS,18
19,0.0252356126373627,BFTS,18
20,6.315762880998396e-06,BFTS,18
21,2.4442407577146347e-05,BFTS,18
22,0.0,BFTS,18
23,0.0070891630198879,BFTS,18
24,0.0,BFTS,18
25,0.0,BFTS,18
26,0.0,BFTS,18
27,6.326071003820947e-06,BFTS,18
28,0.0,BFTS,18
29,0.0,BFTS,18
30,0.0094684177611006,BFTS,18
31,0.0,BFTS,18
32,0.0,BFTS,18
33,0.0,BFTS,18
34,8.359806052499582e-06,BFTS,18
35,0.0017052565745408,BFTS,18
36,8.557247989046722e-06,BFTS,18
37,0.0,BFTS,18
38,0.0057115009746588,BFTS,18
39,0.0,BFTS,18
40,0.0,BFTS,18
41,0.0,BFTS,18
42,0.0,BFTS,18
43,0.0,BFTS,18
44,0.0,BFTS,18
45,0.0,BFTS,18
46,0.0,BFTS,18
47,3.137657595983798e-05,BFTS,18
48,0.0272767868993836,BFTS,18
49,0.0104293709341885,BFTS,18
50,0.0110453199726713,BFTS,18
51,0.0,BFTS,18
52,0.0,BFTS,18
53,0.0002688664833486,BFTS,18
54,0.0,BFTS,18
55,6.685179471356578e-05,BFTS,18
56,0.0,BFTS,18
57,0.0,BFTS,18
58,0.0,BFTS,18
59,0.0,BFTS,18
60,0.0,BFTS,18
61,0.0,BFTS,18
62,5.58309884318192e-06,BFTS,18
63,4.27742132600061e-05,BFTS,18
64,0.0,BFTS,18
65,0.0,BFTS,18
66,0.0,BFTS,18
67,2.5015634771732333e-05,BFTS,18
68,0.0,BFTS,18
69,0.0,BFTS,18
70,0.0,BFTS,18
71,1.1278036027697536e-05,BFTS,18
72,0.0,BFTS,18
73,6.326071003820947e-06,BFTS,18
74,0.0,BFTS,18
75,0.0,BFTS,18
76,0.0,BFTS,18
77,0.0,BFTS,18
78,0.0,BFTS,18
79,0.0,BFTS,18
80,0.0,BFTS,18
81,0.0,BFTS,18
82,0.0,BFTS,18
83,0.0,BFTS,18
84,0.0002650568800152,BFTS,18
85,0.0,BFTS,18
86,0.0,BFTS,18
87,0.0,BFTS,18
88,0.0,BFTS,18
89,8.557247989046722e-06,BFTS,18
90,0.0279715366140324,BFTS,18
91,0.0068227277703927,BFTS,18
92,0.0,BFTS,18
93,0.0,BFTS,18
94,0.0,BFTS,18
95,0.0,BFTS,18
96,0.0,BFTS,18
97,0.0188371914763145,BFTS,18
98,0.0,BFTS,18
99,0.0108250938696551,BFTS,18
100,0.0083409715857011,BFTS,18
101,9.16590284142988e-06,BFTS,18
102,2.4442407577146347e-05,BFTS,18
103,0.0,BFTS,18
104,3.296445291907122e-05,BFTS,18
105,0.0,BFTS,18
106,0.0,BFTS,18
107,5.851864236749708e-05,BFTS,18
108,0.0080715449619159,BFTS,18
109,0.0,BFTS,18
110,0.0,BFTS,18
111,0.0,BFTS,18
112,2.5263051523993583e-05,BFTS,18
113,0.0,BFTS,18
114,9.380863039399625e-06,BFTS,18
115,0.0,BFTS,18
116,0.0,BFTS,18
117,0.0,BFTS,18
118,0.0,BFTS,18
119,0.0,BFTS,18
120,0.0,BFTS,18
121,0.0,BFTS,18
122,0.0,BFTS,18
123,0.0115612208810398,BFTS,18
124,0.0206001839644335,BFTS,18
125,0.0,BFTS,18
126,0.0,BFTS,18
127,6.326071003820947e-06,BFTS,18
128,0.0,BFTS,18
129,0.0,BFTS,18
130,0.0,BFTS,18
131,0.0,BFTS,18
132,1.8947288642995187e-05,BFTS,18
133,0.0,BFTS,18
134,0.0,BFTS,18
135,0.0,BFTS,18
136,0.0,BFTS,18
137,0.0,BFTS,18
138,0.0,BFTS,18
139,0.0,BFTS,18
140,0.0,BFTS,18
141,0.0,BFTS,18
142,0.0,BFTS,18
143,0.0,BFTS,18
144,0.0002150864141299,BFTS,18
145,0.0,BFTS,18
146,0.0,BFTS,18
147,0.0105652306752215,BFTS,18
148,0.0,BFTS,18
149,2.2141248513373312e-05,BFTS,18
150,6.315762880998396e-06,BFTS,18
151,3.1630355019104736e-06,BFTS,18
152,0.0108192620387742,BFTS,18
153,0.0,BFTS,18
154,0.0,BFTS,18
155,1.2426364775284982e-05,BFTS,18
156,0.0,BFTS,18
157,0.0303972790304462,BFTS,18
158,0.0,BFTS,18
159,0.0456197282384112,BFTS,18
160,0.0,BFTS,18
161,5.610920189116908e-05,BFTS,18
162,0.0,BFTS,18
163,0.0,BFTS,18
164,0.0,BFTS,18
165,9.16590284142988e-06,BFTS,18
166,0.0,BFTS,18
167,0.0005316223648029,BFTS,18
168,0.0,BFTS,18
169,0.0,BFTS,18
170,0.0,BFTS,18
171,3.065262219249847e-05,BFTS,18
172,0.0001043234768875,BFTS,18
173,2.2105170083494387e-05,BFTS,18
174,0.0,BFTS,18
175,0.0,BFTS,18
176,0.0,BFTS,18
177,0.0,BFTS,18
178,0.0,BFTS,18
179,0.001935781323026,BFTS,18
180,0.0004377736085053,BFTS,18
181,0.0,BFTS,18
182,0.0,BFTS,18
183,0.0,BFTS,18
184,0.0,BFTS,18
185,0.0,BFTS,18
186,0.0,BFTS,18
187,0.0,BFTS,18
188,0.0,BFTS,18
189,0.0,BFTS,18
190,0.0,BFTS,18
191,0.0,BFTS,18
192,0.0,BFTS,18
193,0.0,BFTS,18
194,0.0,BFTS,18
195,1.54273372415921e-05,BFTS,18
196,0.0,BFTS,18
197,0.0,BFTS,18
198,0.0,BFTS,18
199,0.0164637835409081,BFTS,18
200,0.0,BFTS,18
201,0.0,BFTS,18
202,0.0080546271692865,BFTS,18
203,0.0,BFTS,18
204,0.0,BFTS,18
205,0.0053690207387866,BFTS,18
206,0.0194012412661671,BFTS,18
207,0.0,BFTS,18
208,0.0,BFTS,18
209,0.0,BFTS,18
210,0.0,BFTS,18
211,0.0,BFTS,18
212,0.0,BFTS,18
213,0.0,BFTS,18
214,1.116619768636384e-05,BFTS,18
215,0.0115528553981216,BFTS,18
216,0.0076360225140712,BFTS,18
217,0.0,BFTS,18
218,0.0,BFTS,18
219,0.0,BFTS,18
220,0.0118091157953295,BFTS,18
221,0.0623045810280064,BFTS,18
222,0.0099062740788459,BFTS,18
223,0.0,BFTS,18
224,0.0,BFTS,18
225,0.0028895197743457,BFTS,18
226,0.0050473571646807,BFTS,18
227,0.0,BFTS,18
228,0.0,BFTS,18
229,0.0,BFTS,18
230,0.0097842401500938,BFTS,18
231,0.0,BFTS,18
232,0.0,BFTS,18
233,0.0,BFTS,18
234,0.0,BFTS,18
235,0.0097386883665716,BFTS,18
236,1.2221203788573172e-05,BFTS,18
237,0.0,BFTS,18
238,0.0276754611516622,BFTS,18
239,0.0,BFTS,18
240,0.0,BFTS,18
241,0.0,BFTS,18
242,0.0,BFTS,18
243,0.0,BFTS,18
244,0.0,BFTS,18
245,0.0,BFTS,18
246,0.0,BFTS,18
247,0.0,BFTS,18
248,3.1630355019104736e-06,BFTS,18
249,1.39577471079548e-05,BFTS,18
250,0.0,BFTS,18
251,0.0,BFTS,18
252,7.41628159050716e-05,BFTS,18
253,0.0,BFTS,18
254,0.0,BFTS,18
255,0.0,BFTS,18
256,0.0,BFTS,18
257,0.0,BFTS,18
258,3.9718912312862816e-05,BFTS,18
259,7.863929453241223e-05,BFTS,18
260,0.0,BFTS,18
261,0.0,BFTS,18
262,0.0,BFTS,18
263,0.0094924890296472,BFTS,18
264,0.0,BFTS,18
265,0.0,BFTS,18
266,9.805410055922468e-05,BFTS,18
267,0.0,BFTS,18
268,0.0,BFTS,18
269,0.0,BFTS,18
270,0.0,BFTS,18
271,0.0,BFTS,18
272,0.0,BFTS,18
273,0.0,BFTS,18
274,0.0,BFTS,18
275,8.37464826477288e-06,BFTS,18
276,0.0,BFTS,18
277,0.0,BFTS,18
278,1.8421373749832568e-05,BFTS,18
279,0.0,BFTS,18
280,0.0,BFTS,18
281,7.027192178429575e-05,BFTS,18
282,0.0,BFTS,18
283,0.0,BFTS,18
284,0.0,BFTS,18
285,0.0,BFTS,18
286,0.0,BFTS,18
287,0.0,BFTS,18
288,0.0,BFTS,18
289,0.0,BFTS,18
290,0.0,BFTS,18
291,0.0,BFTS,18
292,0.0,BFTS,18
293,0.0,BFTS,18
294,0.00012282817455,BFTS,18
295,0.0,BFTS,18
296,0.0092417684975712,BFTS,18
297,0.0,BFTS,18
298,0.0,BFTS,18
299,0.0,BFTS,18
300,0.0,BFTS,18
301,0.0,BFTS,18
302,0.0,BFTS,18
303,2.188868042526579e-05,BFTS,18
304,0.0,BFTS,18
305,0.0,BFTS,18
306,0.0,BFTS,18
307,0.0,BFTS,18
308,0.0,BFTS,18
309,5.851864236749708e-05,BFTS,18
310,0.0,BFTS,18
311,0.0,BFTS,18
312,0.0,BFTS,18
313,3.1630355019104736e-06,BFTS,18
314,0.0,BFTS,18
315,0.0094510057550867,BFTS,18
316,0.0,BFTS,18
317,0.0,BFTS,18
318,2.79154942159096e-06,BFTS,18
319,2.056978298878947e-05,BFTS,18
320,0.0,BFTS,18
321,0.0,BFTS,18
322,0.0,BFTS,18
323,0.0,BFTS,18
324,0.0,BFTS,18
325,0.0,BFTS,18
326,0.0,BFTS,18
327,0.0,BFTS,18
328,0.0,BFTS,18
329,0.0,BFTS,18
330,0.0,BFTS,18
331,3.0553009471432933e-06,BFTS,18
332,0.0123931805453568,BFTS,18
333,6.721662083715247e-05,BFTS,18
334,0.0,BFTS,18
335,0.0,BFTS,18
336,0.0,BFTS,18
337,0.0101060745798537,BFTS,18
338,0.0060597547826493,BFTS,18
339,2.79154942159096e-06,BFTS,18
340,0.0,BFTS,18
341,0.0123927730964852,BFTS,18
342,0.0,BFTS,18
343,0.0,BFTS,18
344,3.157881440499198e-06,BFTS,18
345,0.0,BFTS,18
346,0.0,BFTS,18
347,0.0,BFTS,18
348,0.0,BFTS,18
349,0.0995120677923094,BFTS,18
350,0.1244934398990297,BFTS,18
351,0.0060302067658696,BFTS,18
352,0.0233155659997365,BFTS,18
353,0.0774016543875184,BFTS,18
0,0.0,BFTS,1
1,9.694109305237037e-05,BFTS,1
2,0.0111331495551222,BFTS,1
3,0.0,BFTS,1
4,1.2010280800365113e-05,BFTS,1
5,0.0,BFTS,1
6,0.0,BFTS,1
7,0.0,BFTS,1
8,0.0,BFTS,1
9,0.0,BFTS,1
10,0.0,BFTS,1
11,0.0,BFTS,1
12,0.0112972215471903,BFTS,1
13,0.0,BFTS,1
14,0.0,BFTS,1
15,9.525090208207268e-05,BFTS,1
16,8.321266481258838e-06,BFTS,1
17,0.0,BFTS,1
18,0.0,BFTS,1
19,0.0,BFTS,1
20,0.0,BFTS,1
21,2.8014971200609605e-06,BFTS,1
22,0.0,BFTS,1
23,0.0,BFTS,1
24,3.001233234019797e-05,BFTS,1
25,0.0,BFTS,1
26,0.0,BFTS,1
27,0.0,BFTS,1
28,0.010101201531289,BFTS,1
29,0.0,BFTS,1
30,0.0,BFTS,1
31,0.0,BFTS,1
32,2.2592286664544305e-05,BFTS,1
33,0.0,BFTS,1
34,0.0,BFTS,1
35,0.0,BFTS,1
36,3.002570200091278e-06,BFTS,1
37,0.0,BFTS,1
38,0.0,BFTS,1
39,0.0,BFTS,1
40,6.31719920655978e-06,BFTS,1
41,0.0088930097134302,BFTS,1
42,0.0,BFTS,1
43,0.0,BFTS,1
44,0.0,BFTS,1
45,0.0,BFTS,1
46,0.0002912493094088,BFTS,1
47,7.978044421751341e-06,BFTS,1
48,3.733154141934521e-05,BFTS,1
49,0.0,BFTS,1
50,0.0,BFTS,1
51,0.0,BFTS,1
52,3.002570200091278e-06,BFTS,1
53,0.0,BFTS,1
54,0.0,BFTS,1
55,0.0,BFTS,1
56,2.7316223526182055e-05,BFTS,1
57,0.0,BFTS,1
58,0.0,BFTS,1
59,0.0,BFTS,1
60,0.0,BFTS,1
61,0.0,BFTS,1
62,0.0,BFTS,1
63,6.31719920655978e-06,BFTS,1
64,0.0,BFTS,1
65,0.0,BFTS,1
66,0.0,BFTS,1
67,0.0,BFTS,1
68,8.404491360182883e-06,BFTS,1
69,1.801542120054767e-05,BFTS,1
70,0.0,BFTS,1
71,0.0018375729624558,BFTS,1
72,0.0,BFTS,1
73,0.0,BFTS,1
74,0.0,BFTS,1
75,0.0119647590249001,BFTS,1
76,0.0,BFTS,1
77,0.0,BFTS,1
78,0.0,BFTS,1
79,0.0805454821805683,BFTS,1
80,0.0499601067145386,BFTS,1
81,0.0,BFTS,1
82,0.0,BFTS,1
83,0.0,BFTS,1
84,0.0126592820840685,BFTS,1
85,0.0,BFTS,1
86,0.0,BFTS,1
87,0.0,BFTS,1
88,3.637086100405068e-05,BFTS,1
89,0.0068857471351501,BFTS,1
90,0.0098200861665971,BFTS,1
91,0.0,BFTS,1
92,0.0,BFTS,1
93,0.0,BFTS,1
94,0.0353740721035697,BFTS,1
95,0.0,BFTS,1
96,0.0,BFTS,1
97,4.096651920596966e-05,BFTS,1
98,0.0,BFTS,1
99,0.0110644711873363,BFTS,1
100,0.0,BFTS,1
101,6.31719920655978e-05,BFTS,1
102,0.0,BFTS,1
103,0.0,BFTS,1
104,0.0,BFTS,1
105,3.002570200091278e-06,BFTS,1
106,0.0,BFTS,1
107,0.0,BFTS,1
108,0.0,BFTS,1
109,0.0,BFTS,1
110,3.002570200091278e-06,BFTS,1
111,0.0,BFTS,1
112,0.0,BFTS,1
113,0.0,BFTS,1
114,0.0,BFTS,1
115,0.0,BFTS,1
116,0.0,BFTS,1
117,0.0,BFTS,1
118,0.0,BFTS,1
119,0.0,BFTS,1
120,0.0,BFTS,1
121,0.0,BFTS,1
122,0.0,BFTS,1
123,0.0,BFTS,1
124,0.0,BFTS,1
125,0.0,BFTS,1
126,0.0,BFTS,1
127,0.0,BFTS,1
128,0.0139244638641956,BFTS,1
129,0.0,BFTS,1
130,0.0,BFTS,1
131,0.0541837613331307,BFTS,1
132,9.007710600273834e-06,BFTS,1
133,0.0,BFTS,1
134,0.0,BFTS,1
135,0.0213420760743713,BFTS,1
136,0.0,BFTS,1
137,0.0,BFTS,1
138,0.0005593207390673,BFTS,1
139,1.801542120054767e-05,BFTS,1
140,0.0,BFTS,1
141,0.0,BFTS,1
142,0.0,BFTS,1
143,0.0,BFTS,1
144,0.0109761336213976,BFTS,1
145,0.0,BFTS,1
146,0.0,BFTS,1
147,0.0,BFTS,1
148,0.0,BFTS,1
149,0.0,BFTS,1
150,0.0128171625539751,BFTS,1
151,0.0,BFTS,1
152,0.0,BFTS,1
153,0.0,BFTS,1
154,0.0,BFTS,1
155,0.0,BFTS,1
156,0.0,BFTS,1
157,0.0,BFTS,1
158,0.0,BFTS,1
159,0.0,BFTS,1
160,0.0004774086618145,BFTS,1
161,0.0,BFTS,1
162,0.0,BFTS,1
163,0.0102259807457911,BFTS,1
164,0.0144996547293567,BFTS,1
165,0.0,BFTS,1
166,0.0,BFTS,1
167,0.0,BFTS,1
168,0.0,BFTS,1
169,0.0,BFTS,1
170,0.0,BFTS,1
171,0.0,BFTS,1
172,0.0,BFTS,1
173,6.924363789455025e-05,BFTS,1
174,0.0,BFTS,1
175,0.0,BFTS,1
176,0.0,BFTS,1
177,0.0,BFTS,1
178,0.0,BFTS,1
179,0.0057960302720185,BFTS,1
180,0.0,BFTS,1
181,3.002570200091278e-06,BFTS,1
182,5.1839483133069226e-05,BFTS,1
183,0.0,BFTS,1
184,0.0,BFTS,1
185,0.0,BFTS,1
186,0.0,BFTS,1
187,0.0,BFTS,1
188,0.0,BFTS,1
189,0.0054436597727654,BFTS,1
190,0.0,BFTS,1
191,0.0,BFTS,1
192,0.0,BFTS,1
193,0.0,BFTS,1
194,0.0095350066703908,BFTS,1
195,0.0,BFTS,1
196,0.0,BFTS,1
197,0.0,BFTS,1
198,0.0095458932638989,BFTS,1
199,0.0121869636138321,BFTS,1
200,0.0,BFTS,1
201,0.0041182007664896,BFTS,1
202,0.0,BFTS,1
203,8.404491360182883e-06,BFTS,1
204,0.0,BFTS,1
205,0.0,BFTS,1
206,0.0,BFTS,1
207,2.8014971200609605e-06,BFTS,1
208,0.0,BFTS,1
209,0.0429905563774439,BFTS,1
210,0.0067421875832827,BFTS,1
211,0.0,BFTS,1
212,0.0,BFTS,1
213,0.0001288688675228,BFTS,1
214,0.0,BFTS,1
215,0.0,BFTS,1
216,0.0,BFTS,1
217,0.0,BFTS,1
218,0.0001147804112884,BFTS,1
219,0.0,BFTS,1
220,0.0,BFTS,1
221,0.0,BFTS,1
222,0.0,BFTS,1
223,0.0,BFTS,1
224,0.0,BFTS,1
225,0.0,BFTS,1
226,0.0,BFTS,1
227,0.0,BFTS,1
228,0.0,BFTS,1
229,0.0,BFTS,1
230,3.922095968085345e-05,BFTS,1
231,0.0085572626109643,BFTS,1
232,0.0,BFTS,1
233,0.0,BFTS,1
234,0.0,BFTS,1
235,0.0103781685145779,BFTS,1
236,0.0,BFTS,1
237,0.0,BFTS,1
238,0.0,BFTS,1
239,0.0,BFTS,1
240,0.0,BFTS,1
241,0.0,BFTS,1
242,0.0,BFTS,1
243,3.0816468320670565e-05,BFTS,1
244,0.0003062621604093,BFTS,1
245,0.0,BFTS,1
246,0.0,BFTS,1
247,0.0,BFTS,1
248,0.0,BFTS,1
249,0.0004383752492133,BFTS,1
250,0.0,BFTS,1
251,2.8014971200609605e-06,BFTS,1
252,0.0063354231221925,BFTS,1
253,0.0,BFTS,1
254,7.978044421751341e-06,BFTS,1
255,0.0,BFTS,1
256,0.0,BFTS,1
257,0.0,BFTS,1
258,0.0124314032926419,BFTS,1
259,0.0,BFTS,1
260,0.0,BFTS,1
261,0.0,BFTS,1
262,0.0,BFTS,1
263,0.0,BFTS,1
264,0.006324200543501,BFTS,1
265,0.0,BFTS,1
266,0.0,BFTS,1
267,0.0001308542337863,BFTS,1
268,0.0,BFTS,1
269,0.0,BFTS,1
270,0.0,BFTS,1
271,0.0,BFTS,1
272,0.0,BFTS,1
273,0.0185165424191082,BFTS,1
274,0.0,BFTS,1
275,0.002558840667832,BFTS,1
276,0.0,BFTS,1
277,0.0,BFTS,1
278,0.0,BFTS,1
279,0.0,BFTS,1
280,0.0,BFTS,1
281,0.0,BFTS,1
282,0.0,BFTS,1
283,0.0022822785268239,BFTS,1
284,0.0,BFTS,1
285,0.0,BFTS,1
286,0.0,BFTS,1
287,0.0,BFTS,1
288,0.0,BFTS,1
289,0.0,BFTS,1
290,0.0,BFTS,1
291,0.0,BFTS,1
292,0.0,BFTS,1
293,0.0,BFTS,1
294,2.76974551578201e-06,BFTS,1
295,0.0,BFTS,1
296,0.0042376073527196,BFTS,1
297,0.0,BFTS,1
298,0.0,BFTS,1
299,0.0257908085534492,BFTS,1
300,0.0,BFTS,1
301,5.53949103156402e-06,BFTS,1
302,0.0,BFTS,1
303,0.0,BFTS,1
304,0.0001437212234443,BFTS,1
305,0.0,BFTS,1
306,0.0,BFTS,1
307,0.0,BFTS,1
308,0.0,BFTS,1
309,0.0,BFTS,1
310,0.0008824715928192,BFTS,1
311,0.0104093158824776,BFTS,1
312,0.0,BFTS,1
313,1.637036309465344e-05,BFTS,1
314,0.0,BFTS,1
315,0.0,BFTS,1
316,0.0,BFTS,1
317,9.983753391152644e-05,BFTS,1
318,0.0,BFTS,1
319,0.0025041435468761,BFTS,1
320,0.0,BFTS,1
321,8.58621109892423e-05,BFTS,1
322,3.15859960327989e-06,BFTS,1
323,3.110961784945434e-06,BFTS,1
324,0.0,BFTS,1
325,0.0115731089464175,BFTS,1
326,3.110961784945434e-06,BFTS,1
327,0.0,BFTS,1
328,0.0,BFTS,1
329,0.0,BFTS,1
330,0.0,BFTS,1
331,5.748155167174327e-06,BFTS,1
332,0.0,BFTS,1
333,0.0003032255619148,BFTS,1
334,0.0,BFTS,1
335,0.0,BFTS,1
336,0.0,BFTS,1
337,0.0,BFTS,1
338,0.0,BFTS,1
339,3.15859960327989e-06,BFTS,1
340,1.5554808924727167e-05,BFTS,1
341,0.0065065696235977,BFTS,1
342,0.0,BFTS,1
343,0.0,BFTS,1
344,0.0,BFTS,1
345,0.0,BFTS,1
346,0.0,BFTS,1
347,0.0,BFTS,1
348,1.50988065903271e-05,BFTS,1
349,0.070160766799229,BFTS,1
350,0.1671814796148315,BFTS,1
351,0.0,BFTS,1
352,5.602994240121921e-06,BFTS,1
353,0.1335714644782608,BFTS,1
0,0.0,BFTS,23
1,0.0,BFTS,23
2,4.691726003201413e-05,BFTS,23
3,0.0,BFTS,23
4,0.0,BFTS,23
5,3.1906475738315853e-06,BFTS,23
6,2.869209934352477e-05,BFTS,23
7,0.0,BFTS,23
8,0.0,BFTS,23
9,0.0,BFTS,23
10,0.0,BFTS,23
11,0.0,BFTS,23
12,0.0,BFTS,23
13,0.0,BFTS,23
14,0.0,BFTS,23
15,0.0,BFTS,23
16,0.0052332150655951,BFTS,23
17,0.0,BFTS,23
18,0.0,BFTS,23
19,0.0,BFTS,23
20,0.0,BFTS,23
21,0.0,BFTS,23
22,1.4348025711662077e-05,BFTS,23
23,2.8278303754227605e-06,BFTS,23
24,0.0182080684397544,BFTS,23
25,0.0,BFTS,23
26,0.0001758147026462,BFTS,23
27,2.869209934352477e-06,BFTS,23
28,0.000358651241794,BFTS,23
29,9.756657483930212e-05,BFTS,23
30,0.0,BFTS,23
31,0.0086177561506788,BFTS,23
32,0.0,BFTS,23
33,0.0,BFTS,23
34,0.0,BFTS,23
35,5.671442020848221e-06,BFTS,23
36,0.003238507287439,BFTS,23
37,0.0,BFTS,23
38,0.0,BFTS,23
39,0.0,BFTS,23
40,0.0,BFTS,23
41,0.0575265584285427,BFTS,23
42,0.0,BFTS,23
43,0.0084382747910451,BFTS,23
44,0.0,BFTS,23
45,0.0,BFTS,23
46,0.0,BFTS,23
47,0.0003663067054317,BFTS,23
48,0.0,BFTS,23
49,0.0,BFTS,23
50,0.0,BFTS,23
51,0.0,BFTS,23
52,0.0,BFTS,23
53,0.0,BFTS,23
54,0.0,BFTS,23
55,0.0,BFTS,23
56,0.0,BFTS,23
57,0.0,BFTS,23
58,0.0102274049157996,BFTS,23
59,0.0,BFTS,23
60,0.0,BFTS,23
61,0.0,BFTS,23
62,0.0,BFTS,23
63,0.0,BFTS,23
64,0.0,BFTS,23
65,0.0,BFTS,23
66,0.0,BFTS,23
67,0.0,BFTS,23
68,1.4421523835894596e-05,BFTS,23
69,5.04659691148269e-05,BFTS,23
70,0.0,BFTS,23
71,0.0075908570281038,BFTS,23
72,0.0,BFTS,23
73,0.0,BFTS,23
74,4.590735894963963e-05,BFTS,23
75,2.008446954046733e-05,BFTS,23
76,6.345470487793623e-05,BFTS,23
77,0.0,BFTS,23
78,0.0,BFTS,23
79,0.0,BFTS,23
80,0.0,BFTS,23
81,0.0,BFTS,23
82,0.0082748560074448,BFTS,23
83,2.5958742904610277e-05,BFTS,23
84,0.0,BFTS,23
85,0.0,BFTS,23
86,0.0,BFTS,23
87,0.0,BFTS,23
88,0.0266108960264114,BFTS,23
89,0.0043188030988759,BFTS,23
90,0.0,BFTS,23
91,0.0,BFTS,23
92,0.0,BFTS,23
93,0.0,BFTS,23
94,0.0,BFTS,23
95,0.0,BFTS,23
96,2.8357210104241107e-06,BFTS,23
97,0.0,BFTS,23
98,0.0,BFTS,23
99,0.0,BFTS,23
100,0.0,BFTS,23
101,0.0,BFTS,23
102,0.0,BFTS,23
103,0.0,BFTS,23
104,0.0,BFTS,23
105,0.0,BFTS,23
106,0.0,BFTS,23
107,0.0,BFTS,23
108,3.1906475738315853e-06,BFTS,23
109,0.0,BFTS,23
110,0.0,BFTS,23
111,0.0,BFTS,23
112,0.0,BFTS,23
113,0.0182714471838043,BFTS,23
114,0.0,BFTS,23
115,0.0,BFTS,23
116,0.0,BFTS,23
117,0.0,BFTS,23
118,6.448429386894548e-05,BFTS,23
119,0.0,BFTS,23
120,0.0,BFTS,23
121,0.0,BFTS,23
122,0.0,BFTS,23
123,0.0,BFTS,23
124,0.0,BFTS,23
125,0.0,BFTS,23
126,0.0,BFTS,23
127,0.0,BFTS,23
128,0.0,BFTS,23
129,1.701432606254466e-05,BFTS,23
130,4.766230416400319e-05,BFTS,23
131,0.0,BFTS,23
132,0.0,BFTS,23
133,0.0,BFTS,23
134,0.0005711259157158,BFTS,23
135,0.0,BFTS,23
136,0.0,BFTS,23
137,0.0,BFTS,23
138,0.0,BFTS,23
139,0.0,BFTS,23
140,0.0,BFTS,23
141,0.0,BFTS,23
142,0.0,BFTS,23
143,0.0310343174514974,BFTS,23
144,0.0,BFTS,23
145,0.0,BFTS,23
146,0.0,BFTS,23
147,0.0,BFTS,23
148,0.0015323691460055,BFTS,23
149,0.0,BFTS,23
150,0.0,BFTS,23
151,0.0,BFTS,23
152,0.0,BFTS,23
153,0.0,BFTS,23
154,0.0,BFTS,23
155,0.0089752916251882,BFTS,23
156,3.1561309277877246e-05,BFTS,23
157,0.0,BFTS,23
158,0.0,BFTS,23
159,0.0,BFTS,23
160,0.0,BFTS,23
161,0.0,BFTS,23
162,0.0,BFTS,23
163,0.0,BFTS,23
164,0.0020529649225823,BFTS,23
165,0.0,BFTS,23
166,0.0,BFTS,23
167,1.7305828603073516e-05,BFTS,23
168,0.001483256559635,BFTS,23
169,0.0,BFTS,23
170,0.0,BFTS,23
171,0.0,BFTS,23
172,0.0,BFTS,23
173,0.0,BFTS,23
174,0.0,BFTS,23
175,0.0,BFTS,23
176,0.0,BFTS,23
177,0.0,BFTS,23
178,0.0,BFTS,23
179,5.519677650825192e-06,BFTS,23
180,0.0,BFTS,23
181,0.0017606076611584,BFTS,23
182,0.051988913027193,BFTS,23
183,0.003859087361704,BFTS,23
184,0.0,BFTS,23
185,0.0,BFTS,23
186,0.0,BFTS,23
187,0.0,BFTS,23
188,0.0,BFTS,23
189,0.0,BFTS,23
190,2.869209934352477e-05,BFTS,23
191,0.0,BFTS,23
192,2.260988589838137e-05,BFTS,23
193,0.0,BFTS,23
194,0.0,BFTS,23
195,0.0,BFTS,23
196,0.0001931887177788,BFTS,23
197,0.0068502711046317,BFTS,23
198,0.0001011753701551,BFTS,23
199,0.0,BFTS,23
200,0.0020576613423147,BFTS,23
201,0.0,BFTS,23
202,0.0,BFTS,23
203,0.0,BFTS,23
204,0.0,BFTS,23
205,4.139758238118894e-05,BFTS,23
206,0.0,BFTS,23
207,0.0,BFTS,23
208,0.0,BFTS,23
209,0.0,BFTS,23
210,0.0,BFTS,23
211,0.0001049216773856,BFTS,23
212,0.0,BFTS,23
213,0.0,BFTS,23
214,0.0,BFTS,23
215,0.0,BFTS,23
216,0.0073127368066986,BFTS,23
217,0.0,BFTS,23
218,0.0,BFTS,23
219,0.0,BFTS,23
220,0.0,BFTS,23
221,0.0,BFTS,23
222,0.0108992521122086,BFTS,23
223,0.0032321369379518,BFTS,23
224,0.0,BFTS,23
225,5.671442020848221e-06,BFTS,23
226,0.0,BFTS,23
227,0.0,BFTS,23
228,0.0,BFTS,23
229,0.0024432454443652,BFTS,23
230,0.0,BFTS,23
231,0.0,BFTS,23
232,0.0001836547291092,BFTS,23
233,0.0,BFTS,23
234,4.205497426235575e-05,BFTS,23
235,0.0,BFTS,23
236,0.0,BFTS,23
237,0.0,BFTS,23
238,0.0,BFTS,23
239,0.0033828818632259,BFTS,23
240,1.7305828603073516e-05,BFTS,23
241,0.0,BFTS,23
242,0.0,BFTS,23
243,0.0,BFTS,23
244,0.0,BFTS,23
245,0.0,BFTS,23
246,0.0,BFTS,23
247,0.0,BFTS,23
248,0.0,BFTS,23
249,0.0,BFTS,23
250,0.0,BFTS,23
251,0.0,BFTS,23
252,0.0,BFTS,23
253,0.0,BFTS,23
254,0.0,BFTS,23
255,0.0,BFTS,23
256,0.0,BFTS,23
257,0.0,BFTS,23
258,0.0,BFTS,23
259,0.0,BFTS,23
260,0.0,BFTS,23
261,0.0,BFTS,23
262,0.0,BFTS,23
263,2.803664950823717e-06,BFTS,23
264,0.0,BFTS,23
265,0.0,BFTS,23
266,0.0,BFTS,23
267,0.0,BFTS,23
268,0.0063696460542624,BFTS,23
269,0.0,BFTS,23
270,0.0156348335639581,BFTS,23
271,0.017978874822084,BFTS,23
272,8.971727842635895e-05,BFTS,23
273,0.0,BFTS,23
274,0.0,BFTS,23
275,0.0,BFTS,23
276,0.0,BFTS,23
277,2.8357210104241107e-06,BFTS,23
278,0.0,BFTS,23
279,0.0013645955297596,BFTS,23
280,0.0,BFTS,23
281,0.0,BFTS,23
282,0.0,BFTS,23
283,0.0,BFTS,23
284,0.0,BFTS,23
285,0.0,BFTS,23
286,0.0,BFTS,23
287,0.0,BFTS,23
288,0.0,BFTS,23
289,0.0,BFTS,23
290,0.0,BFTS,23
291,0.0,BFTS,23
292,0.0005009316690915,BFTS,23
293,0.0104818489688528,BFTS,23
294,0.0,BFTS,23
295,0.004849957302137,BFTS,23
296,8.50716303127233e-06,BFTS,23
297,0.0,BFTS,23
298,0.0,BFTS,23
299,0.0,BFTS,23
300,0.0,BFTS,23
301,2.869605142332415e-06,BFTS,23
302,0.0,BFTS,23
303,0.0,BFTS,23
304,0.0,BFTS,23
305,0.0,BFTS,23
306,0.0,BFTS,23
307,0.0,BFTS,23
308,0.0,BFTS,23
309,0.0,BFTS,23
310,0.0,BFTS,23
311,0.0,BFTS,23
312,0.0,BFTS,23
313,0.0358961793068464,BFTS,23
314,0.0620861416159938,BFTS,23
315,0.0,BFTS,23
316,0.0,BFTS,23
317,0.0,BFTS,23
318,8.607629803057429e-06,BFTS,23
319,0.0,BFTS,23
320,0.0,BFTS,23
321,5.105036118130536e-05,BFTS,23
322,0.0,BFTS,23
323,0.0,BFTS,23
324,0.0,BFTS,23
325,5.738419868704954e-06,BFTS,23
326,0.0,BFTS,23
327,0.0,BFTS,23
328,0.0001946295020037,BFTS,23
329,4.016893908093467e-05,BFTS,23
330,0.0,BFTS,23
331,0.0,BFTS,23
332,0.0162779031853523,BFTS,23
333,0.0,BFTS,23
334,0.0,BFTS,23
335,0.0002725749437634,BFTS,23
336,1.673433745412006e-05,BFTS,23
337,0.0,BFTS,23
338,0.0,BFTS,23
339,0.0019976527580093,BFTS,23
340,0.0,BFTS,23
341,2.8357210104241107e-06,BFTS,23
342,0.0,BFTS,23
343,0.0,BFTS,23
344,0.0,BFTS,23
345,0.0,BFTS,23
346,0.0,BFTS,23
347,2.8357210104241107e-06,BFTS,23
348,0.0,BFTS,23
349,0.2228940089444161,BFTS,23
350,0.1667720983186519,BFTS,23
351,0.0004636529226693,BFTS,23
352,0.0,BFTS,23
353,0.1174836074005287,BFTS,23
0,8.977950154420743e-06,BFTS,6
1,0.0,BFTS,6
2,0.0002533053623684,BFTS,6
3,0.0,BFTS,6
4,0.0,BFTS,6
5,0.0,BFTS,6
6,8.37436773523599e-06,BFTS,6
7,0.0,BFTS,6
8,0.0,BFTS,6
9,0.0,BFTS,6
10,0.0,BFTS,6
11,0.0,BFTS,6
12,2.899761059688681e-06,BFTS,6
13,6.141203005839726e-05,BFTS,6
14,0.0125398173155279,BFTS,6
15,0.0,BFTS,6
16,0.0001250484003335,BFTS,6
17,0.0,BFTS,6
18,0.0,BFTS,6
19,0.0,BFTS,6
20,0.0,BFTS,6
21,0.0061528025384865,BFTS,6
22,1.7111567419575633e-05,BFTS,6
23,0.0001733599824861,BFTS,6
24,0.0,BFTS,6
25,0.0,BFTS,6
26,0.0,BFTS,6
27,0.0011627075229818,BFTS,6
28,0.0,BFTS,6
29,0.0,BFTS,6
30,0.0,BFTS,6
31,0.0,BFTS,6
32,0.0,BFTS,6
33,0.0,BFTS,6
34,0.0,BFTS,6
35,0.0,BFTS,6
36,0.0,BFTS,6
37,0.0,BFTS,6
38,0.0,BFTS,6
39,0.0,BFTS,6
40,1.1970600205894324e-05,BFTS,6
41,0.0,BFTS,6
42,0.0043099651427636,BFTS,6
43,5.58291182349066e-05,BFTS,6
44,0.0,BFTS,6
45,0.0,BFTS,6
46,0.0095217371300084,BFTS,6
47,0.0,BFTS,6
48,0.0,BFTS,6
49,0.0,BFTS,6
50,3.1373139572823327e-06,BFTS,6
51,0.0112873693248906,BFTS,6
52,2.992650051473581e-06,BFTS,6
53,0.0,BFTS,6
54,0.0,BFTS,6
55,0.0,BFTS,6
56,0.007878447968508,BFTS,6
57,0.0,BFTS,6
58,0.0,BFTS,6
59,0.0,BFTS,6
60,0.0053695569467021,BFTS,6
61,0.0,BFTS,6
62,0.0,BFTS,6
63,0.0,BFTS,6
64,0.0,BFTS,6
65,0.0,BFTS,6
66,0.0,BFTS,6
67,0.0,BFTS,6
68,0.0,BFTS,6
69,1.224097898103696e-05,BFTS,6
70,2.803099106372005e-06,BFTS,6
71,0.0,BFTS,6
72,0.0,BFTS,6
73,0.0038615221327339,BFTS,6
74,0.0,BFTS,6
75,0.0,BFTS,6
76,0.0021445963663607,BFTS,6
77,0.0,BFTS,6
78,0.0,BFTS,6
79,0.0,BFTS,6
80,0.0,BFTS,6
81,0.0,BFTS,6
82,1.4259639516313027e-05,BFTS,6
83,0.0,BFTS,6
84,0.0,BFTS,6
85,0.0,BFTS,6
86,0.0060361920538112,BFTS,6
87,0.0070775458264435,BFTS,6
88,0.0,BFTS,6
89,3.1668820146436623e-06,BFTS,6
90,0.0,BFTS,6
91,0.0,BFTS,6
92,0.0,BFTS,6
93,0.0,BFTS,6
94,0.0006306001054137,BFTS,6
95,0.0,BFTS,6
96,0.0100183185116734,BFTS,6
97,0.0,BFTS,6
98,0.0,BFTS,6
99,0.000335176805765,BFTS,6
100,0.0,BFTS,6
101,0.0,BFTS,6
102,0.0,BFTS,6
103,1.116582364698132e-05,BFTS,6
104,0.0,BFTS,6
105,0.0,BFTS,6
106,0.0,BFTS,6
107,0.0234404886631773,BFTS,6
108,0.0001942839909991,BFTS,6
109,0.0,BFTS,6
110,0.0,BFTS,6
111,7.804208028969221e-05,BFTS,6
112,0.0,BFTS,6
113,0.0,BFTS,6
114,0.0,BFTS,6
115,0.0,BFTS,6
116,0.0110791238096266,BFTS,6
117,2.5227891957348047e-05,BFTS,6
118,0.0119294801615765,BFTS,6
119,0.0001124061840694,BFTS,6
120,0.0,BFTS,6
121,0.0,BFTS,6
122,0.0063169345040001,BFTS,6
123,6.312841972865314e-06,BFTS,6
124,0.0093209521986087,BFTS,6
125,0.0,BFTS,6
126,0.0,BFTS,6
127,0.0,BFTS,6
128,4.484958570195208e-05,BFTS,6
129,0.0,BFTS,6
130,0.0,BFTS,6
131,0.0,BFTS,6
132,0.0,BFTS,6
133,0.0075654766047277,BFTS,6
134,0.0038515540238687,BFTS,6
135,0.0,BFTS,6
136,0.0,BFTS,6
137,0.0,BFTS,6
138,0.0070307465162725,BFTS,6
139,2.624869288775921e-05,BFTS,6
140,0.0,BFTS,6
141,0.0,BFTS,6
142,0.0,BFTS,6
143,5.764419695869216e-06,BFTS,6
144,0.0,BFTS,6
145,0.0,BFTS,6
146,0.0,BFTS,6
147,0.0,BFTS,6
148,0.0,BFTS,6
149,0.0,BFTS,6
150,4.6825248173815326e-05,BFTS,6
151,0.0,BFTS,6
152,0.0,BFTS,6
153,0.0,BFTS,6
154,0.0,BFTS,6
155,5.2738387297148334e-05,BFTS,6
156,0.0,BFTS,6
157,0.0,BFTS,6
158,0.0,BFTS,6
159,0.0,BFTS,6
160,0.0,BFTS,6
161,0.0,BFTS,6
162,0.0,BFTS,6
163,0.0,BFTS,6
164,0.0,BFTS,6
165,0.0096266348042507,BFTS,6
166,0.0015921036367127,BFTS,6
167,0.0,BFTS,6
168,0.0,BFTS,6
169,0.0034043194840745,BFTS,6
170,0.0,BFTS,6
171,0.0,BFTS,6
172,0.0,BFTS,6
173,0.0,BFTS,6
174,0.0,BFTS,6
175,0.0,BFTS,6
176,0.0,BFTS,6
177,0.0,BFTS,6
178,0.0120244679068208,BFTS,6
179,2.851927903262605e-06,BFTS,6
180,0.0,BFTS,6
181,0.0,BFTS,6
182,0.0,BFTS,6
183,0.0,BFTS,6
184,0.0,BFTS,6
185,0.0,BFTS,6
186,0.0,BFTS,6
187,0.0,BFTS,6
188,0.0,BFTS,6
189,1.4015495531860024e-05,BFTS,6
190,0.0,BFTS,6
191,8.555783709787816e-06,BFTS,6
192,0.0,BFTS,6
193,0.0,BFTS,6
194,0.0,BFTS,6
195,0.0,BFTS,6
196,0.0,BFTS,6
197,0.0280167807438087,BFTS,6
198,5.187977726282296e-05,BFTS,6
199,0.0,BFTS,6
200,0.0,BFTS,6
201,0.0096033180232412,BFTS,6
202,0.0,BFTS,6
203,0.0,BFTS,6
204,0.0149777735598384,BFTS,6
205,0.0,BFTS,6
206,0.0,BFTS,6
207,0.0113250523935063,BFTS,6
208,0.0,BFTS,6
209,0.0137318514675272,BFTS,6
210,0.0001892594270249,BFTS,6
211,0.0,BFTS,6
212,0.0,BFTS,6
213,0.0,BFTS,6
214,0.0,BFTS,6
215,0.0,BFTS,6
216,0.0,BFTS,6
217,0.0,BFTS,6
218,0.0,BFTS,6
219,0.0,BFTS,6
220,0.0,BFTS,6
221,0.0,BFTS,6
222,0.0095763021128267,BFTS,6
223,0.012344665633711,BFTS,6
224,0.0,BFTS,6
225,0.0,BFTS,6
226,0.0,BFTS,6
227,0.0,BFTS,6
228,0.0059613589025353,BFTS,6
229,0.0371067845587862,BFTS,6
230,2.017546893554226e-05,BFTS,6
231,0.0121856837478691,BFTS,6
232,0.0,BFTS,6
233,0.0,BFTS,6
234,0.0,BFTS,6
235,0.0,BFTS,6
236,0.0,BFTS,6
237,0.0,BFTS,6
238,0.0,BFTS,6
239,0.0,BFTS,6
240,0.0,BFTS,6
241,2.79145591174533e-06,BFTS,6
242,0.0,BFTS,6
243,0.0,BFTS,6
244,0.0004183242817971,BFTS,6
245,0.0,BFTS,6
246,0.0,BFTS,6
247,0.0117044090817264,BFTS,6
248,0.0,BFTS,6
249,0.0,BFTS,6
250,2.899761059688681e-06,BFTS,6
251,8.616347599131822e-06,BFTS,6
252,0.0,BFTS,6
253,0.0015071284522215,BFTS,6
254,0.0,BFTS,6
255,0.0,BFTS,6
256,0.0,BFTS,6
257,0.0,BFTS,6
258,0.0112961133128419,BFTS,6
259,0.0,BFTS,6
260,1.900129208786197e-05,BFTS,6
261,0.0,BFTS,6
262,3.1373139572823327e-06,BFTS,6
263,0.0,BFTS,6
264,0.0,BFTS,6
265,0.0,BFTS,6
266,5.3258883021068094e-05,BFTS,6
267,0.0,BFTS,6
268,3.992699064567648e-05,BFTS,6
269,0.0100299084565638,BFTS,6
270,0.000484260096968,BFTS,6
271,0.0,BFTS,6
272,0.0,BFTS,6
273,0.0,BFTS,6
274,0.0143829258215023,BFTS,6
275,0.0,BFTS,6
276,0.0,BFTS,6
277,0.0,BFTS,6
278,0.0,BFTS,6
279,0.0125838398328866,BFTS,6
280,5.985300102947162e-06,BFTS,6
281,0.0,BFTS,6
282,4.612588723389581e-05,BFTS,6
283,0.0082006617968408,BFTS,6
284,0.0,BFTS,6
285,0.0,BFTS,6
286,0.0,BFTS,6
287,0.0,BFTS,6
288,0.0,BFTS,6
289,0.0,BFTS,6
290,0.0101213549188011,BFTS,6
291,0.0,BFTS,6
292,0.0117776342124597,BFTS,6
293,2.992650051473581e-06,BFTS,6
294,0.0,BFTS,6
295,0.0,BFTS,6
296,1.1970600205894324e-05,BFTS,6
297,0.0,BFTS,6
298,0.0,BFTS,6
299,0.0,BFTS,6
300,0.0054891319128964,BFTS,6
301,0.0084691265530373,BFTS,6
302,0.0,BFTS,6
303,0.0,BFTS,6
304,0.0066322817056948,BFTS,6
305,0.0,BFTS,6
306,0.0,BFTS,6
307,0.0,BFTS,6
308,0.0,BFTS,6
309,0.0098108051682195,BFTS,6
310,6.663539516092911e-05,BFTS,6
311,0.0,BFTS,6
312,0.0,BFTS,6
313,0.0071861637628438,BFTS,6
314,0.0,BFTS,6
315,0.0,BFTS,6
316,0.0,BFTS,6
317,0.009844278511711,BFTS,6
318,0.0,BFTS,6
319,0.0102237941822136,BFTS,6
320,0.0,BFTS,6
321,0.0,BFTS,6
322,0.007841788771204,BFTS,6
323,0.0015454384231461,BFTS,6
324,0.0,BFTS,6
325,0.0084504153919169,BFTS,6
326,0.0,BFTS,6
327,9.479985766230452e-05,BFTS,6
328,0.0001140077525271,BFTS,6
329,0.0,BFTS,6
330,0.0,BFTS,6
331,0.0,BFTS,6
332,0.0,BFTS,6
333,0.0,BFTS,6
334,0.0,BFTS,6
335,0.0,BFTS,6
336,2.803099106372005e-06,BFTS,6
337,0.0066545572785271,BFTS,6
338,0.0,BFTS,6
339,0.0099614766943087,BFTS,6
340,0.0,BFTS,6
341,0.0,BFTS,6
342,0.0018210499454844,BFTS,6
343,0.0,BFTS,6
344,0.0,BFTS,6
345,0.0,BFTS,6
346,0.0,BFTS,6
347,1.9756801678104013e-05,BFTS,6
348,0.011517949887259,BFTS,6
349,0.126916770684224,BFTS,6
350,0.0358573078930988,BFTS,6
351,0.0102699530516431,BFTS,6
352,0.0,BFTS,6
353,0.2765207386497669,BFTS,6
0,0.0,BFTS,21
1,0.0,BFTS,21
2,6.265428617971755e-06,BFTS,21
3,0.0,BFTS,21
4,6.913021618903972e-05,BFTS,21
5,0.0,BFTS,21
6,3.0787487964891064e-05,BFTS,21
7,0.0,BFTS,21
8,0.0,BFTS,21
9,0.0,BFTS,21
10,0.0,BFTS,21
11,0.0,BFTS,21
12,0.0,BFTS,21
13,0.0,BFTS,21
14,0.0022948211640381,BFTS,21
15,0.0,BFTS,21
16,0.0,BFTS,21
17,5.506750628417425e-05,BFTS,21
18,0.0,BFTS,21
19,0.0,BFTS,21
20,0.0,BFTS,21
21,0.0,BFTS,21
22,0.0,BFTS,21
23,8.518758305789349e-06,BFTS,21
24,0.0,BFTS,21
25,0.0,BFTS,21
26,0.0,BFTS,21
27,0.0,BFTS,21
28,0.005847777890648,BFTS,21
29,9.37523438085952e-06,BFTS,21
30,0.0,BFTS,21
31,3.125078126953174e-06,BFTS,21
32,0.0,BFTS,21
33,0.0,BFTS,21
34,0.0,BFTS,21
35,0.0088266716943187,BFTS,21
36,1.885369532428356e-05,BFTS,21
37,0.0,BFTS,21
38,0.0,BFTS,21
39,4.7748881465345794e-05,BFTS,21
40,3.4158791316950985e-05,BFTS,21
41,5.782829951754676e-05,BFTS,21
42,0.000203626430084,BFTS,21
43,0.0,BFTS,21
44,0.0,BFTS,21
45,0.0011031525788144,BFTS,21
46,0.0,BFTS,21
47,0.0,BFTS,21
48,0.0,BFTS,21
49,0.0,BFTS,21
50,0.0,BFTS,21
51,0.0211493401322326,BFTS,21
52,3.208213223340804e-05,BFTS,21
53,1.887260452726822e-05,BFTS,21
54,0.0096362292144405,BFTS,21
55,0.0157259678789665,BFTS,21
56,0.0,BFTS,21
57,0.0,BFTS,21
58,0.0143122383573923,BFTS,21
59,3.14228255404726e-06,BFTS,21
60,0.0,BFTS,21
61,2.4783556936091462e-05,BFTS,21
62,0.0,BFTS,21
63,0.0,BFTS,21
64,0.0,BFTS,21
65,0.0129735795004322,BFTS,21
66,0.0198611385730627,BFTS,21
67,0.0004133235124422,BFTS,21
68,0.0,BFTS,21
69,0.0,BFTS,21
70,0.0011406535163379,BFTS,21
71,0.0,BFTS,21
72,8.677843729390121e-06,BFTS,21
73,0.0,BFTS,21
74,0.0062685613322807,BFTS,21
75,0.0,BFTS,21
76,0.0,BFTS,21
77,0.0,BFTS,21
78,0.0,BFTS,21
79,0.0118127953198829,BFTS,21
80,0.0,BFTS,21
81,0.0,BFTS,21
82,0.0,BFTS,21
83,0.0,BFTS,21
84,0.0,BFTS,21
85,0.0,BFTS,21
86,0.0079786670189572,BFTS,21
87,0.0,BFTS,21
88,0.0,BFTS,21
89,0.0,BFTS,21
90,0.0,BFTS,21
91,0.0126623428162233,BFTS,21
92,0.0,BFTS,21
93,0.0,BFTS,21
94,0.0,BFTS,21
95,0.0,BFTS,21
96,0.0,BFTS,21
97,0.0241639735990678,BFTS,21
98,0.0,BFTS,21
99,9.717795226618984e-06,BFTS,21
100,1.5694842047109637e-05,BFTS,21
101,0.0,BFTS,21
102,0.0,BFTS,21
103,6.28456510809452e-06,BFTS,21
104,0.0,BFTS,21
105,0.0,BFTS,21
106,0.0,BFTS,21
107,0.0208835658822739,BFTS,21
108,2.8853034185074905e-06,BFTS,21
109,0.0,BFTS,21
110,0.0008788126296212,BFTS,21
111,0.0035307989323382,BFTS,21
112,0.0,BFTS,21
113,0.0097873961844977,BFTS,21
114,0.0,BFTS,21
115,0.0025703871292106,BFTS,21
116,0.0,BFTS,21
117,0.0127108761564176,BFTS,21
118,0.0,BFTS,21
119,3.14228255404726e-06,BFTS,21
120,0.0,BFTS,21
121,0.0,BFTS,21
122,0.0,BFTS,21
123,0.0,BFTS,21
124,0.0002819442878087,BFTS,21
125,3.2392650755396613e-06,BFTS,21
126,0.0,BFTS,21
127,0.0,BFTS,21
128,6.018017727493368e-06,BFTS,21
129,0.0,BFTS,21
130,0.0,BFTS,21
131,0.0,BFTS,21
132,3.759257170783053e-05,BFTS,21
133,0.0,BFTS,21
134,0.0130113057094649,BFTS,21
135,0.0,BFTS,21
136,0.0,BFTS,21
137,0.0,BFTS,21
138,0.0060999345571149,BFTS,21
139,0.0,BFTS,21
140,0.0,BFTS,21
141,0.0,BFTS,21
142,6.277936818843855e-06,BFTS,21
143,0.0,BFTS,21
144,0.0,BFTS,21
145,0.0102659047905467,BFTS,21
146,0.0,BFTS,21
147,0.0001254903690156,BFTS,21
148,0.0,BFTS,21
149,0.0,BFTS,21
150,0.0,BFTS,21
151,0.0,BFTS,21
152,0.0,BFTS,21
153,0.0,BFTS,21
154,0.006037203276848,BFTS,21
155,0.0008587699886059,BFTS,21
156,0.0,BFTS,21
157,6.265428617971755e-06,BFTS,21
158,0.0023652369396342,BFTS,21
159,0.0156799823478834,BFTS,21
160,0.0,BFTS,21
161,0.0096980103116978,BFTS,21
162,0.0,BFTS,21
163,0.0,BFTS,21
164,0.0,BFTS,21
165,0.0093482388499244,BFTS,21
166,0.0,BFTS,21
167,0.0,BFTS,21
168,0.010885289520931,BFTS,21
169,0.0,BFTS,21
170,0.0,BFTS,21
171,6.265428617971755e-06,BFTS,21
172,0.0,BFTS,21
173,0.0,BFTS,21
174,0.0,BFTS,21
175,9.42684766214178e-06,BFTS,21
176,0.0,BFTS,21
177,0.0,BFTS,21
178,0.0067416011929376,BFTS,21
179,0.0002485834128119,BFTS,21
180,0.0100305166338426,BFTS,21
181,0.0,BFTS,21
182,0.0,BFTS,21
183,0.0,BFTS,21
184,0.0,BFTS,21
185,3.0787487964891064e-05,BFTS,21
186,0.0,BFTS,21
187,0.0,BFTS,21
188,0.0,BFTS,21
189,0.0048297442276296,BFTS,21
190,0.0021334969976167,BFTS,21
191,0.0,BFTS,21
192,0.0001966977911995,BFTS,21
193,0.0,BFTS,21
194,3.14228255404726e-06,BFTS,21
195,0.0099985051235504,BFTS,21
196,0.0,BFTS,21
197,0.0014812870321758,BFTS,21
198,1.943559045323797e-05,BFTS,21
199,0.0,BFTS,21
200,7.213258546268725e-05,BFTS,21
201,0.0009093977349433,BFTS,21
202,0.0,BFTS,21
203,0.0,BFTS,21
204,0.0082554869167796,BFTS,21
205,0.0,BFTS,21
206,1.983164395121732e-05,BFTS,21
207,0.0,BFTS,21
208,0.0,BFTS,21
209,0.0,BFTS,21
210,6.478530151079323e-06,BFTS,21
211,0.0,BFTS,21
212,0.0057178732430368,BFTS,21
213,0.0284431428068434,BFTS,21
214,0.0,BFTS,21
215,0.0,BFTS,21
216,0.0,BFTS,21
217,9.617498560501253e-06,BFTS,21
218,0.0,BFTS,21
219,0.000194488778546,BFTS,21
220,0.0,BFTS,21
221,0.0105832076420311,BFTS,21
222,0.0,BFTS,21
223,0.0,BFTS,21
224,1.973058805909793e-05,BFTS,21
225,0.0,BFTS,21
226,0.0022278115296935,BFTS,21
227,0.0,BFTS,21
228,0.0006522778057632,BFTS,21
229,0.0,BFTS,21
230,0.0,BFTS,21
231,0.0012641867994088,BFTS,21
232,0.0,BFTS,21
233,0.0,BFTS,21
234,0.0084181749622926,BFTS,21
235,0.0,BFTS,21
236,0.0,BFTS,21
237,2.8926145764633736e-06,BFTS,21
238,1.197595856948724e-05,BFTS,21
239,2.7537285484546075e-06,BFTS,21
240,9.37523438085952e-06,BFTS,21
241,0.0,BFTS,21
242,0.0032897136381999,BFTS,21
243,0.0,BFTS,21
244,4.699071463478817e-05,BFTS,21
245,0.0,BFTS,21
246,0.011076938047588,BFTS,21
247,0.0,BFTS,21
248,0.0,BFTS,21
249,0.0057940406009806,BFTS,21
250,0.0,BFTS,21
251,0.0,BFTS,21
252,0.0,BFTS,21
253,0.0119501005530417,BFTS,21
254,0.0092414529914529,BFTS,21
255,0.0,BFTS,21
256,0.0,BFTS,21
257,0.009766384202752,BFTS,21
258,0.0,BFTS,21
259,0.0,BFTS,21
260,0.0,BFTS,21
261,0.0,BFTS,21
262,2.8125703142578565e-05,BFTS,21
263,2.8926145764633736e-06,BFTS,21
264,0.0,BFTS,21
265,0.0,BFTS,21
266,0.0,BFTS,21
267,0.0002330322897533,BFTS,21
268,0.0100158076135686,BFTS,21
269,7.117232841701386e-05,BFTS,21
270,0.0,BFTS,21
271,0.0,BFTS,21
272,0.0,BFTS,21
273,0.0,BFTS,21
274,0.0,BFTS,21
275,0.0,BFTS,21
276,0.0,BFTS,21
277,0.0,BFTS,21
278,4.039109624292356e-05,BFTS,21
279,3.125078126953174e-06,BFTS,21
280,0.0,BFTS,21
281,5.785229152926747e-06,BFTS,21
282,0.0,BFTS,21
283,0.0,BFTS,21
284,0.0,BFTS,21
285,0.0,BFTS,21
286,0.0,BFTS,21
287,0.0,BFTS,21
288,0.0,BFTS,21
289,3.14228255404726e-06,BFTS,21
290,0.0,BFTS,21
291,0.0,BFTS,21
292,0.0,BFTS,21
293,0.0014629775822964,BFTS,21
294,0.0,BFTS,21
295,0.0102190054751368,BFTS,21
296,0.0,BFTS,21
297,0.001200351496397,BFTS,21
298,3.766762091306313e-05,BFTS,21
299,0.0044914487114305,BFTS,21
300,8.677843729390121e-06,BFTS,21
301,0.0,BFTS,21
302,0.0064788307970468,BFTS,21
303,0.0,BFTS,21
304,0.0,BFTS,21
305,0.0,BFTS,21
306,0.0,BFTS,21
307,0.0132222846109345,BFTS,21
308,4.049660407048723e-05,BFTS,21
309,0.0108461508324046,BFTS,21
310,0.0,BFTS,21
311,2.511174727537542e-05,BFTS,21
312,0.0,BFTS,21
313,0.0,BFTS,21
314,0.0129562964750442,BFTS,21
315,0.0,BFTS,21
316,0.0,BFTS,21
317,6.250156253906348e-06,BFTS,21
318,0.0,BFTS,21
319,0.0,BFTS,21
320,0.0001441048582133,BFTS,21
321,0.0024098206488882,BFTS,21
322,0.0,BFTS,21
323,9.112619406737054e-05,BFTS,21
324,0.0037367525377465,BFTS,21
325,0.0,BFTS,21
326,0.0001979638009049,BFTS,21
327,0.0114169345795942,BFTS,21
328,0.0036430667980969,BFTS,21
329,0.0,BFTS,21
330,0.0,BFTS,21
331,0.0,BFTS,21
332,0.0,BFTS,21
333,0.0,BFTS,21
334,0.0,BFTS,21
335,0.0,BFTS,21
336,0.0,BFTS,21
337,0.0108670960120852,BFTS,21
338,0.0,BFTS,21
339,0.0,BFTS,21
340,3.125078126953174e-06,BFTS,21
341,0.0,BFTS,21
342,0.0,BFTS,21
343,0.0,BFTS,21
344,2.199597787833082e-05,BFTS,21
345,0.0038510788269436,BFTS,21
346,0.0,BFTS,21
347,0.0130421070964901,BFTS,21
348,0.004139185192096,BFTS,21
349,0.0894743511688458,BFTS,21
350,0.0795260687727723,BFTS,21
351,0.0128306749921813,BFTS,21
352,0.0236878147680826,BFTS,21
353,0.2038822169100171,BFTS,21
0,0.0,BFTS,7
1,3.740395199469933e-05,BFTS,7
2,0.0115101706687909,BFTS,7
3,0.0,BFTS,7
4,0.0,BFTS,7
5,0.0,BFTS,7
6,0.0,BFTS,7
7,0.0,BFTS,7
8,0.0,BFTS,7
9,0.0,BFTS,7
10,0.0,BFTS,7
11,0.0007909239352292,BFTS,7
12,0.0,BFTS,7
13,0.0,BFTS,7
14,0.0,BFTS,7
15,0.0,BFTS,7
16,0.0,BFTS,7
17,0.0,BFTS,7
18,0.0,BFTS,7
19,0.0,BFTS,7
20,9.56205775482884e-06,BFTS,7
21,0.0,BFTS,7
22,0.0,BFTS,7
23,0.0,BFTS,7
24,0.0,BFTS,7
25,9.81472335144308e-05,BFTS,7
26,0.0,BFTS,7
27,0.0,BFTS,7
28,0.0,BFTS,7
29,0.0,BFTS,7
30,0.0,BFTS,7
31,3.166039790788091e-06,BFTS,7
32,0.0,BFTS,7
33,0.0,BFTS,7
34,0.0,BFTS,7
35,3.166039790788091e-06,BFTS,7
36,0.0,BFTS,7
37,0.0,BFTS,7
38,0.0,BFTS,7
39,0.0,BFTS,7
40,0.0,BFTS,7
41,0.0,BFTS,7
42,0.0,BFTS,7
43,0.0,BFTS,7
44,0.0,BFTS,7
45,0.0,BFTS,7
46,0.0,BFTS,7
47,0.0,BFTS,7
48,0.0001213654249067,BFTS,7
49,0.0,BFTS,7
50,0.0,BFTS,7
51,0.0,BFTS,7
52,0.0,BFTS,7
53,0.0,BFTS,7
54,0.0,BFTS,7
55,0.0,BFTS,7
56,1.5008251690714397e-05,BFTS,7
57,0.0084547105784731,BFTS,7
58,0.0096819897175068,BFTS,7
59,0.0,BFTS,7
60,0.0,BFTS,7
61,8.864911414206655e-05,BFTS,7
62,0.0,BFTS,7
63,0.0,BFTS,7
64,7.626697560758379e-05,BFTS,7
65,0.0,BFTS,7
66,0.0,BFTS,7
67,0.0,BFTS,7
68,0.0,BFTS,7
69,0.0178045153787304,BFTS,7
70,0.0,BFTS,7
71,0.0,BFTS,7
72,0.0,BFTS,7
73,0.0,BFTS,7
74,0.0,BFTS,7
75,0.0,BFTS,7
76,0.0,BFTS,7
77,0.0,BFTS,7
78,6.35119166182923e-05,BFTS,7
79,0.0,BFTS,7
80,0.0004887610540806,BFTS,7
81,0.0,BFTS,7
82,0.0,BFTS,7
83,0.0,BFTS,7
84,0.0002071543418744,BFTS,7
85,0.0,BFTS,7
86,3.08413520848754e-05,BFTS,7
87,0.0022141517993206,BFTS,7
88,0.0,BFTS,7
89,0.0069939764081139,BFTS,7
90,0.0,BFTS,7
91,3.1873525849429464e-06,BFTS,7
92,4.9923780505514125e-05,BFTS,7
93,0.0,BFTS,7
94,0.0,BFTS,7
95,0.0,BFTS,7
96,0.0,BFTS,7
97,0.0,BFTS,7
98,0.0,BFTS,7
99,0.0,BFTS,7
100,0.0,BFTS,7
101,0.0,BFTS,7
102,0.0,BFTS,7
103,1.1408492481803454e-05,BFTS,7
104,0.0,BFTS,7
105,0.0195677473937899,BFTS,7
106,0.0,BFTS,7
107,0.0,BFTS,7
108,0.0,BFTS,7
109,0.0,BFTS,7
110,6.0169534094008575e-05,BFTS,7
111,0.0,BFTS,7
112,0.0117877677517618,BFTS,7
113,0.0,BFTS,7
114,0.0,BFTS,7
115,3.08413520848754e-06,BFTS,7
116,6.387653942460013e-06,BFTS,7
117,0.0,BFTS,7
118,0.0,BFTS,7
119,0.0,BFTS,7
120,0.0,BFTS,7
121,0.0100806706938692,BFTS,7
122,0.0,BFTS,7
123,0.0,BFTS,7
124,0.0,BFTS,7
125,0.0,BFTS,7
126,0.0,BFTS,7
127,0.0,BFTS,7
128,0.0200341172367578,BFTS,7
129,0.0130836509096107,BFTS,7
130,0.0174717176162736,BFTS,7
131,0.0,BFTS,7
132,0.0,BFTS,7
133,4.278184680676296e-05,BFTS,7
134,0.0,BFTS,7
135,0.0089192488351299,BFTS,7
136,1.850481125092524e-05,BFTS,7
137,0.0,BFTS,7
138,0.007709276109096,BFTS,7
139,6.332079581576182e-06,BFTS,7
140,0.0,BFTS,7
141,0.0,BFTS,7
142,0.0,BFTS,7
143,0.0,BFTS,7
144,0.0,BFTS,7
145,0.0,BFTS,7
146,1.54206760424377e-05,BFTS,7
147,0.0,BFTS,7
148,5.943548685060808e-05,BFTS,7
149,0.0,BFTS,7
150,0.0,BFTS,7
151,0.0114434820379171,BFTS,7
152,0.0,BFTS,7
153,3.127071684991307e-06,BFTS,7
154,0.0,BFTS,7
155,0.0014298555778233,BFTS,7
156,0.0,BFTS,7
157,0.0,BFTS,7
158,5.669705628883749e-06,BFTS,7
159,0.0014777856953228,BFTS,7
160,0.0,BFTS,7
161,0.0,BFTS,7
162,0.0,BFTS,7
163,0.0,BFTS,7
164,0.0,BFTS,7
165,0.0,BFTS,7
166,0.0071553698372826,BFTS,7
167,0.0,BFTS,7
168,0.0,BFTS,7
169,0.0002016493480695,BFTS,7
170,0.0001342806220855,BFTS,7
171,2.6017275470912687e-06,BFTS,7
172,2.6717108567642374e-06,BFTS,7
173,0.0,BFTS,7
174,0.0,BFTS,7
175,0.0057528488532872,BFTS,7
176,0.0,BFTS,7
177,0.0,BFTS,7
178,3.0518323201250027e-06,BFTS,7
179,0.0,BFTS,7
180,0.0,BFTS,7
181,0.0,BFTS,7
182,0.0036331112755983,BFTS,7
183,0.021826704753534,BFTS,7
184,1.220732928050001e-05,BFTS,7
185,0.0,BFTS,7
186,0.0,BFTS,7
187,0.0,BFTS,7
188,5.444422133971465e-05,BFTS,7
189,0.0,BFTS,7
190,0.0,BFTS,7
191,0.0004506354530312,BFTS,7
192,0.0,BFTS,7
193,0.0,BFTS,7
194,0.004973848511328,BFTS,7
195,0.0,BFTS,7
196,0.0,BFTS,7
197,0.0,BFTS,7
198,0.0001626077276195,BFTS,7
199,0.0,BFTS,7
200,0.0,BFTS,7
201,0.0,BFTS,7
202,0.0082161361954108,BFTS,7
203,0.0001010086603363,BFTS,7
204,0.0,BFTS,7
205,0.0084177981768343,BFTS,7
206,2.1916431319206583e-05,BFTS,7
207,0.0,BFTS,7
208,0.0080480731481833,BFTS,7
209,0.0,BFTS,7
210,3.166039790788091e-06,BFTS,7
211,0.0,BFTS,7
212,0.0005571840350729,BFTS,7
213,0.0,BFTS,7
214,0.0,BFTS,7
215,0.0,BFTS,7
216,0.0,BFTS,7
217,0.0,BFTS,7
218,0.0023593634344929,BFTS,7
219,0.0,BFTS,7
220,0.0,BFTS,7
221,0.0,BFTS,7
222,0.0,BFTS,7
223,0.0,BFTS,7
224,0.0,BFTS,7
225,0.0,BFTS,7
226,0.0022476333732911,BFTS,7
227,0.0,BFTS,7
228,0.0,BFTS,7
229,0.0,BFTS,7
230,0.0084307801032655,BFTS,7
231,0.0,BFTS,7
232,0.0,BFTS,7
233,0.0,BFTS,7
234,0.0,BFTS,7
235,0.0,BFTS,7
236,0.0,BFTS,7
237,0.0,BFTS,7
238,3.1873525849429464e-06,BFTS,7
239,0.0,BFTS,7
240,0.0,BFTS,7
241,0.0,BFTS,7
242,0.0,BFTS,7
243,0.0,BFTS,7
244,0.0,BFTS,7
245,0.0,BFTS,7
246,0.0,BFTS,7
247,0.0,BFTS,7
248,0.0103948841751964,BFTS,7
249,0.0209225679561035,BFTS,7
250,2.6717108567642374e-06,BFTS,7
251,0.0,BFTS,7
252,0.0002662094419618,BFTS,7
253,0.0,BFTS,7
254,0.0,BFTS,7
255,0.0,BFTS,7
256,0.0,BFTS,7
257,0.0,BFTS,7
258,6.374705169885893e-06,BFTS,7
259,0.0,BFTS,7
260,5.728867953851049e-05,BFTS,7
261,0.0,BFTS,7
262,0.0195900149286584,BFTS,7
263,2.4803599356016084e-05,BFTS,7
264,0.0,BFTS,7
265,0.0,BFTS,7
266,0.0,BFTS,7
267,0.0006846780162842,BFTS,7
268,0.0,BFTS,7
269,1.5259161600625016e-05,BFTS,7
270,0.0,BFTS,7
271,0.0208587340193669,BFTS,7
272,0.0,BFTS,7
273,2.664712525796941e-05,BFTS,7
274,0.0,BFTS,7
275,0.0084184998037055,BFTS,7
276,0.0,BFTS,7
277,0.0,BFTS,7
278,2.861426821870457e-06,BFTS,7
279,0.0,BFTS,7
280,2.235678879861005e-05,BFTS,7
281,0.0109575851637649,BFTS,7
282,0.0,BFTS,7
283,0.0,BFTS,7
284,0.0,BFTS,7
285,1.7112738722705184e-05,BFTS,7
286,0.0,BFTS,7
287,0.0,BFTS,7
288,0.0002918266979298,BFTS,7
289,2.852123120450864e-06,BFTS,7
290,0.0,BFTS,7
291,0.0,BFTS,7
292,0.0,BFTS,7
293,0.0054005281828391,BFTS,7
294,0.0,BFTS,7
295,0.0,BFTS,7
296,0.0,BFTS,7
297,3.506087843437241e-05,BFTS,7
298,4.781028877414419e-05,BFTS,7
299,0.0025457725265812,BFTS,7
300,0.0,BFTS,7
301,0.0011762135290275,BFTS,7
302,0.0,BFTS,7
303,0.0,BFTS,7
304,0.0,BFTS,7
305,3.1873525849429464e-06,BFTS,7
306,0.0242992711578631,BFTS,7
307,0.0,BFTS,7
308,0.0,BFTS,7
309,8.106092539152427e-06,BFTS,7
310,0.0,BFTS,7
311,3.1873525849429464e-06,BFTS,7
312,0.0004878231828586,BFTS,7
313,2.6017275470912687e-06,BFTS,7
314,0.0019663791905784,BFTS,7
315,2.6017275470912687e-05,BFTS,7
316,0.0,BFTS,7
317,2.7020308463841426e-06,BFTS,7
318,7.523056313964628e-05,BFTS,7
319,0.0,BFTS,7
320,0.0105132150049407,BFTS,7
321,0.0,BFTS,7
322,0.0,BFTS,7
323,0.0,BFTS,7
324,0.0,BFTS,7
325,0.0094941713579598,BFTS,7
326,0.0,BFTS,7
327,0.0,BFTS,7
328,7.012175686874482e-05,BFTS,7
329,0.0,BFTS,7
330,0.0,BFTS,7
331,2.7020308463841426e-06,BFTS,7
332,0.0,BFTS,7
333,6.755077115960356e-05,BFTS,7
334,3.08413520848754e-06,BFTS,7
335,0.0,BFTS,7
336,0.0,BFTS,7
337,0.0,BFTS,7
338,0.0,BFTS,7
339,0.000375292165755,BFTS,7
340,0.0013350196739741,BFTS,7
341,0.0220312339815256,BFTS,7
342,0.0190174938882081,BFTS,7
343,0.0,BFTS,7
344,0.0,BFTS,7
345,0.0,BFTS,7
346,0.0,BFTS,7
347,0.00139287307962,BFTS,7
348,0.0,BFTS,7
349,0.0635825920687477,BFTS,7
350,0.166079384550235,BFTS,7
351,0.0166427029554606,BFTS,7
352,0.0212490496367841,BFTS,7
353,0.2747439184710255,BFTS,7
0,0.0,BFTS,5
1,0.0,BFTS,5
2,0.0,BFTS,5
3,0.0,BFTS,5
4,0.0,BFTS,5
5,0.0,BFTS,5
6,0.0,BFTS,5
7,0.0,BFTS,5
8,0.0,BFTS,5
9,0.0,BFTS,5
10,0.0066073962224038,BFTS,5
11,0.0,BFTS,5
12,0.0094882900435932,BFTS,5
13,0.0,BFTS,5
14,0.0,BFTS,5
15,6.108225074366263e-06,BFTS,5
16,0.0,BFTS,5
17,2.8806157604249484e-06,BFTS,5
18,0.0112006773748331,BFTS,5
19,0.0153173076148514,BFTS,5
20,0.0,BFTS,5
21,0.0,BFTS,5
22,0.0086907128195472,BFTS,5
23,0.0,BFTS,5
24,0.0,BFTS,5
25,0.0,BFTS,5
26,0.0,BFTS,5
27,0.0,BFTS,5
28,0.0,BFTS,5
29,0.0,BFTS,5
30,3.9734478427752415e-05,BFTS,5
31,0.0,BFTS,5
32,0.0,BFTS,5
33,0.0,BFTS,5
34,0.0194846124262669,BFTS,5
35,0.0,BFTS,5
36,0.0188116407381025,BFTS,5
37,0.0154355036058292,BFTS,5
38,0.0,BFTS,5
39,0.0140295739576973,BFTS,5
40,0.0109192802573381,BFTS,5
41,0.0,BFTS,5
42,2.2189677362091154e-05,BFTS,5
43,0.0,BFTS,5
44,0.0142883111293918,BFTS,5
45,0.0,BFTS,5
46,0.0,BFTS,5
47,0.0166489593944368,BFTS,5
48,0.0,BFTS,5
49,0.0022161940265388,BFTS,5
50,0.0,BFTS,5
51,0.0,BFTS,5
52,0.0054822855461719,BFTS,5
53,0.0,BFTS,5
54,1.8039763825842817e-05,BFTS,5
55,0.0088615730036845,BFTS,5
56,1.867762420620097e-05,BFTS,5
57,0.0164351492448144,BFTS,5
58,1.2061562213537896e-05,BFTS,5
59,0.0076114657561361,BFTS,5
60,0.0,BFTS,5
61,0.0,BFTS,5
62,0.0,BFTS,5
63,0.0,BFTS,5
64,0.0,BFTS,5
65,0.0006422520394609,BFTS,5
66,0.0,BFTS,5
67,0.0,BFTS,5
68,0.0,BFTS,5
69,0.0001082492082343,BFTS,5
70,0.0,BFTS,5
71,0.0001951218317297,BFTS,5
72,0.0,BFTS,5
73,0.0,BFTS,5
74,0.0,BFTS,5
75,0.0,BFTS,5
76,0.0,BFTS,5
77,0.0,BFTS,5
78,1.5076952766922372e-05,BFTS,5
79,0.0,BFTS,5
80,0.0,BFTS,5
81,0.0,BFTS,5
82,0.009468756273224,BFTS,5
83,0.0,BFTS,5
84,0.0040551635379221,BFTS,5
85,0.0,BFTS,5
86,0.0120809470013298,BFTS,5
87,0.0178981990067981,BFTS,5
88,0.0,BFTS,5
89,0.0,BFTS,5
90,0.0,BFTS,5
91,4.4319466633431054e-05,BFTS,5
92,0.0,BFTS,5
93,0.0,BFTS,5
94,0.0040861992464436,BFTS,5
95,0.0,BFTS,5
96,0.0375104826210662,BFTS,5
97,0.0,BFTS,5
98,0.0,BFTS,5
99,0.0097192903096099,BFTS,5
100,2.7737096702613943e-06,BFTS,5
101,3.124726586423688e-06,BFTS,5
102,0.0,BFTS,5
103,0.0,BFTS,5
104,4.160564505392092e-05,BFTS,5
105,0.0,BFTS,5
106,0.0,BFTS,5
107,0.000496330920788,BFTS,5
108,0.0003043750355578,BFTS,5
109,0.0,BFTS,5
110,0.0,BFTS,5
111,2.7737096702613943e-06,BFTS,5
112,0.0,BFTS,5
113,0.0,BFTS,5
114,0.0,BFTS,5
115,0.0003835114806017,BFTS,5
116,0.0,BFTS,5
117,0.0,BFTS,5
118,0.0012465639538287,BFTS,5
119,1.42361736227424e-05,BFTS,5
120,0.0,BFTS,5
121,2.287528539061237e-05,BFTS,5
122,1.4262079981744536e-05,BFTS,5
123,0.0,BFTS,5
124,0.0,BFTS,5
125,0.0,BFTS,5
126,0.0,BFTS,5
127,0.0,BFTS,5
128,0.0,BFTS,5
129,0.0002646243207413,BFTS,5
130,1.7440445092164577e-05,BFTS,5
131,0.0,BFTS,5
132,0.0,BFTS,5
133,0.0,BFTS,5
134,0.0059257034271878,BFTS,5
135,0.0,BFTS,5
136,0.0,BFTS,5
137,0.0,BFTS,5
138,0.0053393003698514,BFTS,5
139,0.0,BFTS,5
140,0.0103349520607645,BFTS,5
141,5.689253001080958e-06,BFTS,5
142,0.0,BFTS,5
143,7.81181646605922e-05,BFTS,5
144,0.0,BFTS,5
145,0.0052779479050329,BFTS,5
146,2.8524159963489077e-06,BFTS,5
147,0.0010808215895902,BFTS,5
148,0.0,BFTS,5
149,0.0,BFTS,5
150,0.0,BFTS,5
151,0.0,BFTS,5
152,0.0081052252138876,BFTS,5
153,0.0,BFTS,5
154,0.0,BFTS,5
155,0.003619964793395,BFTS,5
156,0.0001718599622533,BFTS,5
157,0.0001650658394687,BFTS,5
158,0.0,BFTS,5
159,0.0004583393641144,BFTS,5
160,0.0002015139833181,BFTS,5
161,0.0,BFTS,5
162,3.002245679768467e-06,BFTS,5
163,0.0,BFTS,5
164,0.0,BFTS,5
165,1.237133808392716e-05,BFTS,5
166,0.0,BFTS,5
167,0.0165366280941815,BFTS,5
168,0.0,BFTS,5
169,0.0042125006030781,BFTS,5
170,0.0,BFTS,5
171,2.812253927781319e-05,BFTS,5
172,0.0,BFTS,5
173,0.0,BFTS,5
174,0.0273313807261837,BFTS,5
175,0.0081305385778744,BFTS,5
176,2.2819327970791255e-05,BFTS,5
177,0.0,BFTS,5
178,1.6642258021568366e-05,BFTS,5
179,5.761231520849897e-06,BFTS,5
180,0.0,BFTS,5
181,0.0,BFTS,5
182,0.0002080282252696,BFTS,5
183,0.0,BFTS,5
184,6.282669883393646e-05,BFTS,5
185,0.0107873441897868,BFTS,5
186,0.0,BFTS,5
187,0.0,BFTS,5
188,0.0,BFTS,5
189,0.0,BFTS,5
190,0.0002161164458774,BFTS,5
191,0.0,BFTS,5
192,0.0,BFTS,5
193,0.0,BFTS,5
194,0.0033071778957825,BFTS,5
195,0.0,BFTS,5
196,0.0,BFTS,5
197,0.0,BFTS,5
198,0.0,BFTS,5
199,0.0,BFTS,5
200,0.0,BFTS,5
201,1.2008982719073867e-05,BFTS,5
202,0.0,BFTS,5
203,0.0,BFTS,5
204,0.0,BFTS,5
205,0.0102907350904749,BFTS,5
206,8.478541662959209e-06,BFTS,5
207,0.00647383837039,BFTS,5
208,0.0,BFTS,5
209,0.0,BFTS,5
210,0.0041954249906963,BFTS,5
211,0.0138650487373665,BFTS,5
212,0.0,BFTS,5
213,0.0082387680222569,BFTS,5
214,0.0091848796256091,BFTS,5
215,0.0005165033650039,BFTS,5
216,0.0002139311997261,BFTS,5
217,0.0,BFTS,5
218,0.0,BFTS,5
219,0.0,BFTS,5
220,0.0,BFTS,5
221,0.0,BFTS,5
222,4.3807387677858e-05,BFTS,5
223,0.0,BFTS,5
224,0.0,BFTS,5
225,0.0,BFTS,5
226,0.0,BFTS,5
227,0.0,BFTS,5
228,0.0,BFTS,5
229,0.0008542812963164,BFTS,5
230,0.0,BFTS,5
231,0.0,BFTS,5
232,0.0,BFTS,5
233,0.0077792304818827,BFTS,5
234,0.0,BFTS,5
235,0.0,BFTS,5
236,0.0098928843726173,BFTS,5
237,0.0,BFTS,5
238,8.947930822269822e-05,BFTS,5
239,0.0,BFTS,5
240,0.0,BFTS,5
241,0.0,BFTS,5
242,0.0048801429873133,BFTS,5
243,0.0051412093012021,BFTS,5
244,0.0,BFTS,5
245,0.0,BFTS,5
246,0.0,BFTS,5
247,0.0,BFTS,5
248,0.0,BFTS,5
249,4.0748696734062544e-05,BFTS,5
250,0.0,BFTS,5
251,0.0,BFTS,5
252,3.124726586423688e-05,BFTS,5
253,0.0215957028404283,BFTS,5
254,0.0109895687899658,BFTS,5
255,0.0,BFTS,5
256,4.437935472418231e-05,BFTS,5
257,0.0,BFTS,5
258,0.0,BFTS,5
259,0.0,BFTS,5
260,0.0,BFTS,5
261,6.282669883393647e-06,BFTS,5
262,0.0001303987801613,BFTS,5
263,0.0,BFTS,5
264,0.0,BFTS,5
265,0.0,BFTS,5
266,0.004758559402433,BFTS,5
267,0.0,BFTS,5
268,0.0027658088900848,BFTS,5
269,0.0,BFTS,5
270,0.0,BFTS,5
271,0.0,BFTS,5
272,3.1413349416968234e-06,BFTS,5
273,0.0,BFTS,5
274,0.0,BFTS,5
275,0.0,BFTS,5
276,0.0,BFTS,5
277,0.0,BFTS,5
278,0.0,BFTS,5
279,0.0,BFTS,5
280,2.7737096702613943e-06,BFTS,5
281,0.0,BFTS,5
282,0.0,BFTS,5
283,9.343349403894308e-06,BFTS,5
284,0.0071065883869846,BFTS,5
285,0.0,BFTS,5
286,4.849107193793143e-05,BFTS,5
287,0.0001626145838063,BFTS,5
288,0.0,BFTS,5
289,1.1763723215340068e-05,BFTS,5
290,0.0058910252291706,BFTS,5
291,0.0,BFTS,5
292,0.0001246380465407,BFTS,5
293,0.0,BFTS,5
294,0.0,BFTS,5
295,0.0,BFTS,5
296,0.0,BFTS,5
297,0.0,BFTS,5
298,0.0103530938496333,BFTS,5
299,0.0,BFTS,5
300,1.941596769182976e-05,BFTS,5
301,0.0,BFTS,5
302,0.0,BFTS,5
303,5.761231520849897e-06,BFTS,5
304,0.013958964009418,BFTS,5
305,0.0,BFTS,5
306,0.0,BFTS,5
307,0.0,BFTS,5
308,0.0,BFTS,5
309,0.0,BFTS,5
310,0.0,BFTS,5
311,0.0105641154110305,BFTS,5
312,0.0098340850620485,BFTS,5
313,0.0,BFTS,5
314,0.0,BFTS,5
315,0.0,BFTS,5
316,0.0,BFTS,5
317,2.844626500540479e-06,BFTS,5
318,1.4602462559285998e-05,BFTS,5
319,0.0,BFTS,5
320,1.8557007125890737e-05,BFTS,5
321,5.9981861953618345e-05,BFTS,5
322,0.0,BFTS,5
323,0.0,BFTS,5
324,2.0215849549050237e-05,BFTS,5
325,8.984618585588845e-05,BFTS,5
326,0.0,BFTS,5
327,0.019452175476931,BFTS,5
328,4.027042870734565e-05,BFTS,5
329,0.0,BFTS,5
330,0.0,BFTS,5
331,0.0,BFTS,5
332,0.0084889802017183,BFTS,5
333,0.0,BFTS,5
334,0.0,BFTS,5
335,2.8524159963489076e-05,BFTS,5
336,0.0,BFTS,5
337,3.137657595983798e-05,BFTS,5
338,0.0001628412977762,BFTS,5
339,6.004491359536934e-06,BFTS,5
340,1.8686698807788616e-05,BFTS,5
341,0.0,BFTS,5
342,0.0,BFTS,5
343,0.0,BFTS,5
344,6.004491359536934e-06,BFTS,5
345,6.282122843518426e-05,BFTS,5
346,0.0,BFTS,5
347,0.0001447387465624,BFTS,5
348,5.936980514205007e-05,BFTS,5
349,0.1048967716832062,BFTS,5
350,0.1003540515566869,BFTS,5
351,0.0,BFTS,5
352,0.0,BFTS,5
353,0.1739663766151479,BFTS,5
0,0.0,BFTS,26
1,0.0,BFTS,26
2,0.0,BFTS,26
3,0.0,BFTS,26
4,0.0,BFTS,26
5,0.0,BFTS,26
6,0.0,BFTS,26
7,0.0,BFTS,26
8,1.1171436870210248e-05,BFTS,26
9,0.0001281910424351,BFTS,26
10,0.0,BFTS,26
11,0.0,BFTS,26
12,0.0,BFTS,26
13,1.0721905925997406e-05,BFTS,26
14,0.0,BFTS,26
15,0.0,BFTS,26
16,0.0,BFTS,26
17,0.004206830302428,BFTS,26
18,0.0033948771615089,BFTS,26
19,0.0,BFTS,26
20,0.0,BFTS,26
21,0.0,BFTS,26
22,0.0,BFTS,26
23,0.0,BFTS,26
24,0.0,BFTS,26
25,0.0,BFTS,26
26,0.0,BFTS,26
27,0.0,BFTS,26
28,3.72151608840032e-05,BFTS,26
29,0.0309899005278116,BFTS,26
30,0.0,BFTS,26
31,0.0,BFTS,26
32,3.484619425949157e-05,BFTS,26
33,0.0,BFTS,26
34,0.0,BFTS,26
35,0.0,BFTS,26
36,0.0,BFTS,26
37,0.0,BFTS,26
38,0.0115273775216138,BFTS,26
39,0.0,BFTS,26
40,0.0,BFTS,26
41,0.0,BFTS,26
42,0.0053263569976661,BFTS,26
43,0.0,BFTS,26
44,0.0,BFTS,26
45,0.0,BFTS,26
46,0.0,BFTS,26
47,0.0,BFTS,26
48,0.0,BFTS,26
49,0.0,BFTS,26
50,4.51884078557979e-05,BFTS,26
51,0.0,BFTS,26
52,0.0002805450589717,BFTS,26
53,0.0,BFTS,26
54,0.0,BFTS,26
55,0.0,BFTS,26
56,0.0002539556350547,BFTS,26
57,0.0,BFTS,26
58,0.0453752588271134,BFTS,26
59,0.0,BFTS,26
60,0.008614245444888,BFTS,26
61,0.0181648285305617,BFTS,26
62,0.0163608911896061,BFTS,26
63,0.0,BFTS,26
64,8.041429444498054e-05,BFTS,26
65,0.0,BFTS,26
66,0.0,BFTS,26
67,0.0,BFTS,26
68,0.0,BFTS,26
69,0.0,BFTS,26
70,0.0022817659807404,BFTS,26
71,0.0,BFTS,26
72,0.0,BFTS,26
73,0.0,BFTS,26
74,0.0,BFTS,26
75,0.0,BFTS,26
76,2.324068048712466e-05,BFTS,26
77,0.0,BFTS,26
78,0.0,BFTS,26
79,0.0,BFTS,26
80,0.0,BFTS,26
81,0.0,BFTS,26
82,0.0,BFTS,26
83,0.0,BFTS,26
84,0.0,BFTS,26
85,0.0,BFTS,26
86,0.0,BFTS,26
87,1.1360667098372015e-05,BFTS,26
88,2.6804764814993515e-05,BFTS,26
89,1.549378699141644e-05,BFTS,26
90,0.0,BFTS,26
91,0.0,BFTS,26
92,0.0,BFTS,26
93,0.0,BFTS,26
94,0.0,BFTS,26
95,0.0,BFTS,26
96,0.0072570583104221,BFTS,26
97,0.0,BFTS,26
98,0.0,BFTS,26
99,0.0,BFTS,26
100,0.0,BFTS,26
101,0.0001290078436768,BFTS,26
102,0.0,BFTS,26
103,0.0,BFTS,26
104,2.579329616095348e-05,BFTS,26
105,0.0,BFTS,26
106,0.0,BFTS,26
107,0.0,BFTS,26
108,0.0,BFTS,26
109,0.0,BFTS,26
110,0.0,BFTS,26
111,0.0,BFTS,26
112,0.0002062712572834,BFTS,26
113,0.0,BFTS,26
114,0.0,BFTS,26
115,0.0,BFTS,26
116,0.0,BFTS,26
117,1.0721905925997406e-05,BFTS,26
118,0.0085716233257216,BFTS,26
119,0.0,BFTS,26
120,0.0,BFTS,26
121,0.0,BFTS,26
122,0.0,BFTS,26
123,0.0,BFTS,26
124,0.0,BFTS,26
125,0.0,BFTS,26
126,0.013865138881483,BFTS,26
127,0.0,BFTS,26
128,0.0,BFTS,26
129,0.0,BFTS,26
130,0.0,BFTS,26
131,0.0,BFTS,26
132,0.0,BFTS,26
133,0.0,BFTS,26
134,0.0,BFTS,26
135,0.0,BFTS,26
136,0.0,BFTS,26
137,0.0,BFTS,26
138,0.0,BFTS,26
139,0.0125506969769264,BFTS,26
140,0.0,BFTS,26
141,0.004009075426625,BFTS,26
142,8.572506257929568e-06,BFTS,26
143,0.0017629049662475,BFTS,26
144,1.1360667098372015e-05,BFTS,26
145,0.0002204282606206,BFTS,26
146,0.0,BFTS,26
147,0.0,BFTS,26
148,0.0,BFTS,26
149,5.360952962998703e-06,BFTS,26
150,0.0,BFTS,26
151,0.0,BFTS,26
152,0.0,BFTS,26
153,0.0,BFTS,26
154,0.0,BFTS,26
155,0.0,BFTS,26
156,0.0,BFTS,26
157,0.0,BFTS,26
158,0.0008214610166787,BFTS,26
159,0.0,BFTS,26
160,0.0,BFTS,26
161,0.0,BFTS,26
162,0.0,BFTS,26
163,0.0,BFTS,26
164,0.0,BFTS,26
165,0.0,BFTS,26
166,8.378577652657685e-06,BFTS,26
167,0.0,BFTS,26
168,0.0,BFTS,26
169,0.0001204073207651,BFTS,26
170,0.0,BFTS,26
171,0.0,BFTS,26
172,5.715004171953045e-06,BFTS,26
173,3.4402091647172145e-05,BFTS,26
174,0.0050498165252263,BFTS,26
175,0.0,BFTS,26
176,0.0,BFTS,26
177,0.0,BFTS,26
178,4.4166197400819286e-05,BFTS,26
179,0.0,BFTS,26
180,0.0,BFTS,26
181,0.0,BFTS,26
182,0.0001386524340696,BFTS,26
183,0.0,BFTS,26
184,0.0,BFTS,26
185,0.0,BFTS,26
186,2.8575020859765227e-06,BFTS,26
187,0.0,BFTS,26
188,0.0,BFTS,26
189,0.0,BFTS,26
190,0.0,BFTS,26
191,0.0,BFTS,26
192,2.7928592175525617e-06,BFTS,26
193,1.431352341692431e-05,BFTS,26
194,2.866840970597679e-06,BFTS,26
195,0.0,BFTS,26
196,0.0,BFTS,26
197,0.0052861417514105,BFTS,26
198,0.0232502697683756,BFTS,26
199,0.0,BFTS,26
200,0.0,BFTS,26
201,0.0,BFTS,26
202,0.0,BFTS,26
203,0.0008141828356497,BFTS,26
204,0.0459483958618924,BFTS,26
205,0.0,BFTS,26
206,0.0,BFTS,26
207,4.020714722249027e-05,BFTS,26
208,0.0,BFTS,26
209,0.0,BFTS,26
210,5.027146591594611e-05,BFTS,26
211,0.0,BFTS,26
212,8.378577652657685e-06,BFTS,26
213,9.715507092320176e-05,BFTS,26
214,5.360952962998703e-06,BFTS,26
215,0.0,BFTS,26
216,1.4287510429882611e-05,BFTS,26
217,0.0,BFTS,26
218,0.0,BFTS,26
219,0.0,BFTS,26
220,0.0,BFTS,26
221,0.0,BFTS,26
222,0.0,BFTS,26
223,0.0,BFTS,26
224,0.0,BFTS,26
225,0.0,BFTS,26
226,0.0,BFTS,26
227,0.0,BFTS,26
228,0.0,BFTS,26
229,0.0032265334678059,BFTS,26
230,0.0,BFTS,26
231,0.0103654025539579,BFTS,26
232,0.0,BFTS,26
233,0.0,BFTS,26
234,0.0,BFTS,26
235,0.0,BFTS,26
236,0.0,BFTS,26
237,0.0,BFTS,26
238,0.0,BFTS,26
239,0.0,BFTS,26
240,0.0,BFTS,26
241,0.0,BFTS,26
242,5.360952962998703e-06,BFTS,26
243,0.0,BFTS,26
244,0.0,BFTS,26
245,0.0,BFTS,26
246,0.0,BFTS,26
247,0.0,BFTS,26
248,2.7603873375512054e-06,BFTS,26
249,0.0,BFTS,26
250,0.0,BFTS,26
251,3.312464805061446e-05,BFTS,26
252,0.0,BFTS,26
253,0.0,BFTS,26
254,0.0,BFTS,26
255,0.0,BFTS,26
256,0.0,BFTS,26
257,0.0,BFTS,26
258,0.0,BFTS,26
259,0.0,BFTS,26
260,2.8575020859765227e-06,BFTS,26
261,0.0,BFTS,26
262,0.0,BFTS,26
263,0.0,BFTS,26
264,0.0,BFTS,26
265,0.0,BFTS,26
266,0.0,BFTS,26
267,0.0,BFTS,26
268,0.0,BFTS,26
269,0.0,BFTS,26
270,0.0,BFTS,26
271,0.0,BFTS,26
272,0.0,BFTS,26
273,0.0566946243896309,BFTS,26
274,2.77038267034192e-05,BFTS,26
275,0.0,BFTS,26
276,0.0,BFTS,26
277,0.0,BFTS,26
278,0.0,BFTS,26
279,0.0,BFTS,26
280,7.38443361394181e-05,BFTS,26
281,0.0,BFTS,26
282,0.0,BFTS,26
283,0.0,BFTS,26
284,0.0,BFTS,26
285,0.0,BFTS,26
286,5.715004171953045e-06,BFTS,26
287,0.0,BFTS,26
288,0.0,BFTS,26
289,5.725409366769724e-06,BFTS,26
290,0.0,BFTS,26
291,0.0,BFTS,26
292,1.9881167422151028e-05,BFTS,26
293,0.0,BFTS,26
294,0.0,BFTS,26
295,0.0,BFTS,26
296,1.1171436870210248e-05,BFTS,26
297,0.0,BFTS,26
298,6.69673110346051e-05,BFTS,26
299,0.0,BFTS,26
300,8.572506257929568e-06,BFTS,26
301,0.0,BFTS,26
302,0.0,BFTS,26
303,0.0008435295320541,BFTS,26
304,0.0,BFTS,26
305,0.0,BFTS,26
306,0.0,BFTS,26
307,0.0,BFTS,26
308,1.4334204852988395e-05,BFTS,26
309,0.0439652165246424,BFTS,26
310,0.0,BFTS,26
311,0.0,BFTS,26
312,0.0,BFTS,26
313,7.782311361666611e-05,BFTS,26
314,0.0,BFTS,26
315,0.0,BFTS,26
316,0.0,BFTS,26
317,0.0,BFTS,26
318,0.0063932379475176,BFTS,26
319,2.2721334196744038e-05,BFTS,26
320,0.0,BFTS,26
321,0.0,BFTS,26
322,0.0,BFTS,26
323,0.0,BFTS,26
324,0.0,BFTS,26
325,1.420083387296502e-05,BFTS,26
326,0.0602673975061755,BFTS,26
327,0.0,BFTS,26
328,0.0,BFTS,26
329,0.0,BFTS,26
330,0.0110029356451538,BFTS,26
331,0.0,BFTS,26
332,0.0120998954432486,BFTS,26
333,0.0,BFTS,26
334,0.0,BFTS,26
335,4.000502920367132e-05,BFTS,26
336,0.0,BFTS,26
337,0.0,BFTS,26
338,0.0003375027682223,BFTS,26
339,0.0,BFTS,26
340,0.0,BFTS,26
341,0.0,BFTS,26
342,0.0,BFTS,26
343,0.0,BFTS,26
344,0.0,BFTS,26
345,0.0,BFTS,26
346,0.0,BFTS,26
347,0.0,BFTS,26
348,0.0,BFTS,26
349,0.1984552676195279,BFTS,26
350,0.1152350053540588,BFTS,26
351,0.0,BFTS,26
352,0.0108430389432172,BFTS,26
353,0.1922416663674553,BFTS,26
0,0.0,BFTS,2
1,0.0,BFTS,2
2,2.8184575145714254e-06,BFTS,2
3,0.0,BFTS,2
4,0.00407155577141,BFTS,2
5,0.0,BFTS,2
6,0.0,BFTS,2
7,0.0,BFTS,2
8,0.0,BFTS,2
9,0.0,BFTS,2
10,0.0,BFTS,2
11,0.0,BFTS,2
12,0.0256213294388558,BFTS,2
13,0.0,BFTS,2
14,0.0,BFTS,2
15,0.0105287494220122,BFTS,2
16,0.0,BFTS,2
17,0.0,BFTS,2
18,0.0,BFTS,2
19,0.0,BFTS,2
20,0.0,BFTS,2
21,0.0,BFTS,2
22,0.0,BFTS,2
23,0.0,BFTS,2
24,0.0,BFTS,2
25,0.0,BFTS,2
26,0.0,BFTS,2
27,2.8227536526432266e-06,BFTS,2
28,0.0,BFTS,2
29,0.0,BFTS,2
30,0.0010975238664232,BFTS,2
31,0.0024758926244461,BFTS,2
32,0.0,BFTS,2
33,4.943872506252544e-05,BFTS,2
34,6.219369604696868e-06,BFTS,2
35,0.0,BFTS,2
36,0.0,BFTS,2
37,0.0001361878981417,BFTS,2
38,0.0,BFTS,2
39,8.735472719937073e-06,BFTS,2
40,0.0,BFTS,2
41,0.0,BFTS,2
42,0.0,BFTS,2
43,0.0,BFTS,2
44,1.7448961786773687e-05,BFTS,2
45,0.0,BFTS,2
46,3.109684802348434e-06,BFTS,2
47,0.0,BFTS,2
48,0.0084396845535736,BFTS,2
49,0.0121633859022737,BFTS,2
50,0.0083354527590597,BFTS,2
51,0.0,BFTS,2
52,0.0,BFTS,2
53,0.0,BFTS,2
54,0.0,BFTS,2
55,0.0,BFTS,2
56,0.0,BFTS,2
57,0.0,BFTS,2
58,0.0019217852078513,BFTS,2
59,0.0,BFTS,2
60,0.0,BFTS,2
61,0.001348559623551,BFTS,2
62,0.0003980396547005,BFTS,2
63,0.0001222932428906,BFTS,2
64,0.0,BFTS,2
65,0.0,BFTS,2
66,0.0171346894793253,BFTS,2
67,2.445864857813723e-05,BFTS,2
68,0.0,BFTS,2
69,0.0,BFTS,2
70,0.0,BFTS,2
71,0.0,BFTS,2
72,0.0,BFTS,2
73,0.0,BFTS,2
74,0.0,BFTS,2
75,1.2096579087434073e-05,BFTS,2
76,1.6996974538532142e-05,BFTS,2
77,0.0,BFTS,2
78,0.0,BFTS,2
79,0.0,BFTS,2
80,0.0004985415009281,BFTS,2
81,0.0,BFTS,2
82,7.337594573441169e-05,BFTS,2
83,0.0,BFTS,2
84,0.0,BFTS,2
85,0.0,BFTS,2
86,0.0,BFTS,2
87,0.0118385700425404,BFTS,2
88,0.0,BFTS,2
89,0.0,BFTS,2
90,0.0,BFTS,2
91,0.0064135250592061,BFTS,2
92,0.0,BFTS,2
93,0.0046087966323123,BFTS,2
94,0.0,BFTS,2
95,0.0,BFTS,2
96,0.0,BFTS,2
97,0.0033367075319611,BFTS,2
98,0.0095504043207408,BFTS,2
99,0.0,BFTS,2
100,0.0,BFTS,2
101,0.0,BFTS,2
102,1.5783622253994853e-05,BFTS,2
103,2.6325488337808668e-06,BFTS,2
104,0.0,BFTS,2
105,2.17410209583442e-05,BFTS,2
106,0.0026684264891541,BFTS,2
107,0.0,BFTS,2
108,0.0,BFTS,2
109,0.0,BFTS,2
110,1.5621289943638385e-05,BFTS,2
111,0.0,BFTS,2
112,0.0,BFTS,2
113,0.0,BFTS,2
114,0.0,BFTS,2
115,0.0,BFTS,2
116,0.0,BFTS,2
117,0.0,BFTS,2
118,0.0027183996327487,BFTS,2
119,0.0136842499906272,BFTS,2
120,0.0004119269444367,BFTS,2
121,0.0051527477174913,BFTS,2
122,0.0,BFTS,2
123,0.0,BFTS,2
124,0.0,BFTS,2
125,0.0,BFTS,2
126,0.0,BFTS,2
127,0.0,BFTS,2
128,0.0,BFTS,2
129,6.339483697504686e-05,BFTS,2
130,7.10788185120834e-05,BFTS,2
131,0.0,BFTS,2
132,0.0,BFTS,2
133,0.0,BFTS,2
134,0.0,BFTS,2
135,0.0,BFTS,2
136,0.0,BFTS,2
137,0.0136498831527512,BFTS,2
138,0.0044715619005527,BFTS,2
139,5.2650976675617335e-06,BFTS,2
140,0.0,BFTS,2
141,0.0,BFTS,2
142,0.0,BFTS,2
143,0.0,BFTS,2
144,0.0,BFTS,2
145,0.0125907596945725,BFTS,2
146,3.109684802348434e-06,BFTS,2
147,0.0,BFTS,2
148,0.0,BFTS,2
149,0.0001497352669972,BFTS,2
150,0.0,BFTS,2
151,0.0,BFTS,2
152,0.0,BFTS,2
153,0.0,BFTS,2
154,6.219369604696868e-06,BFTS,2
155,0.0,BFTS,2
156,0.0,BFTS,2
157,0.0,BFTS,2
158,0.0091721182906767,BFTS,2
159,0.0,BFTS,2
160,2.9081602977956145e-06,BFTS,2
161,3.024144771858518e-06,BFTS,2
162,0.0,BFTS,2
163,0.0,BFTS,2
164,0.0,BFTS,2
165,8.455372543714276e-06,BFTS,2
166,8.968171145316984e-05,BFTS,2
167,0.0,BFTS,2
168,0.0,BFTS,2
169,0.0,BFTS,2
170,0.0,BFTS,2
171,5.265097667561733e-05,BFTS,2
172,0.0302947713122963,BFTS,2
173,2.698181425719065e-06,BFTS,2
174,0.0,BFTS,2
175,0.0,BFTS,2
176,0.0,BFTS,2
177,0.0118361348367326,BFTS,2
178,1.5462883981252254e-05,BFTS,2
179,0.0,BFTS,2
180,0.0,BFTS,2
181,7.8976465013426e-06,BFTS,2
182,0.0,BFTS,2
183,0.0,BFTS,2
184,0.0,BFTS,2
185,0.0,BFTS,2
186,0.0,BFTS,2
187,0.0,BFTS,2
188,1.079272570287626e-05,BFTS,2
189,0.0,BFTS,2
190,0.0,BFTS,2
191,0.0,BFTS,2
192,0.0010760821002899,BFTS,2
193,3.3821490174857105e-05,BFTS,2
194,0.0,BFTS,2
195,0.0,BFTS,2
196,0.0,BFTS,2
197,0.0,BFTS,2
198,0.0,BFTS,2
199,0.0,BFTS,2
200,0.0,BFTS,2
201,0.0,BFTS,2
202,6.048289543717036e-06,BFTS,2
203,0.0,BFTS,2
204,0.0,BFTS,2
205,0.0,BFTS,2
206,1.2752336865730646e-05,BFTS,2
207,1.0530195335123469e-05,BFTS,2
208,0.0,BFTS,2
209,0.0,BFTS,2
210,0.0,BFTS,2
211,0.0,BFTS,2
212,0.0,BFTS,2
213,0.0148785393010903,BFTS,2
214,0.0,BFTS,2
215,0.0097257351263274,BFTS,2
216,0.0036715149143403,BFTS,2
217,2.8227536526432266e-06,BFTS,2
218,0.0,BFTS,2
219,0.0,BFTS,2
220,0.0,BFTS,2
221,5.665658179510714e-06,BFTS,2
222,0.0,BFTS,2
223,0.0,BFTS,2
224,0.0,BFTS,2
225,0.0,BFTS,2
226,0.0,BFTS,2
227,0.0,BFTS,2
228,0.0,BFTS,2
229,0.0,BFTS,2
230,0.0,BFTS,2
231,0.0,BFTS,2
232,0.0,BFTS,2
233,1.57952930026852e-05,BFTS,2
234,0.0,BFTS,2
235,0.0100480276293778,BFTS,2
236,0.0,BFTS,2
237,0.0,BFTS,2
238,0.0,BFTS,2
239,0.0,BFTS,2
240,0.0,BFTS,2
241,0.0,BFTS,2
242,0.0093798266084937,BFTS,2
243,4.9754956837574944e-05,BFTS,2
244,0.0,BFTS,2
245,0.0,BFTS,2
246,0.0,BFTS,2
247,2.837060229180474e-05,BFTS,2
248,0.0,BFTS,2
249,0.0,BFTS,2
250,0.0,BFTS,2
251,0.0,BFTS,2
252,0.0,BFTS,2
253,8.094544277157196e-06,BFTS,2
254,0.0,BFTS,2
255,0.001960584021324,BFTS,2
256,0.0,BFTS,2
257,1.3588138098965126e-05,BFTS,2
258,0.0,BFTS,2
259,0.0,BFTS,2
260,0.0100615937870614,BFTS,2
261,6.048289543717036e-06,BFTS,2
262,0.0,BFTS,2
263,0.0,BFTS,2
264,0.0,BFTS,2
265,0.0,BFTS,2
266,0.0,BFTS,2
267,0.0,BFTS,2
268,0.0,BFTS,2
269,3.237817710862878e-05,BFTS,2
270,0.0,BFTS,2
271,0.0088190660994601,BFTS,2
272,0.0,BFTS,2
273,0.0,BFTS,2
274,0.0,BFTS,2
275,0.0,BFTS,2
276,0.0,BFTS,2
277,0.0002581746238803,BFTS,2
278,0.0070309117980793,BFTS,2
279,0.0,BFTS,2
280,0.0,BFTS,2
281,0.0,BFTS,2
282,0.0005141046112159,BFTS,2
283,0.0,BFTS,2
284,2.698181425719065e-06,BFTS,2
285,3.304869765012404e-05,BFTS,2
286,0.0,BFTS,2
287,8.152882859379076e-06,BFTS,2
288,8.307582558661502e-05,BFTS,2
289,0.0,BFTS,2
290,0.0,BFTS,2
291,0.0078905084356708,BFTS,2
292,0.0,BFTS,2
293,0.0,BFTS,2
294,9.605787988603516e-05,BFTS,2
295,0.0,BFTS,2
296,0.0,BFTS,2
297,0.0,BFTS,2
298,0.0,BFTS,2
299,2.832829089755357e-06,BFTS,2
300,0.0,BFTS,2
301,0.0,BFTS,2
302,0.0086135426468822,BFTS,2
303,8.716481237626883e-05,BFTS,2
304,0.0,BFTS,2
305,0.0,BFTS,2
306,6.048289543717036e-06,BFTS,2
307,0.0,BFTS,2
308,0.0,BFTS,2
309,0.0,BFTS,2
310,0.0,BFTS,2
311,0.0100982891776611,BFTS,2
312,2.8184575145714254e-06,BFTS,2
313,0.0,BFTS,2
314,0.0,BFTS,2
315,0.0,BFTS,2
316,0.0158590552435364,BFTS,2
317,0.0,BFTS,2
318,0.0,BFTS,2
319,0.0,BFTS,2
320,0.0107789127357588,BFTS,2
321,0.0,BFTS,2
322,0.0,BFTS,2
323,0.0400052249451131,BFTS,2
324,0.0,BFTS,2
325,0.0,BFTS,2
326,0.0,BFTS,2
327,0.0,BFTS,2
328,2.617344268016053e-05,BFTS,2
329,0.0,BFTS,2
330,1.4164145448776784e-05,BFTS,2
331,0.0,BFTS,2
332,0.0104909687906755,BFTS,2
333,0.0102185851841099,BFTS,2
334,0.0,BFTS,2
335,0.0,BFTS,2
336,0.0,BFTS,2
337,0.0132119373939411,BFTS,2
338,0.0,BFTS,2
339,0.0,BFTS,2
340,3.024144771858518e-06,BFTS,2
341,0.0100552813664295,BFTS,2
342,0.0,BFTS,2
343,0.0,BFTS,2
344,4.686386983091516e-05,BFTS,2
345,0.0,BFTS,2
346,0.0,BFTS,2
347,0.0005471496878292,BFTS,2
348,0.0,BFTS,2
349,0.193212480502448,BFTS,2
350,0.0855399933258706,BFTS,2
351,0.0,BFTS,2
352,0.0198981520041301,BFTS,2
353,0.2480596343281969,BFTS,2
0,0.0,BFTS,0
1,0.0,BFTS,0
2,0.0,BFTS,0
3,0.0,BFTS,0
4,4.09960878019069e-05,BFTS,0
5,0.0,BFTS,0
6,1.5865762952808876e-05,BFTS,0
7,0.0,BFTS,0
8,0.0,BFTS,0
9,0.0,BFTS,0
10,0.0,BFTS,0
11,0.0,BFTS,0
12,0.0,BFTS,0
13,6.76799319333256e-05,BFTS,0
14,0.0,BFTS,0
15,0.0,BFTS,0
16,0.009788095646794,BFTS,0
17,0.0,BFTS,0
18,0.0087315278017365,BFTS,0
19,0.0001436703772872,BFTS,0
20,0.0003601593995794,BFTS,0
21,0.0,BFTS,0
22,0.0,BFTS,0
23,0.0,BFTS,0
24,0.0,BFTS,0
25,0.0,BFTS,0
26,0.0,BFTS,0
27,0.0,BFTS,0
28,0.0,BFTS,0
29,0.0,BFTS,0
30,0.0,BFTS,0
31,0.0,BFTS,0
32,0.0,BFTS,0
33,0.0022116790258696,BFTS,0
34,0.0,BFTS,0
35,0.0,BFTS,0
36,2.900164729356628e-06,BFTS,0
37,0.0,BFTS,0
38,0.0,BFTS,0
39,0.0,BFTS,0
40,0.0,BFTS,0
41,0.0017045404465759,BFTS,0
42,0.0,BFTS,0
43,0.0041233030516078,BFTS,0
44,0.0104961256970124,BFTS,0
45,0.0,BFTS,0
46,0.0,BFTS,0
47,0.0,BFTS,0
48,0.0,BFTS,0
49,0.0,BFTS,0
50,7.902508513238711e-05,BFTS,0
51,0.0008074541377667,BFTS,0
52,0.0,BFTS,0
53,0.0,BFTS,0
54,0.0,BFTS,0
55,0.0050535793545114,BFTS,0
56,0.0,BFTS,0
57,2.1033906657531943e-05,BFTS,0
58,0.024847154423417,BFTS,0
59,0.0,BFTS,0
60,0.0003157944456459,BFTS,0
61,0.0,BFTS,0
62,0.0,BFTS,0
63,2.548871454923923e-05,BFTS,0
64,0.0,BFTS,0
65,0.0003543503770055,BFTS,0
66,0.0,BFTS,0
67,3.0048438082188484e-06,BFTS,0
68,0.0,BFTS,0
69,0.0,BFTS,0
70,0.0,BFTS,0
71,0.0137027873672835,BFTS,0
72,1.26926103622471e-05,BFTS,0
73,0.0009634097867604,BFTS,0
74,0.0,BFTS,0
75,0.0,BFTS,0
76,0.0,BFTS,0
77,0.0,BFTS,0
78,0.0,BFTS,0
79,0.0,BFTS,0
80,0.0,BFTS,0
81,0.0,BFTS,0
82,0.0,BFTS,0
83,0.0,BFTS,0
84,0.0,BFTS,0
85,0.0,BFTS,0
86,0.0,BFTS,0
87,5.686021491745333e-06,BFTS,0
88,0.0,BFTS,0
89,0.0,BFTS,0
90,0.0,BFTS,0
91,3.0048438082188484e-06,BFTS,0
92,0.0,BFTS,0
93,0.0,BFTS,0
94,0.0,BFTS,0
95,0.0,BFTS,0
96,0.0068454947961589,BFTS,0
97,0.0,BFTS,0
98,0.0,BFTS,0
99,0.0184102457019558,BFTS,0
100,0.0,BFTS,0
101,3.0048438082188484e-06,BFTS,0
102,0.0,BFTS,0
103,8.604371020478403e-06,BFTS,0
104,6.445707803173867e-06,BFTS,0
105,0.0,BFTS,0
106,5.803342299230978e-06,BFTS,0
107,0.0,BFTS,0
108,0.0,BFTS,0
109,0.0,BFTS,0
110,0.0001481300756334,BFTS,0
111,2.300040250704388e-05,BFTS,0
112,0.0,BFTS,0
113,0.0,BFTS,0
114,0.0,BFTS,0
115,0.0,BFTS,0
116,0.0,BFTS,0
117,1.2891415606347732e-05,BFTS,0
118,1.1618045147723443e-05,BFTS,0
119,0.0,BFTS,0
120,5.809022573861722e-06,BFTS,0
121,0.0133975410556776,BFTS,0
122,0.0,BFTS,0
123,0.0,BFTS,0
124,0.0135121425401052,BFTS,0
125,0.0,BFTS,0
126,0.0,BFTS,0
127,0.0,BFTS,0
128,0.0,BFTS,0
129,0.0024429380160819,BFTS,0
130,0.0,BFTS,0
131,1.160065891742651e-05,BFTS,0
132,0.0,BFTS,0
133,0.0,BFTS,0
134,0.0019654728845109,BFTS,0
135,1.0310022372748547e-05,BFTS,0
136,0.0,BFTS,0
137,0.0,BFTS,0
138,0.0,BFTS,0
139,0.0,BFTS,0
140,7.201189115236605e-05,BFTS,0
141,0.0,BFTS,0
142,0.0078800190587889,BFTS,0
143,0.0,BFTS,0
144,0.007710255868718,BFTS,0
145,0.0,BFTS,0
146,0.0002127083575047,BFTS,0
147,0.0,BFTS,0
148,0.0,BFTS,0
149,0.0,BFTS,0
150,0.0,BFTS,0
151,0.0,BFTS,0
152,0.0,BFTS,0
153,7.732516779561413e-06,BFTS,0
154,0.0,BFTS,0
155,0.0,BFTS,0
156,0.0,BFTS,0
157,0.0067143908816287,BFTS,0
158,0.0,BFTS,0
159,0.0,BFTS,0
160,0.0220844020278861,BFTS,0
161,0.0,BFTS,0
162,0.0,BFTS,0
163,0.0,BFTS,0
164,0.0,BFTS,0
165,0.0,BFTS,0
166,9.511128019783148e-06,BFTS,0
167,0.0,BFTS,0
168,0.0062265537378659,BFTS,0
169,0.0069603953504559,BFTS,0
170,0.0,BFTS,0
171,0.0,BFTS,0
172,0.0,BFTS,0
173,0.0,BFTS,0
174,0.0,BFTS,0
175,0.0,BFTS,0
176,0.0,BFTS,0
177,8.625150940141453e-06,BFTS,0
178,0.0001477138441959,BFTS,0
179,0.0,BFTS,0
180,0.0,BFTS,0
181,0.0,BFTS,0
182,0.0,BFTS,0
183,4.973446815450503e-05,BFTS,0
184,0.0017398045649587,BFTS,0
185,0.0,BFTS,0
186,0.0,BFTS,0
187,0.0,BFTS,0
188,0.0,BFTS,0
189,0.0,BFTS,0
190,0.0,BFTS,0
191,0.0,BFTS,0
192,0.0,BFTS,0
193,3.2228539015869333e-06,BFTS,0
194,0.0,BFTS,0
195,0.0,BFTS,0
196,0.0083761972902244,BFTS,0
197,0.0,BFTS,0
198,0.0,BFTS,0
199,0.0,BFTS,0
200,0.0,BFTS,0
201,0.0,BFTS,0
202,1.7250301880282906e-05,BFTS,0
203,0.0,BFTS,0
204,8.625150940141453e-06,BFTS,0
205,0.0,BFTS,0
206,0.0,BFTS,0
207,9.519457771685325e-06,BFTS,0
208,0.0,BFTS,0
209,0.0,BFTS,0
210,0.0031192089965222,BFTS,0
211,2.904511286930861e-06,BFTS,0
212,0.0,BFTS,0
213,0.0,BFTS,0
214,0.0021187083774253,BFTS,0
215,0.0,BFTS,0
216,0.0281136706227128,BFTS,0
217,0.0,BFTS,0
218,0.0,BFTS,0
219,0.0,BFTS,0
220,0.0,BFTS,0
221,0.0,BFTS,0
222,0.0,BFTS,0
223,0.0,BFTS,0
224,0.008167694768106,BFTS,0
225,0.0,BFTS,0
226,0.0090688673272415,BFTS,0
227,0.0,BFTS,0
228,0.0,BFTS,0
229,0.0,BFTS,0
230,2.904511286930861e-06,BFTS,0
231,0.0,BFTS,0
232,0.0005277797519109,BFTS,0
233,0.0,BFTS,0
234,0.0,BFTS,0
235,0.0,BFTS,0
236,0.0,BFTS,0
237,0.0,BFTS,0
238,0.0,BFTS,0
239,7.47513081478926e-05,BFTS,0
240,0.0,BFTS,0
241,0.0,BFTS,0
242,0.00747621205256,BFTS,0
243,0.0,BFTS,0
244,0.0,BFTS,0
245,0.0,BFTS,0
246,0.0011435536249432,BFTS,0
247,0.0,BFTS,0
248,2.228685409910964e-05,BFTS,0
249,0.0046484933713145,BFTS,0
250,0.0,BFTS,0
251,0.0,BFTS,0
252,0.0,BFTS,0
253,2.785856762388705e-06,BFTS,0
254,0.0,BFTS,0
255,0.0,BFTS,0
256,0.0,BFTS,0
257,0.0,BFTS,0
258,0.0,BFTS,0
259,0.0,BFTS,0
260,0.0,BFTS,0
261,0.0,BFTS,0
262,0.0,BFTS,0
263,3.0048438082188484e-06,BFTS,0
264,0.0,BFTS,0
265,0.0,BFTS,0
266,0.0,BFTS,0
267,6.895830394429681e-05,BFTS,0
268,0.0,BFTS,0
269,0.0025747809498981,BFTS,0
270,0.0,BFTS,0
271,0.0003311142867101,BFTS,0
272,0.0,BFTS,0
273,0.0,BFTS,0
274,0.0,BFTS,0
275,0.0,BFTS,0
276,0.0178966086254763,BFTS,0
277,0.0,BFTS,0
278,0.0110479627888224,BFTS,0
279,0.0,BFTS,0
280,0.0,BFTS,0
281,0.0,BFTS,0
282,0.0,BFTS,0
283,0.0,BFTS,0
284,0.0,BFTS,0
285,0.0,BFTS,0
286,5.80113702285648e-05,BFTS,0
287,0.0,BFTS,0
288,0.0009846293262695,BFTS,0
289,0.0,BFTS,0
290,0.0,BFTS,0
291,0.0,BFTS,0
292,0.0,BFTS,0
293,0.0,BFTS,0
294,0.0,BFTS,0
295,0.0,BFTS,0
296,0.0,BFTS,0
297,0.0,BFTS,0
298,0.0,BFTS,0
299,0.0,BFTS,0
300,0.0,BFTS,0
301,2.785856762388705e-06,BFTS,0
302,0.0114572456201415,BFTS,0
303,0.0,BFTS,0
304,0.0008593853291505,BFTS,0
305,8.423082732099498e-05,BFTS,0
306,0.0,BFTS,0
307,0.0071776711598507,BFTS,0
308,0.0,BFTS,0
309,1.4500823646783137e-05,BFTS,0
310,0.0,BFTS,0
311,0.0,BFTS,0
312,0.0015484984641941,BFTS,0
313,0.0,BFTS,0
314,0.0220826980469721,BFTS,0
315,0.0,BFTS,0
316,0.0,BFTS,0
317,0.0,BFTS,0
318,0.0,BFTS,0
319,0.0002545188223677,BFTS,0
320,0.0,BFTS,0
321,0.0,BFTS,0
322,0.0,BFTS,0
323,0.0,BFTS,0
324,0.0,BFTS,0
325,0.0,BFTS,0
326,0.0,BFTS,0
327,3.004843808218849e-05,BFTS,0
328,0.0,BFTS,0
329,0.0,BFTS,0
330,0.0,BFTS,0
331,0.0,BFTS,0
332,0.0207222984144856,BFTS,0
333,0.0,BFTS,0
334,0.0,BFTS,0
335,0.0,BFTS,0
336,2.577505593187137e-06,BFTS,0
337,0.005146340060951,BFTS,0
338,0.0,BFTS,0
339,8.625150940141453e-06,BFTS,0
340,0.0072418650011342,BFTS,0
341,3.173152590561775e-06,BFTS,0
342,0.0157344174536623,BFTS,0
343,0.0,BFTS,0
344,0.0,BFTS,0
345,0.0,BFTS,0
346,0.0,BFTS,0
347,0.0,BFTS,0
348,0.0031112826690114,BFTS,0
349,0.1931412620284535,BFTS,0
350,0.1667290569534126,BFTS,0
351,0.0,BFTS,0
352,0.0188513234461905,BFTS,0
353,0.2194005662295785,BFTS,0
0,0.0,BFTS,20
1,0.0115353941971745,BFTS,20
2,0.0089095028315281,BFTS,20
3,0.0080248544080097,BFTS,20
4,0.0,BFTS,20
5,0.0,BFTS,20
6,0.0,BFTS,20
7,1.2194824516475208e-05,BFTS,20
8,0.0,BFTS,20
9,0.0,BFTS,20
10,0.0,BFTS,20
11,0.0049927815206929,BFTS,20
12,0.0,BFTS,20
13,4.583161464778404e-05,BFTS,20
14,0.0008728961107361,BFTS,20
15,0.0002129950464319,BFTS,20
16,0.0,BFTS,20
17,0.0007408355893758,BFTS,20
18,0.0,BFTS,20
19,0.0,BFTS,20
20,0.0,BFTS,20
21,0.0,BFTS,20
22,7.817929117442668e-05,BFTS,20
23,0.0,BFTS,20
24,0.0,BFTS,20
25,3.1445354263361134e-06,BFTS,20
26,0.0,BFTS,20
27,0.0,BFTS,20
28,0.0,BFTS,20
29,0.0,BFTS,20
30,0.0036519877458807,BFTS,20
31,0.0,BFTS,20
32,0.0,BFTS,20
33,0.0058942113898005,BFTS,20
34,0.0,BFTS,20
35,0.0,BFTS,20
36,9.49415160261279e-06,BFTS,20
37,3.048706129118802e-06,BFTS,20
38,0.0,BFTS,20
39,0.0,BFTS,20
40,8.819847501991578e-05,BFTS,20
41,0.0,BFTS,20
42,0.0077055174570979,BFTS,20
43,0.0,BFTS,20
44,3.559635921883325e-05,BFTS,20
45,0.0,BFTS,20
46,0.0,BFTS,20
47,5.556481635828194e-06,BFTS,20
48,0.0,BFTS,20
49,0.0098550345714609,BFTS,20
50,0.0,BFTS,20
51,0.0051218262969195,BFTS,20
52,0.0,BFTS,20
53,2.215302040609651e-05,BFTS,20
54,0.0024048848313765,BFTS,20
55,0.0079906587644203,BFTS,20
56,0.0,BFTS,20
57,6.097412258237604e-06,BFTS,20
58,0.0,BFTS,20
59,0.0,BFTS,20
60,0.0,BFTS,20
61,1.524353064559401e-05,BFTS,20
62,5.674338372145807e-06,BFTS,20
63,0.0018304001099958,BFTS,20
64,6.289070852672227e-05,BFTS,20
65,0.0,BFTS,20
66,2.895529302756544e-05,BFTS,20
67,0.0,BFTS,20
68,0.0,BFTS,20
69,0.009974683871301,BFTS,20
70,0.0,BFTS,20
71,1.447764651378272e-05,BFTS,20
72,0.0,BFTS,20
73,0.0,BFTS,20
74,0.0153558236414223,BFTS,20
75,1.291639219333256e-05,BFTS,20
76,0.0,BFTS,20
77,0.0,BFTS,20
78,0.0,BFTS,20
79,0.0,BFTS,20
80,1.4602439088282123e-05,BFTS,20
81,0.0,BFTS,20
82,0.0,BFTS,20
83,0.0,BFTS,20
84,0.0,BFTS,20
85,0.0044338228016538,BFTS,20
86,0.0,BFTS,20
87,0.0,BFTS,20
88,0.0,BFTS,20
89,0.0,BFTS,20
90,4.4499183354579656e-05,BFTS,20
91,0.0,BFTS,20
92,0.0,BFTS,20
93,0.0,BFTS,20
94,0.0,BFTS,20
95,0.0,BFTS,20
96,0.0,BFTS,20
97,6.32943440174186e-06,BFTS,20
98,0.0115581057055292,BFTS,20
99,0.0,BFTS,20
100,0.0002609156440207,BFTS,20
101,1.8660755190427555e-05,BFTS,20
102,0.0102315307104157,BFTS,20
103,0.0,BFTS,20
104,0.0003096889588079,BFTS,20
105,1.7388280299078422e-05,BFTS,20
106,0.0,BFTS,20
107,0.0,BFTS,20
108,0.0,BFTS,20
109,0.0,BFTS,20
110,0.0,BFTS,20
111,3.16471720087093e-06,BFTS,20
112,0.0,BFTS,20
113,0.0,BFTS,20
114,0.0,BFTS,20
115,5.674338372145807e-06,BFTS,20
116,2.743835516206922e-05,BFTS,20
117,0.0,BFTS,20
118,5.556481635828194e-06,BFTS,20
119,2.837169186072904e-06,BFTS,20
120,0.0,BFTS,20
121,0.0,BFTS,20
122,1.61454902416657e-05,BFTS,20
123,0.0,BFTS,20
124,0.0,BFTS,20
125,0.0070062874685534,BFTS,20
126,2.8980467165130704e-06,BFTS,20
127,0.0197543424540379,BFTS,20
128,0.0,BFTS,20
129,5.674338372145807e-06,BFTS,20
130,0.0,BFTS,20
131,0.0,BFTS,20
132,0.0,BFTS,20
133,8.511507558218713e-06,BFTS,20
134,0.0,BFTS,20
135,0.0,BFTS,20
136,0.0001234239708339,BFTS,20
137,0.0,BFTS,20
138,0.0,BFTS,20
139,5.1902153738727504e-05,BFTS,20
140,0.0005134265896849,BFTS,20
141,0.0,BFTS,20
142,0.0,BFTS,20
143,0.0,BFTS,20
144,5.501505675237433e-05,BFTS,20
145,0.0091189728884927,BFTS,20
146,0.0,BFTS,20
147,0.0,BFTS,20
148,0.0,BFTS,20
149,0.0,BFTS,20
150,0.0001479458290656,BFTS,20
151,0.0,BFTS,20
152,0.0,BFTS,20
153,0.009974683871301,BFTS,20
154,0.0,BFTS,20
155,0.0,BFTS,20
156,0.0,BFTS,20
157,0.0,BFTS,20
158,0.0,BFTS,20
159,0.0,BFTS,20
160,0.0,BFTS,20
161,0.0,BFTS,20
162,0.0,BFTS,20
163,0.0018356484633891,BFTS,20
164,0.0,BFTS,20
165,0.0,BFTS,20
166,0.0,BFTS,20
167,0.000121240079013,BFTS,20
168,0.0,BFTS,20
169,0.0010413343973049,BFTS,20
170,3.688319941894775e-05,BFTS,20
171,0.0126584823271007,BFTS,20
172,0.0,BFTS,20
173,0.0,BFTS,20
174,0.0125734214390602,BFTS,20
175,0.0,BFTS,20
176,0.0,BFTS,20
177,0.0133229487497197,BFTS,20
178,1.1199198369228793e-05,BFTS,20
179,8.175792108473894e-05,BFTS,20
180,0.0,BFTS,20
181,0.0008589400808566,BFTS,20
182,0.0322769966616279,BFTS,20
183,0.0,BFTS,20
184,0.0,BFTS,20
185,0.0,BFTS,20
186,0.0038263650417153,BFTS,20
187,0.0,BFTS,20
188,0.0,BFTS,20
189,0.0003551950135203,BFTS,20
190,0.0,BFTS,20
191,0.0,BFTS,20
192,0.0,BFTS,20
193,0.0,BFTS,20
194,0.0,BFTS,20
195,0.0093137627221631,BFTS,20
196,8.694140149539211e-06,BFTS,20
197,0.0,BFTS,20
198,0.0,BFTS,20
199,6.45819609666628e-05,BFTS,20
200,4.0537410238591614e-05,BFTS,20
201,0.0,BFTS,20
202,0.0,BFTS,20
203,0.0011589888009832,BFTS,20
204,6.936128212402509e-05,BFTS,20
205,0.0088112221644823,BFTS,20
206,0.0,BFTS,20
207,0.0,BFTS,20
208,0.0,BFTS,20
209,0.0,BFTS,20
210,4.1978274628330815e-05,BFTS,20
211,0.0144237132528022,BFTS,20
212,0.0,BFTS,20
213,0.0163386266760256,BFTS,20
214,0.0,BFTS,20
215,0.0,BFTS,20
216,0.0161518546037343,BFTS,20
217,0.0,BFTS,20
218,3.1208861046801944e-05,BFTS,20
219,0.0,BFTS,20
220,0.0,BFTS,20
221,2.778240817914097e-06,BFTS,20
222,0.0,BFTS,20
223,0.0,BFTS,20
224,0.0,BFTS,20
225,7.861338565840282e-05,BFTS,20
226,0.0,BFTS,20
227,0.0,BFTS,20
228,0.0004840918584204,BFTS,20
229,0.0,BFTS,20
230,0.0,BFTS,20
231,0.0,BFTS,20
232,0.0,BFTS,20
233,9.95991832245606e-05,BFTS,20
234,6.505565215334209e-05,BFTS,20
235,0.0,BFTS,20
236,0.0,BFTS,20
237,0.0,BFTS,20
238,2.0479780827562616e-05,BFTS,20
239,0.0,BFTS,20
240,0.0,BFTS,20
241,0.0,BFTS,20
242,4.255753779109356e-05,BFTS,20
243,0.0002641409758122,BFTS,20
244,0.0005282819516244,BFTS,20
245,0.0,BFTS,20
246,2.895529302756544e-06,BFTS,20
247,2.583278438666512e-05,BFTS,20
248,0.0,BFTS,20
249,0.0,BFTS,20
250,0.0001145790366194,BFTS,20
251,0.0,BFTS,20
252,0.0051896667967779,BFTS,20
253,0.018357615560452,BFTS,20
254,0.0,BFTS,20
255,0.0105720670102427,BFTS,20
256,9.146118387356406e-06,BFTS,20
257,2.3184373732104563e-05,BFTS,20
258,0.001964857979744,BFTS,20
259,0.0,BFTS,20
260,2.9501657993179214e-06,BFTS,20
261,3.125098463634294e-05,BFTS,20
262,0.0030627414716216,BFTS,20
263,0.0,BFTS,20
264,0.0,BFTS,20
265,0.0,BFTS,20
266,0.0,BFTS,20
267,0.0,BFTS,20
268,0.0039506523307665,BFTS,20
269,0.0,BFTS,20
270,0.0,BFTS,20
271,0.0,BFTS,20
272,0.0,BFTS,20
273,0.0,BFTS,20
274,0.0163998448107997,BFTS,20
275,0.0084713784385494,BFTS,20
276,0.0,BFTS,20
277,0.0,BFTS,20
278,0.0,BFTS,20
279,0.0,BFTS,20
280,0.0,BFTS,20
281,1.2542857731731592e-05,BFTS,20
282,0.0,BFTS,20
283,5.674338372145807e-06,BFTS,20
284,0.0,BFTS,20
285,0.0,BFTS,20
286,0.007777249335382,BFTS,20
287,0.0,BFTS,20
288,0.0,BFTS,20
289,0.0034298642553108,BFTS,20
290,0.0108334187595227,BFTS,20
291,2.8644759154865025e-06,BFTS,20
292,0.0,BFTS,20
293,0.0,BFTS,20
294,0.0003939499618966,BFTS,20
295,0.0,BFTS,20
296,0.0129491968856521,BFTS,20
297,0.0001796788964238,BFTS,20
298,0.0020377435188877,BFTS,20
299,0.0,BFTS,20
300,0.0,BFTS,20
301,0.0,BFTS,20
302,0.0,BFTS,20
303,2.837169186072904e-06,BFTS,20
304,8.871225293637558e-06,BFTS,20
305,0.0,BFTS,20
306,0.0,BFTS,20
307,0.0,BFTS,20
308,0.0,BFTS,20
309,1.937458828999884e-05,BFTS,20
310,0.0,BFTS,20
311,0.0083997897021611,BFTS,20
312,0.0,BFTS,20
313,0.0,BFTS,20
314,0.001318413800008,BFTS,20
315,8.33472245374229e-06,BFTS,20
316,0.0,BFTS,20
317,6.097412258237604e-06,BFTS,20
318,0.0,BFTS,20
319,0.0,BFTS,20
320,0.0109249900624912,BFTS,20
321,0.0,BFTS,20
322,0.0,BFTS,20
323,0.0,BFTS,20
324,0.0,BFTS,20
325,3.048706129118802e-06,BFTS,20
326,0.0,BFTS,20
327,0.019864892444921,BFTS,20
328,5.556481635828194e-06,BFTS,20
329,0.0,BFTS,20
330,0.0,BFTS,20
331,0.0,BFTS,20
332,0.0,BFTS,20
333,0.0068931245579376,BFTS,20
334,0.0,BFTS,20
335,0.0012285488710283,BFTS,20
336,5.674338372145807e-06,BFTS,20
337,0.006395891860501,BFTS,20
338,0.0,BFTS,20
339,0.0,BFTS,20
340,8.511507558218713e-06,BFTS,20
341,0.015035550425976,BFTS,20
342,0.0,BFTS,20
343,0.0007689312095424,BFTS,20
344,0.0,BFTS,20
345,0.0003182740563635,BFTS,20
346,0.0,BFTS,20
347,0.0018663420854344,BFTS,20
348,0.0,BFTS,20
349,0.0396324115170137,BFTS,20
350,0.2038345379320096,BFTS,20
351,1.886721255801668e-05,BFTS,20
352,0.0018265619665414,BFTS,20
353,0.2495197923749571,BFTS,20
0,0.0,BFTS,14
1,0.0,BFTS,14
2,0.0001531090739957,BFTS,14
3,0.0128002436809514,BFTS,14
4,0.0101949670984988,BFTS,14
5,0.0,BFTS,14
6,6.595620444634194e-05,BFTS,14
7,0.0001272566852178,BFTS,14
8,0.0,BFTS,14
9,1.0919295487055177e-05,BFTS,14
10,0.0,BFTS,14
11,0.0,BFTS,14
12,0.0,BFTS,14
13,4.366339392731797e-05,BFTS,14
14,0.0,BFTS,14
15,0.0,BFTS,14
16,0.0,BFTS,14
17,0.0,BFTS,14
18,0.0,BFTS,14
19,0.0,BFTS,14
20,0.0,BFTS,14
21,0.0,BFTS,14
22,1.3757731845297057e-05,BFTS,14
23,0.0,BFTS,14
24,0.0,BFTS,14
25,0.0,BFTS,14
26,1.3649119358818969e-05,BFTS,14
27,0.0100400658311534,BFTS,14
28,8.350312301680083e-06,BFTS,14
29,0.0,BFTS,14
30,0.0,BFTS,14
31,0.0,BFTS,14
32,0.0,BFTS,14
33,0.0,BFTS,14
34,0.0,BFTS,14
35,0.0001074612008506,BFTS,14
36,0.0,BFTS,14
37,0.0,BFTS,14
38,0.0,BFTS,14
39,0.0,BFTS,14
40,0.0084486459802561,BFTS,14
41,0.0004404309252217,BFTS,14
42,0.0041302235179786,BFTS,14
43,1.9484062037253527e-05,BFTS,14
44,0.0,BFTS,14
45,0.0,BFTS,14
46,0.0,BFTS,14
47,0.0087171178055499,BFTS,14
48,0.0,BFTS,14
49,0.0,BFTS,14
50,0.0033489796713717,BFTS,14
51,0.0,BFTS,14
52,0.0,BFTS,14
53,0.0,BFTS,14
54,0.0,BFTS,14
55,0.0001542257865515,BFTS,14
56,0.0,BFTS,14
57,0.0,BFTS,14
58,3.8556446637877854e-05,BFTS,14
59,0.0,BFTS,14
60,0.0,BFTS,14
61,0.0141032953105196,BFTS,14
62,9.353486979946125e-06,BFTS,14
63,0.0087689264247127,BFTS,14
64,0.0,BFTS,14
65,0.0001406598994635,BFTS,14
66,0.0,BFTS,14
67,0.0,BFTS,14
68,0.0,BFTS,14
69,0.0157414448669201,BFTS,14
70,0.0,BFTS,14
71,1.3649119358818969e-05,BFTS,14
72,0.0,BFTS,14
73,0.000607781622372,BFTS,14
74,0.0,BFTS,14
75,0.0,BFTS,14
76,0.0,BFTS,14
77,0.0,BFTS,14
78,0.0,BFTS,14
79,0.0103571719515934,BFTS,14
80,0.0,BFTS,14
81,0.0,BFTS,14
82,0.0140145754119138,BFTS,14
83,0.0,BFTS,14
84,0.0001434201336925,BFTS,14
85,0.0,BFTS,14
86,0.0003643852978453,BFTS,14
87,0.0,BFTS,14
88,0.0,BFTS,14
89,0.0,BFTS,14
90,0.0113729639479941,BFTS,14
91,0.0,BFTS,14
92,0.0,BFTS,14
93,0.0,BFTS,14
94,1.6065186099115772e-05,BFTS,14
95,0.0,BFTS,14
96,0.0,BFTS,14
97,1.6700624603360165e-05,BFTS,14
98,0.0,BFTS,14
99,0.0108247223935842,BFTS,14
100,0.0,BFTS,14
101,0.0,BFTS,14
102,0.0,BFTS,14
103,0.0102854167734415,BFTS,14
104,0.0,BFTS,14
105,0.0,BFTS,14
106,0.0,BFTS,14
107,0.0,BFTS,14
108,0.013628496350838,BFTS,14
109,2.751546369059411e-06,BFTS,14
110,0.0,BFTS,14
111,0.0,BFTS,14
112,9.353486979946125e-06,BFTS,14
113,0.0,BFTS,14
114,0.0010192332326532,BFTS,14
115,1.3757731845297057e-05,BFTS,14
116,0.0,BFTS,14
117,2.777777777777778e-06,BFTS,14
118,2.5353255357987965e-05,BFTS,14
119,0.0,BFTS,14
120,0.0,BFTS,14
121,0.0093083449400464,BFTS,14
122,0.0125749201410996,BFTS,14
123,0.0,BFTS,14
124,1.5969977872607994e-05,BFTS,14
125,1.3917187169466804e-05,BFTS,14
126,0.0001670062460336,BFTS,14
127,0.009820300759987,BFTS,14
128,0.0,BFTS,14
129,0.0,BFTS,14
130,0.0,BFTS,14
131,1.2674271229404309e-05,BFTS,14
132,0.0,BFTS,14
133,0.0,BFTS,14
134,0.0025297065898548,BFTS,14
135,0.0043717821907732,BFTS,14
136,0.0,BFTS,14
137,1.9011406844106464e-05,BFTS,14
138,0.0,BFTS,14
139,0.0,BFTS,14
140,0.0107978627631806,BFTS,14
141,0.0,BFTS,14
142,1.2674271229404309e-05,BFTS,14
143,0.0,BFTS,14
144,0.0,BFTS,14
145,0.0098277917269015,BFTS,14
146,0.0,BFTS,14
147,0.0,BFTS,14
148,0.0,BFTS,14
149,0.0,BFTS,14
150,3.027600709009039e-05,BFTS,14
151,0.011270951810835,BFTS,14
152,0.0,BFTS,14
153,0.0,BFTS,14
154,0.0,BFTS,14
155,0.0,BFTS,14
156,0.0,BFTS,14
157,0.0,BFTS,14
158,2.817028373109774e-06,BFTS,14
159,0.0137527436895141,BFTS,14
160,0.0,BFTS,14
161,0.0,BFTS,14
162,0.0,BFTS,14
163,0.0,BFTS,14
164,0.0,BFTS,14
165,0.0,BFTS,14
166,8.189471615291381e-05,BFTS,14
167,0.0,BFTS,14
168,0.0,BFTS,14
169,0.0,BFTS,14
170,1.100945712366923e-05,BFTS,14
171,0.0,BFTS,14
172,0.0,BFTS,14
173,0.005842811533473,BFTS,14
174,0.0,BFTS,14
175,0.0,BFTS,14
176,2.817028373109774e-06,BFTS,14
177,0.0001875551156909,BFTS,14
178,0.0,BFTS,14
179,0.0,BFTS,14
180,0.0003341558708616,BFTS,14
181,0.0,BFTS,14
182,4.121332014507089e-05,BFTS,14
183,0.0,BFTS,14
184,0.0001142370214507,BFTS,14
185,2.7298238717637937e-06,BFTS,14
186,0.0,BFTS,14
187,0.0,BFTS,14
188,0.0,BFTS,14
189,0.0,BFTS,14
190,0.0,BFTS,14
191,0.0,BFTS,14
192,0.0,BFTS,14
193,0.0,BFTS,14
194,0.0120535268881572,BFTS,14
195,0.0,BFTS,14
196,0.0,BFTS,14
197,0.000161059608434,BFTS,14
198,0.0,BFTS,14
199,0.0,BFTS,14
200,0.0,BFTS,14
201,0.0015157332792694,BFTS,14
202,0.0,BFTS,14
203,0.0,BFTS,14
204,0.0,BFTS,14
205,0.0,BFTS,14
206,4.176948385770101e-05,BFTS,14
207,0.0,BFTS,14
208,0.0,BFTS,14
209,0.0,BFTS,14
210,0.0,BFTS,14
211,0.0,BFTS,14
212,0.0,BFTS,14
213,0.0073514291589553,BFTS,14
214,0.0092073953810629,BFTS,14
215,0.0001155649475004,BFTS,14
216,0.0191134104931544,BFTS,14
217,0.0,BFTS,14
218,0.0001320742257148,BFTS,14
219,3.802281368821293e-05,BFTS,14
220,0.0,BFTS,14
221,0.0,BFTS,14
222,0.0,BFTS,14
223,0.0,BFTS,14
224,0.0,BFTS,14
225,0.0,BFTS,14
226,0.0083041669418213,BFTS,14
227,0.0,BFTS,14
228,0.0035380050216845,BFTS,14
229,0.0,BFTS,14
230,0.0,BFTS,14
231,0.0,BFTS,14
232,0.0,BFTS,14
233,2.4568414845874147e-05,BFTS,14
234,0.0,BFTS,14
235,0.0,BFTS,14
236,0.0,BFTS,14
237,0.0,BFTS,14
238,0.0008474762816702,BFTS,14
239,0.0,BFTS,14
240,0.0030051915483839,BFTS,14
241,0.0,BFTS,14
242,0.0,BFTS,14
243,0.0,BFTS,14
244,0.0,BFTS,14
245,0.0,BFTS,14
246,0.0,BFTS,14
247,0.0007155921726293,BFTS,14
248,0.0,BFTS,14
249,0.0,BFTS,14
250,0.0,BFTS,14
251,0.0,BFTS,14
252,2.2191787770422786e-05,BFTS,14
253,0.0,BFTS,14
254,0.0,BFTS,14
255,0.0269995975072932,BFTS,14
256,0.0058277752096678,BFTS,14
257,0.002241185398718,BFTS,14
258,0.0,BFTS,14
259,0.0,BFTS,14
260,1.2674271229404309e-05,BFTS,14
261,0.0,BFTS,14
262,0.0,BFTS,14
263,0.0,BFTS,14
264,0.0,BFTS,14
265,0.0,BFTS,14
266,0.0,BFTS,14
267,0.0036168177922007,BFTS,14
268,0.0,BFTS,14
269,0.0,BFTS,14
270,0.0115829991774624,BFTS,14
271,0.0,BFTS,14
272,0.0,BFTS,14
273,0.0,BFTS,14
274,0.0,BFTS,14
275,0.0015454709027349,BFTS,14
276,0.0,BFTS,14
277,6.23565798663075e-06,BFTS,14
278,0.0051665258414307,BFTS,14
279,0.0,BFTS,14
280,0.0,BFTS,14
281,0.0,BFTS,14
282,0.0,BFTS,14
283,0.0,BFTS,14
284,0.0,BFTS,14
285,2.726849968685839e-05,BFTS,14
286,0.0001777162526189,BFTS,14
287,0.0,BFTS,14
288,0.0,BFTS,14
289,9.404225793981828e-06,BFTS,14
290,0.0,BFTS,14
291,0.0,BFTS,14
292,0.0,BFTS,14
293,0.0,BFTS,14
294,0.0,BFTS,14
295,0.0022635438491469,BFTS,14
296,0.0,BFTS,14
297,0.0,BFTS,14
298,0.0,BFTS,14
299,2.777777777777778e-06,BFTS,14
300,0.0,BFTS,14
301,0.0,BFTS,14
302,0.0,BFTS,14
303,0.0001761513139787,BFTS,14
304,5.459647743527588e-06,BFTS,14
305,4.127319553589117e-05,BFTS,14
306,0.0056807634771404,BFTS,14
307,0.0,BFTS,14
308,0.0,BFTS,14
309,0.0,BFTS,14
310,0.0186596986837121,BFTS,14
311,8.350312301680083e-06,BFTS,14
312,0.0167474737406751,BFTS,14
313,8.350312301680083e-06,BFTS,14
314,1.9021532374648105e-05,BFTS,14
315,0.0011809480521102,BFTS,14
316,0.0009442906880356,BFTS,14
317,5.867718161761254e-05,BFTS,14
318,0.0,BFTS,14
319,0.0,BFTS,14
320,0.0,BFTS,14
321,1.6836688234608284e-05,BFTS,14
322,4.053177691309987e-05,BFTS,14
323,0.0,BFTS,14
324,0.0,BFTS,14
325,8.350312301680083e-06,BFTS,14
326,0.0,BFTS,14
327,0.0,BFTS,14
328,0.0,BFTS,14
329,0.0,BFTS,14
330,0.0,BFTS,14
331,0.0184728659032702,BFTS,14
332,0.0,BFTS,14
333,0.0,BFTS,14
334,0.0,BFTS,14
335,0.0,BFTS,14
336,3.2130372198231547e-06,BFTS,14
337,0.0,BFTS,14
338,0.0,BFTS,14
339,0.0,BFTS,14
340,0.0,BFTS,14
341,0.0,BFTS,14
342,0.0108599785232666,BFTS,14
343,0.0,BFTS,14
344,0.0,BFTS,14
345,0.0,BFTS,14
346,0.013553488332047,BFTS,14
347,0.0,BFTS,14
348,0.0,BFTS,14
349,0.1015964152235643,BFTS,14
350,0.1558598302215056,BFTS,14
351,0.0,BFTS,14
352,0.0137333333333333,BFTS,14
353,0.2551510331467345,BFTS,14
0,0.0,BFTS,27
1,0.0,BFTS,27
2,0.0,BFTS,27
3,0.0,BFTS,27
4,0.0,BFTS,27
5,3.2382580762156422e-06,BFTS,27
6,1.2337910698202363e-05,BFTS,27
7,0.0124585090574305,BFTS,27
8,0.0,BFTS,27
9,0.0,BFTS,27
10,0.0,BFTS,27
11,0.0,BFTS,27
12,0.0047893521618811,BFTS,27
13,0.0,BFTS,27
14,0.0,BFTS,27
15,0.0,BFTS,27
16,0.0033775030536328,BFTS,27
17,0.0240206438595447,BFTS,27
18,0.0,BFTS,27
19,0.0041619272663006,BFTS,27
20,0.0,BFTS,27
21,0.0004415762741538,BFTS,27
22,0.0,BFTS,27
23,0.0,BFTS,27
24,0.0,BFTS,27
25,0.0,BFTS,27
26,0.0,BFTS,27
27,0.0,BFTS,27
28,0.0,BFTS,27
29,0.0,BFTS,27
30,0.0,BFTS,27
31,0.0,BFTS,27
32,5.707176203358102e-06,BFTS,27
33,5.735457746882779e-06,BFTS,27
34,0.0080716445766966,BFTS,27
35,0.0,BFTS,27
36,0.0103986132647189,BFTS,27
37,0.0,BFTS,27
38,0.0101616538431646,BFTS,27
39,0.0,BFTS,27
40,0.0008454716498117,BFTS,27
41,0.0,BFTS,27
42,0.020736616341299,BFTS,27
43,0.0115702961063184,BFTS,27
44,5.1880249462083726e-05,BFTS,27
45,0.0008545832042855,BFTS,27
46,0.0,BFTS,27
47,0.0,BFTS,27
48,0.0,BFTS,27
49,0.0,BFTS,27
50,0.0,BFTS,27
51,0.0,BFTS,27
52,5.792064871126556e-06,BFTS,27
53,0.0,BFTS,27
54,0.0,BFTS,27
55,0.0,BFTS,27
56,0.0,BFTS,27
57,0.0,BFTS,27
58,0.0,BFTS,27
59,0.0,BFTS,27
60,0.0,BFTS,27
61,2.018731636257728e-05,BFTS,27
62,0.0,BFTS,27
63,2.3187599271909382e-05,BFTS,27
64,0.0,BFTS,27
65,3.2382580762156422e-06,BFTS,27
66,0.0,BFTS,27
67,0.0,BFTS,27
68,0.0,BFTS,27
69,4.407694155612657e-05,BFTS,27
70,2.4957764134522346e-05,BFTS,27
71,0.0,BFTS,27
72,1.5422388372752956e-05,BFTS,27
73,3.0844776745505917e-06,BFTS,27
74,2.817409335767575e-06,BFTS,27
75,0.0,BFTS,27
76,0.0,BFTS,27
77,0.0,BFTS,27
78,0.0,BFTS,27
79,0.0,BFTS,27
80,6.168955349101183e-06,BFTS,27
81,0.0,BFTS,27
82,2.896032435563278e-06,BFTS,27
83,0.0,BFTS,27
84,0.0,BFTS,27
85,0.0,BFTS,27
86,0.0,BFTS,27
87,0.0,BFTS,27
88,0.0,BFTS,27
89,0.0066996483988868,BFTS,27
90,0.0106015492228991,BFTS,27
91,0.0,BFTS,27
92,0.0,BFTS,27
93,5.735457746882779e-06,BFTS,27
94,0.0,BFTS,27
95,0.0001195408483515,BFTS,27
96,0.0049583389984988,BFTS,27
97,0.0,BFTS,27
98,4.77321736623385e-05,BFTS,27
99,0.0,BFTS,27
100,0.0,BFTS,27
101,0.0,BFTS,27
102,0.0,BFTS,27
103,6.4765161524312845e-06,BFTS,27
104,0.0,BFTS,27
105,0.0,BFTS,27
106,0.0,BFTS,27
107,2.896032435563278e-06,BFTS,27
108,0.0,BFTS,27
109,0.0,BFTS,27
110,0.0017665011625938,BFTS,27
111,0.0,BFTS,27
112,0.0,BFTS,27
113,0.0090615957052552,BFTS,27
114,0.0,BFTS,27
115,0.0,BFTS,27
116,0.0,BFTS,27
117,0.0,BFTS,27
118,5.667006687067891e-06,BFTS,27
119,0.0032027345775809,BFTS,27
120,0.0,BFTS,27
121,0.0035704783486241,BFTS,27
122,0.0,BFTS,27
123,2.833503343533945e-06,BFTS,27
124,0.013440047281415,BFTS,27
125,0.0,BFTS,27
126,0.0,BFTS,27
127,0.0,BFTS,27
128,0.0,BFTS,27
129,0.0,BFTS,27
130,0.0156604915020146,BFTS,27
131,0.0001569737677958,BFTS,27
132,0.0,BFTS,27
133,0.0,BFTS,27
134,0.0,BFTS,27
135,0.0,BFTS,27
136,0.0,BFTS,27
137,0.0,BFTS,27
138,0.0146116960633089,BFTS,27
139,0.0,BFTS,27
140,0.0,BFTS,27
141,0.0,BFTS,27
142,0.0,BFTS,27
143,0.0,BFTS,27
144,0.0,BFTS,27
145,0.0,BFTS,27
146,0.0,BFTS,27
147,0.0,BFTS,27
148,0.0,BFTS,27
149,0.0,BFTS,27
150,0.0077821167522837,BFTS,27
151,6.4765161524312845e-06,BFTS,27
152,0.0,BFTS,27
153,0.0,BFTS,27
154,2.853588101679051e-06,BFTS,27
155,0.0,BFTS,27
156,0.0,BFTS,27
157,0.0,BFTS,27
158,0.0,BFTS,27
159,0.0,BFTS,27
160,0.0127830871705763,BFTS,27
161,0.0,BFTS,27
162,0.0,BFTS,27
163,0.0,BFTS,27
164,0.0,BFTS,27
165,0.0,BFTS,27
166,0.0233449930107442,BFTS,27
167,0.0,BFTS,27
168,0.0,BFTS,27
169,1.3971788165336552e-05,BFTS,27
170,0.0,BFTS,27
171,1.2953032304862567e-05,BFTS,27
172,0.0,BFTS,27
173,0.0,BFTS,27
174,0.0,BFTS,27
175,0.0,BFTS,27
176,0.0,BFTS,27
177,0.0,BFTS,27
178,0.0,BFTS,27
179,0.0,BFTS,27
180,0.0,BFTS,27
181,0.0,BFTS,27
182,0.0,BFTS,27
183,2.896032435563278e-06,BFTS,27
184,0.0,BFTS,27
185,0.0,BFTS,27
186,2.914432268594078e-05,BFTS,27
187,4.047420644992005e-05,BFTS,27
188,0.0,BFTS,27
189,0.0,BFTS,27
190,0.0,BFTS,27
191,0.0,BFTS,27
192,0.0,BFTS,27
193,0.0,BFTS,27
194,0.0,BFTS,27
195,0.0,BFTS,27
196,2.027222704894295e-05,BFTS,27
197,0.0,BFTS,27
198,0.0,BFTS,27
199,0.0,BFTS,27
200,0.0,BFTS,27
201,0.0002548508543295,BFTS,27
202,0.0,BFTS,27
203,7.043523339418938e-05,BFTS,27
204,5.707176203358102e-06,BFTS,27
205,0.0,BFTS,27
206,0.0,BFTS,27
207,0.0,BFTS,27
208,0.0113519735825431,BFTS,27
209,0.0,BFTS,27
210,0.0,BFTS,27
211,4.362448486375717e-05,BFTS,27
212,0.0,BFTS,27
213,0.008434489235157,BFTS,27
214,0.0,BFTS,27
215,0.0,BFTS,27
216,0.0,BFTS,27
217,0.0,BFTS,27
218,0.0,BFTS,27
219,0.0,BFTS,27
220,8.867247430577143e-06,BFTS,27
221,0.0,BFTS,27
222,0.0,BFTS,27
223,0.0,BFTS,27
224,0.0,BFTS,27
225,0.0,BFTS,27
226,0.0,BFTS,27
227,0.0,BFTS,27
228,0.0,BFTS,27
229,2.817409335767575e-06,BFTS,27
230,5.916559605111907e-05,BFTS,27
231,0.0,BFTS,27
232,0.0,BFTS,27
233,0.0,BFTS,27
234,0.0,BFTS,27
235,6.0290358365890125e-06,BFTS,27
236,0.0,BFTS,27
237,0.0,BFTS,27
238,0.0151018818531114,BFTS,27
239,0.0,BFTS,27
240,1.1431718489512495e-05,BFTS,27
241,0.0,BFTS,27
242,2.2667806533509492e-05,BFTS,27
243,0.001490409538621,BFTS,27
244,5.792064871126556e-06,BFTS,27
245,0.0,BFTS,27
246,0.0,BFTS,27
247,0.0099028588375473,BFTS,27
248,0.0,BFTS,27
249,0.0,BFTS,27
250,0.0,BFTS,27
251,1.6766145798403863e-05,BFTS,27
252,1.12696373430703e-05,BFTS,27
253,0.0072111190564827,BFTS,27
254,0.0009001275840374,BFTS,27
255,0.0,BFTS,27
256,3.315969710123957e-05,BFTS,27
257,0.0,BFTS,27
258,0.0026015289634881,BFTS,27
259,0.0001826023442662,BFTS,27
260,3.073793396374042e-05,BFTS,27
261,0.0,BFTS,27
262,0.0,BFTS,27
263,0.0,BFTS,27
264,0.0,BFTS,27
265,0.0,BFTS,27
266,0.0,BFTS,27
267,0.0,BFTS,27
268,6.371271358239213e-05,BFTS,27
269,0.0,BFTS,27
270,0.0,BFTS,27
271,0.0,BFTS,27
272,0.0,BFTS,27
273,4.344048653344917e-05,BFTS,27
274,0.0,BFTS,27
275,0.0002460778683551,BFTS,27
276,5.796899817977346e-06,BFTS,27
277,0.0,BFTS,27
278,0.0,BFTS,27
279,3.4781398907864075e-05,BFTS,27
280,4.633651896901245e-05,BFTS,27
281,0.0,BFTS,27
282,0.0,BFTS,27
283,0.0,BFTS,27
284,0.0,BFTS,27
285,3.0844776745505917e-06,BFTS,27
286,0.0,BFTS,27
287,0.0,BFTS,27
288,0.0,BFTS,27
289,0.0,BFTS,27
290,0.0,BFTS,27
291,0.0,BFTS,27
292,0.0,BFTS,27
293,0.0,BFTS,27
294,0.0,BFTS,27
295,5.63481867153515e-06,BFTS,27
296,0.0,BFTS,27
297,8.191618336118483e-06,BFTS,27
298,0.0,BFTS,27
299,0.0,BFTS,27
300,0.0,BFTS,27
301,0.0,BFTS,27
302,0.0,BFTS,27
303,0.0,BFTS,27
304,0.0,BFTS,27
305,0.0,BFTS,27
306,0.0,BFTS,27
307,6.098995592845098e-06,BFTS,27
308,0.0,BFTS,27
309,0.0,BFTS,27
310,0.0,BFTS,27
311,0.0,BFTS,27
312,0.0,BFTS,27
313,0.0094385016841248,BFTS,27
314,0.0,BFTS,27
315,0.0,BFTS,27
316,1.4087046678837874e-05,BFTS,27
317,3.0844776745505917e-06,BFTS,27
318,0.0,BFTS,27
319,4.750407976214428e-05,BFTS,27
320,0.0,BFTS,27
321,0.0,BFTS,27
322,0.0001345033107534,BFTS,27
323,0.0129825665321834,BFTS,27
324,0.0,BFTS,27
325,0.0,BFTS,27
326,0.0,BFTS,27
327,6.4765161524312845e-06,BFTS,27
328,0.0,BFTS,27
329,0.0,BFTS,27
330,0.0,BFTS,27
331,2.25392746861406e-05,BFTS,27
332,0.0002810374295972,BFTS,27
333,0.0,BFTS,27
334,0.0,BFTS,27
335,0.0106247247480635,BFTS,27
336,0.0,BFTS,27
337,0.0075939840347435,BFTS,27
338,0.0,BFTS,27
339,7.544765609281737e-05,BFTS,27
340,2.8960324355632783e-05,BFTS,27
341,0.0,BFTS,27
342,0.0,BFTS,27
343,0.0100901271161808,BFTS,27
344,1.4338644367206949e-05,BFTS,27
345,0.0,BFTS,27
346,0.0,BFTS,27
347,0.0,BFTS,27
348,1.723709427619562e-05,BFTS,27
349,0.3056586389913006,BFTS,27
350,0.0365701147918782,BFTS,27
351,2.898449908988673e-06,BFTS,27
352,0.0283520545401588,BFTS,27
353,0.2797384102907518,BFTS,27


==> artifacts/exp6_ope/tables/feature_inclusion_summary.csv <==
agent_name,feature_idx,inclusion,feature_name
BFTS,0,0.000952272478641926,ID_00e28c43
BFTS,1,0.000939841377845563,ID_02d39df3
BFTS,2,0.0022990343567996746,ID_0316aabb
BFTS,3,0.0022763123336475987,ID_033630e0
BFTS,4,0.0011291775391518678,ID_0388925e
BFTS,5,0.0002956087348059672,ID_03b81cd8
BFTS,6,0.0012329471825334474,ID_03f7b197
BFTS,7,0.00196990949794964,ID_05628bd2
BFTS,8,5.702126987509161e-06,ID_06411ccc
BFTS,9,0.0006112025893379217,ID_085a0030
BFTS,10,0.0006169525044102732,ID_0889b351
BFTS,11,0.0012286059464504942,ID_088f3ee8
BFTS,12,0.0025905055634141785,ID_08938953
BFTS,13,7.123545639830378e-05,ID_09b5e343
BFTS,14,0.0015001336337496323,ID_0cdeb3e7
BFTS,15,0.0008250833054296285,ID_0cf1f15d
BFTS,16,0.003436438498872222,ID_0d3c6d84
BFTS,17,0.0024988165287641545,ID_0ddc0513
BFTS,18,0.001405891185213232,ID_0e948487
BFTS,19,0.00198211163245331,ID_0f30fda6
BFTS,20,2.0144521365325528e-05,ID_0f82e73c
BFTS,21,0.0004388596984474918,ID_0ff3a1c7
BFTS,22,0.0007659394570652768,ID_1022fa1b
BFTS,23,0.0008170747740215478,ID_10eabfb5
BFTS,24,0.0008839625400854045,ID_10f4902d
BFTS,25,0.0005938488082283402,ID_1120bcd8
BFTS,26,0.000410015838679546,ID_126cb9f0
BFTS,27,0.0011326785182149473,ID_12ada830
BFTS,28,0.0036715672782542995,ID_12d1a3f7
BFTS,29,0.0035504951860330946,ID_14fbe617
BFTS,30,0.00047671170035263905,ID_16f910e0
BFTS,31,0.0012122719044368462,ID_170a7527
BFTS,32,0.0008627160117005557,ID_17495f0f
BFTS,33,0.0006055825873630075,ID_177c4af0
BFTS,34,0.0013732768967488812,ID_18495582
BFTS,35,0.0011104812734428044,ID_1975e0d7
BFTS,36,0.0019121919567397728,ID_1a20fcfd
BFTS,37,0.0009455460481440439,ID_1ab60b04
BFTS,38,0.001658247635318546,ID_1b1b2558
BFTS,39,0.0015560572339393926,ID_1bd4ae99
BFTS,40,0.0010511373681952071,ID_1c89f963
BFTS,41,0.005065435639146428,ID_1d879e81
BFTS,42,0.002227797447799746,ID_1e423107
BFTS,43,0.001871020559797537,ID_1e9b8d28
BFTS,44,0.0020403925001953723,ID_1eb87f6b
BFTS,45,0.0019169651297749263,ID_1ed9fff8
BFTS,46,0.0009899455310562301,ID_1ef9f532
BFTS,47,0.0014567021741816492,ID_206fe7c7
BFTS,48,0.0014779144727828854,ID_20d335f9
BFTS,49,0.001968416358887209,ID_2492e493
BFTS,50,0.0015312426597564534,ID_24eea2d0
BFTS,51,0.0028707618767364264,ID_258f4306
BFTS,52,0.00021288798783789334,ID_259f8b7d
BFTS,53,0.0004585908342028851,ID_269017a5
BFTS,54,0.0008372957474417429,ID_270a2617
BFTS,55,0.003922018036143908,ID_27f644b2
BFTS,56,0.0011581461877121265,ID_28722262
BFTS,57,0.0026582557054009707,ID_2879d832
BFTS,58,0.004576793799031364,ID_28be900c
BFTS,59,0.0006548680945886329,ID_296fc535
BFTS,60,0.0018044065944451092,ID_2a2bc543
BFTS,61,0.0011826753842067445,ID_2a7b0739
BFTS,62,0.000847957711989363,ID_2aa3c9a5
BFTS,63,0.000915919197667694,ID_2f55d650
BFTS,64,0.0008167821812973421,ID_2f8d6274
BFTS,65,0.001121872592864257,ID_2f9dd4cc
BFTS,66,0.0022820035591530966,ID_2fd0fb59
BFTS,67,0.0011410890185743056,ID_2fe46e98
BFTS,68,0.00035396793447777533,ID_30c54a09
BFTS,69,0.0021887675666549073,ID_315bc2b7
BFTS,70,0.00014505280277258455,ID_31974fa7
BFTS,71,0.0015200943847627805,ID_332eccc5
BFTS,72,0.0006219440164294663,ID_33d148d1
BFTS,73,0.0011453267938255547,ID_34b0225b
BFTS,74,0.002265015497283617,ID_35276b41
BFTS,75,0.0004211104926874406,ID_37fc67c3
BFTS,76,0.000461276700430197,ID_38f4449b
BFTS,77,0.0018865515709270639,ID_3a113960
BFTS,78,0.0011157586857423471,ID_3b83fe4c
BFTS,79,0.004076731381201901,ID_3e716aa0
BFTS,80,0.002169348831327145,ID_3e8b88a8
BFTS,81,0.00103005494958103,ID_3f7cb8d9
BFTS,82,0.002320536404889233,ID_40346fa5
BFTS,83,2.142276104478557e-05,ID_4151be49
BFTS,84,0.0011387957755672332,ID_41daca88
BFTS,85,0.0010630362096989742,ID_41ec1efb
BFTS,86,0.0020396733353900153,ID_42285f61
BFTS,87,0.0019052755007260825,ID_43af9676
BFTS,88,0.001376915567322074,ID_43d82f87
BFTS,89,0.0016164743500680862,ID_444a2541
BFTS,90,0.0025903236832426147,ID_44b57482
BFTS,91,0.0013912836628813465,ID_456c39db
BFTS,92,0.0006604177700186873,ID_459500ac
BFTS,93,0.003793208180691879,ID_4787292f
BFTS,94,0.0013455827342344433,ID_47aa70fe
BFTS,95,0.0002916961166188939,ID_48702642
BFTS,96,0.0036215987000895217,ID_48fb8c27
BFTS,97,0.0026662676195718256,ID_4944a8b4
BFTS,98,0.0007082583766456138,ID_49ea9a68
BFTS,99,0.0021198475344629364,ID_4a390a69
BFTS,100,0.0006618863180932395,ID_4a917b08
BFTS,101,0.0008295653708725783,ID_4ace76e2
BFTS,102,0.0014340979212015147,ID_4b4382ad
BFTS,103,0.00132775342582046,ID_4b4d6cec
BFTS,104,2.0684103429676123e-05,ID_4c53caee
BFTS,105,0.000684116905857258,ID_4d90c7a3
BFTS,106,0.0013053770686366054,ID_4de0e14a
BFTS,107,0.002119845225129083,ID_5084f5be
BFTS,108,0.001092526057188578,ID_520754bf
BFTS,109,0.0003038494888485741,ID_52541fe7
BFTS,110,0.0005726513125706507,ID_525e5427
BFTS,111,0.00012726326916918457,ID_534e7454
BFTS,112,0.0011390081557456785,ID_539b8044
BFTS,113,0.002703770864117529,ID_53b3c715
BFTS,114,0.004547937261111383,ID_53f5f32f
BFTS,115,0.0019720360935241497,ID_54c327df
BFTS,116,0.0010286437340046434,ID_55053314
BFTS,117,0.002467512095641022,ID_55aba3f9
BFTS,118,0.0010082696839099688,ID_56090c46
BFTS,119,0.001028911617567097,ID_5654cec5
BFTS,120,0.00027174132697294886,ID_57df3d90
BFTS,121,0.0028607389137209746,ID_59024a1a
BFTS,122,0.0006339249353171366,ID_590b4081
BFTS,123,0.0010434377295981193,ID_5997d5cf
BFTS,124,0.0024916858037352637,ID_5aa0b1ea
BFTS,125,0.0006998709037411274,ID_5c730bd9
BFTS,126,0.004534839525080607,ID_5d0f666b
BFTS,127,0.002396556670393149,ID_5d4f7651
BFTS,128,0.002508090467468134,ID_5d58af11
BFTS,129,0.0015370826771407698,ID_5f171a89
BFTS,130,0.0016902192978034457,ID_5fe531ac
BFTS,131,0.003481480458268679,ID_61b81b62
BFTS,132,0.00035054086841568397,ID_6449b7b4
BFTS,133,0.0014911488288040639,ID_64d02144
BFTS,134,0.002256507250849351,ID_653a5950
BFTS,135,0.0019541409497891714,ID_656ccfa7
BFTS,136,0.00021653474748571403,ID_663bb10a
BFTS,137,0.00047034823547337543,ID_666f94b3
BFTS,138,0.005573973710387713,ID_67cb9fc8
BFTS,139,0.001139778525861138,ID_6a793bb0
BFTS,140,0.0007270966682679379,ID_6ad71b0d
BFTS,141,0.001359522944007575,ID_6b3ad49b
BFTS,142,0.0020490369199633314,ID_6bcc9030
BFTS,143,0.001851436818811463,ID_6d0fa62e
BFTS,144,0.0010476621642080235,ID_6d5f114a
BFTS,145,0.0020514638026595524,ID_6f14d1b5
BFTS,146,0.0005346712420640855,ID_6fdca77e
BFTS,147,0.0013814256325475418,ID_70f361bf
BFTS,148,0.00042698168935040336,ID_711f71f2
BFTS,149,0.0005506906135510411,ID_712d19ec
BFTS,150,0.0013317513875958915,ID_7234ee2c
BFTS,151,0.00312692540383646,ID_72529555
BFTS,152,0.001018705237730935,ID_72536fe3
BFTS,153,0.0004130050004036184,ID_7272876d
BFTS,154,0.0004626693701752608,ID_735eb8d9
BFTS,155,0.001116525213290837,ID_7597ef70
BFTS,156,0.0012040927296652507,ID_76f58c72
BFTS,157,0.002309374017395445,ID_788dc21a
BFTS,158,0.00041982303488643233,ID_79020216
BFTS,159,0.0025670578347834704,ID_7941c71d
BFTS,160,0.0015183572405659813,ID_79b62db7
BFTS,161,0.001019862995479452,ID_7aef14a0
BFTS,162,0.0008673442836620663,ID_7bbda265
BFTS,163,0.0006656947604098769,ID_7c2419da
BFTS,164,0.0007840363974560225,ID_7d334b10
BFTS,165,0.001352223923612249,ID_7d358fc3
BFTS,166,0.002320087811794101,ID_7d6d07d2
BFTS,167,0.002214980669995059,ID_7fbe7163
BFTS,168,0.0022827016632458964,ID_8062258f
BFTS,169,0.00162316398235858,ID_80794372
BFTS,170,0.0015790096841199915,ID_808038da
BFTS,171,0.002169721311668706,ID_81599bd7
BFTS,172,0.0015846743359089106,ID_82568b2d
BFTS,173,0.001786248985245527,ID_82fc9620
BFTS,174,0.003594403789018458,ID_8391e740
BFTS,175,0.0010867876813689457,ID_8414e3a9
BFTS,176,0.0002639386018301048,ID_84728c3e
BFTS,177,0.0012427154646624749,ID_84e15959
BFTS,178,0.0014019430612663285,ID_855d37fb
BFTS,179,0.0009387217677818308,ID_85baff9e
BFTS,180,0.0004220137020498781,ID_889190ec
BFTS,181,0.0001566184589704125,ID_897f4bf4
BFTS,182,0.003450268828421712,ID_89ab3f9e
BFTS,183,0.0012293428422461138,ID_8a8f43d7
BFTS,184,0.000989780156299216,ID_8c6118b6
BFTS,185,0.0012449457892570203,ID_8cb8d180
BFTS,186,0.0007149919342561405,ID_8cbf85cc
BFTS,187,0.0005310128450913594,ID_8db941b7
BFTS,188,1.3709045384982487e-05,ID_8eb7dd41
BFTS,189,0.0006558914274627322,ID_8f0bfc57
BFTS,190,0.0012648065485884293,ID_8fdd3bfe
BFTS,191,0.000231924259422926,ID_90f1414f
BFTS,192,0.0003843572077033347,ID_91ccb101
BFTS,193,0.0015631702801163438,ID_91ded413
BFTS,194,0.0010109430348793334,ID_92b6db4a
BFTS,195,0.0007152073886603266,ID_935de1bf
BFTS,196,0.0006660645288238173,ID_946dad94
BFTS,197,0.0034127562093473614,ID_94a133d4
BFTS,198,0.0022614950557911023,ID_955014c3
BFTS,199,0.0011879217840066057,ID_957b1c59
BFTS,200,0.0011203890342194594,ID_960a18e7
BFTS,201,0.0019796885765532932,ID_971c629e
BFTS,202,0.0005459928882258914,ID_973fe403
BFTS,203,0.00024544732679155566,ID_99255fe6
BFTS,204,0.002690513427045248,ID_9964aeed
BFTS,205,0.0020536902306142,ID_9995b9bd
BFTS,206,0.0023327617482471917,ID_9a8461e9
BFTS,207,0.0011451116084402748,ID_9b551da1
BFTS,208,0.0011187010228202348,ID_9b80c874
BFTS,209,0.0019037072616992774,ID_9cc82ced
BFTS,210,0.001878504065307081,ID_9e0ceb38
BFTS,211,0.0021695510599672274,ID_9e23936d
BFTS,212,0.0008389376219564653,ID_9e78bf1b
BFTS,213,0.003938558605981885,ID_9f5f5eb5
BFTS,214,0.0009790380470282975,ID_a0546cf0
BFTS,215,0.001078456010494342,ID_a09feb69
BFTS,216,0.006461398376272872,ID_a2662d35
BFTS,217,0.0012179295572233297,ID_a30a74b2
BFTS,218,0.0007376362707770919,ID_a3f506b1
BFTS,219,0.0014042494974620796,ID_a4646a77
BFTS,220,0.0008194447050386104,ID_a4f77490
BFTS,221,0.0027965629282030446,ID_a4fef072
BFTS,222,0.0021108931377634838,ID_a62460cb
BFTS,223,0.0014996878899536394,ID_a66e646a
BFTS,224,0.001902552483839394,ID_a6e5613f
BFTS,225,0.0015167039245690924,ID_a7123910
BFTS,226,0.002678000636922377,ID_a7712ecc
BFTS,227,0.00040655230539164233,ID_a792f780
BFTS,228,0.0010198053848634824,ID_a79bdaec
BFTS,229,0.0026871179226927128,ID_a82c9742
BFTS,230,0.000865574968429254,ID_a9439b48
BFTS,231,0.002701516269290583,ID_aaa4e8fc
BFTS,232,0.0010660041627913723,ID_abd1a277
BFTS,233,0.002967852778216136,ID_ad74dbae
BFTS,234,0.00036044876263509513,ID_adad5214
BFTS,235,0.0016758811123890386,ID_b3fd0c14
BFTS,236,0.00034718111150095816,ID_b4a36e3f
BFTS,237,0.0005200779639131099,ID_b51e823c
BFTS,238,0.001902843051667292,ID_b5236c1b
BFTS,239,0.00012364619388495335,ID_b6a576f7
BFTS,240,0.00016644200036736702,ID_b96c320e
BFTS,241,0.0006073948080397515,ID_b97d99b5
BFTS,242,0.0020157161532637336,ID_ba69eb62
BFTS,243,0.0007744318208542739,ID_ba738903
BFTS,244,0.0005741960739844016,ID_bae6997d
BFTS,245,0.0006993044505637328,ID_bb21fe0e
BFTS,246,0.0020775695138195555,ID_bc534be3
BFTS,247,0.0010947732250758868,ID_bcf4dec9
BFTS,248,0.0011207133525360236,ID_bd1fb89c
BFTS,249,0.0024556913964181074,ID_be6f6803
BFTS,250,0.002106419186087629,ID_bf69f3cd
BFTS,251,0.0018899158864090595,ID_c000de0e
BFTS,252,0.0007333766226041259,ID_c04c463a
BFTS,253,0.0030277223818797614,ID_c071129c
BFTS,254,0.0009824641258011197,ID_c113425f
BFTS,255,0.001976185382011302,ID_c15f01a6
BFTS,256,0.00031006813829785596,ID_c175cf5a
BFTS,257,0.00040365350463510613,ID_c177efd9
BFTS,258,0.001553820663631639,ID_c1ff458c
BFTS,259,0.0005505395753957757,ID_c23d12e8
BFTS,260,0.002165111232528508,ID_c2e30fc2
BFTS,261,0.001383039815395282,ID_c2e6f87c
BFTS,262,0.0007725651206949886,ID_c42e84f1
BFTS,263,0.0009274013737949584,ID_c50d746f
BFTS,264,0.0005483685503262939,ID_c6709c3a
BFTS,265,0.00195398450329506,ID_c675149b
BFTS,266,0.002991179095384437,ID_c6c009da
BFTS,267,0.002504118928060305,ID_c6ca85fc
BFTS,268,0.001518331418134088,ID_c704befb
BFTS,269,0.0036690403580950425,ID_c71c6a36
BFTS,270,0.0013543812049307093,ID_c7eda11f
BFTS,271,0.0033032903358204495,ID_cacd73b3
BFTS,272,0.0004690474130353066,ID_cd1e46ee
BFTS,273,0.0028727997390779075,ID_cd72001d
BFTS,274,0.0015216532541177164,ID_ce98cd13
BFTS,275,0.0012090344889321236,ID_ceb56ae2
BFTS,276,0.0019986200534559194,ID_cfb482b1
BFTS,277,0.00018985245571658023,ID_cfb657cc
BFTS,278,0.0017300018918693096,ID_d05f1f15
BFTS,279,0.0013021990964467032,ID_d07ca27e
BFTS,280,3.515126666374857e-05,ID_d187731b
BFTS,281,0.0014357624087100772,ID_d1c9781f
BFTS,282,0.0007201342770748801,ID_d280034b
BFTS,283,0.0007163238272111401,ID_d2ec846c
BFTS,284,0.0006131483141604732,ID_d393d685
BFTS,285,0.002096351222377764,ID_d3de2582
BFTS,286,0.0006546420413065164,ID_d46b940c
BFTS,287,0.0002707922302549549,ID_d49b0ba9
BFTS,288,0.001358965178364209,ID_d60a1994
BFTS,289,0.00023834282705653947,ID_d6443f53
BFTS,290,0.0015053914146920767,ID_d6d252af
BFTS,291,0.0006037342273333529,ID_d7a92bde
BFTS,292,0.0007130517895800738,ID_d808047b
BFTS,293,0.0008890845187437038,ID_d97a368c
BFTS,294,0.0013222206778175487,ID_da046cfa
BFTS,295,0.0006238263596012387,ID_da710f76
BFTS,296,0.001818564270231896,ID_dcc4416d
BFTS,297,4.991498014550798e-05,ID_dd038700
BFTS,298,0.0008005569149391493,ID_dd34b401
BFTS,299,0.0051349781085197645,ID_ddd6e09c
BFTS,300,0.0005147672322426543,ID_de2da26c
BFTS,301,0.001509522201714941,ID_de8750ff
BFTS,302,0.0027156734144243556,ID_de8dd68e
BFTS,303,0.0011030714174417643,ID_df3f1571
BFTS,304,0.002226496532658069,ID_dfc4ae1b
BFTS,305,0.0007698548598153954,ID_dfe39592
BFTS,306,0.0034534477014096236,ID_e08903f5
BFTS,307,0.0010435146146010035,ID_e097563b
BFTS,308,0.0021599830415365163,ID_e10e2c40
BFTS,309,0.002966960230603775,ID_e1b81fef
BFTS,310,0.0015569052617177466,ID_e23529e9
BFTS,311,0.0023979431943001745,ID_e375ef84
BFTS,312,0.0013151620295327145,ID_e4a76db9
BFTS,313,0.0017556348062966346,ID_e681e18d
BFTS,314,0.0047309448439303336,ID_e7033eca
BFTS,315,0.001971252409957332,ID_e7d59836
BFTS,316,0.0014175369251799787,ID_e850b795
BFTS,317,0.0014704548091535037,ID_ea3ed98e
BFTS,318,0.0002355389857879189,ID_ea5b4103
BFTS,319,0.00044219973578242256,ID_ebb47954
BFTS,320,0.0011944335353626491,ID_ec7020f4
BFTS,321,0.0014976498502264268,ID_ec76cac1
BFTS,322,0.0011166799306231295,ID_ed482ec2
BFTS,323,0.0032467437391103444,ID_ee057427
BFTS,324,0.002822001725061183,ID_ee6df70c
BFTS,325,0.0014565621583360533,ID_f0daf7b3
BFTS,326,0.00465313969572506,ID_f134a5af
BFTS,327,0.002260098139826803,ID_f1721a1e
BFTS,328,0.00047456551058381826,ID_f1b9ddc8
BFTS,329,0.0005813029549954101,ID_f1d6ed23
BFTS,330,0.00037688889594806793,ID_f1f1c5b1
BFTS,331,0.0009564230261125124,ID_f32022d1
BFTS,332,0.003323777716145405,ID_f341dd2d
BFTS,333,0.0011875194138538218,ID_f38b647c
BFTS,334,0.0004010965816425291,ID_f459add2
BFTS,335,0.001742772584673518,ID_f5e410d6
BFTS,336,0.0003639381561797096,ID_f6399b4e
BFTS,337,0.003565387666625332,ID_f675b0bf
BFTS,338,0.00021972658658009193,ID_f996a444
BFTS,339,0.00041456148543533584,ID_f9b90640
BFTS,340,0.0007766014171280856,ID_fa596c8d
BFTS,341,0.0044145611637182005,ID_fc35194b
BFTS,342,0.0015977683498227114,ID_fc747496
BFTS,343,0.0006753985114935665,ID_fc8f2d70
BFTS,344,0.0022618887442759023,ID_fcfc12e7
BFTS,345,0.0007404013059959512,ID_fd26e441
BFTS,346,0.0017256257575010907,ID_fdbfbdcb
BFTS,347,0.000889445255405305,ID_ff259a83
BFTS,348,0.0006632179646220009,ID_ff558295
BFTS,349,0.12821848403996616,age
BFTS,350,0.13756541169404382,AUDIT_score
BFTS,351,0.004284147174535393,gender
BFTS,352,0.01660423837693116,employment_type
BFTS,353,0.1917282434210247,days_since_download


==> artifacts/exp6_ope/tables/ope_times.csv <==
Agent,Avg_Time_Sec,Std_Time_Sec,N_Bootstraps
BFTS,1097.6482409477233,139.1678045777865,30
LinearTS_tuned,309.199988118807,41.23332124216964,30
LinearUCB,331.03401214281683,54.26619496194787,30
NeuralTS_tuned,386.7172512531277,41.6957015538031,30
Original,0.6679375171661377,0.06712434814637185,30
RFTS,3058.6559724966687,494.6646347830062,30
XGBoostTS,104.14441978931377,9.733116052537767,30


==> artifacts/exp6_ope/tables/replay_match_rate.csv <==
Agent,MatchRate_mean,MatchRate_std,N_Bootstraps
BFTS,0.30590576249602036,0.00519694933422346,30
LinearTS_tuned,0.32894937917860556,0.006768683567309039,30
LinearUCB,0.3270614453995543,0.005430219190489272,30
NeuralTS_tuned,0.3245399554282075,0.019924133523221935,30
Original,0.34115568290353393,0.0042966746001899024,30
RFTS,0.31429799426934096,0.0048056453749103075,30
XGBoostTS,0.3125660617637695,0.0038384392376980374,30


==> artifacts/exp6_ope/tables/snips_value_by_t.csv <==
Agent,Horizon,SNIPS_mean
BFTS,1000,0.11079446258128979
BFTS,1020,0.11033007529524162
BFTS,1040,0.11002590506329
BFTS,1060,0.11032689389401268
BFTS,1080,0.11085088924289106
BFTS,1100,0.10991393752819104
BFTS,1120,0.10941365488573324
BFTS,1140,0.10920148614975123
BFTS,1160,0.10972054905934252
BFTS,1180,0.10966749468548981
BFTS,1200,0.10942730127121568
BFTS,1220,0.10922827399742101
BFTS,1240,0.10926005452569047
BFTS,1260,0.11012865427426108
BFTS,1280,0.11099698768084455
BFTS,1300,0.1112128256835715
BFTS,1320,0.11107018563188734
BFTS,1340,0.11224653833656913
BFTS,1360,0.11275729912181472
BFTS,1380,0.11235590329173421
BFTS,1400,0.11223676568374677
BFTS,1420,0.112595010327197
BFTS,1440,0.11265416641335735
BFTS,1460,0.11293428655938312
BFTS,1480,0.11306826630155696
BFTS,1500,0.11259568423536576
BFTS,1520,0.11231695498987196
BFTS,1540,0.11189259051469932
BFTS,1560,0.11191440568968161
BFTS,1580,0.11218536422390753
BFTS,1600,0.1120708870226283
BFTS,1620,0.11157268062132139
BFTS,1640,0.11147758281431966
BFTS,1660,0.1113698032465556
BFTS,1680,0.11111726780118719
BFTS,1700,0.1112763323537569
BFTS,1720,0.11155853743935347
BFTS,1740,0.11152415406546634
BFTS,1760,0.11137531124904947
BFTS,1780,0.11145014211006864
BFTS,1800,0.11134963816415427
BFTS,1820,0.11246207809882416
BFTS,1840,0.11242096369109765
BFTS,1860,0.11225039172355816
BFTS,1880,0.11292782867024756
BFTS,1900,0.11307965278462737
BFTS,1920,0.11307423433915968
BFTS,1940,0.11315277793750751
BFTS,1960,0.1136975297846102
BFTS,1980,0.11421708973709008
BFTS,2000,0.11384920857337925
BFTS,2020,0.1136666551353611
BFTS,2040,0.11356157067296681
BFTS,2060,0.1139271841984464
BFTS,2080,0.11394360273995248
BFTS,2100,0.1141089469125872
BFTS,2120,0.11456868660072124
BFTS,2140,0.11511949209481072
BFTS,2160,0.11537255771175776
BFTS,2180,0.1159041037052214
BFTS,2200,0.11628922074347532
BFTS,2220,0.11674178076034088
BFTS,2240,0.11696151759027061
BFTS,2260,0.11696795210274709
BFTS,2280,0.11680656844776514
BFTS,2300,0.11655651449784127
BFTS,2320,0.11691012309888639
BFTS,2340,0.11738938099865705
BFTS,2360,0.1172985942482809
BFTS,2380,0.117373086156012
BFTS,2400,0.11717461726144181
BFTS,2420,0.11808358184949128
BFTS,2440,0.11852305922040371
BFTS,2460,0.1181652216552427
BFTS,2480,0.1181791684167831
BFTS,2500,0.11818852274867067
BFTS,2520,0.11809276515197538
BFTS,2540,0.11821798814345892
BFTS,2560,0.1182018011463692
BFTS,2580,0.1179205118650088
BFTS,2600,0.11815449681036869
BFTS,2620,0.11861702563895106
BFTS,2640,0.11882787961516358
BFTS,2660,0.11896029412785687
BFTS,2680,0.11896283787598368
BFTS,2700,0.11909761509988029
BFTS,2720,0.11884295699734387
BFTS,2740,0.11869805582148138
BFTS,2760,0.11844352482715091
BFTS,2780,0.11902379473524353
BFTS,2800,0.11912331199939691
BFTS,2820,0.11925496157932702
BFTS,2840,0.11926465920875966
BFTS,2860,0.11909103920004128
BFTS,2880,0.1192589193371558
BFTS,2900,0.11972096744836246
BFTS,2920,0.11980484548982054
BFTS,2940,0.1197321790228256
BFTS,2960,0.11992115129890392
BFTS,2980,0.1201470475929484
BFTS,3000,0.1201594277052726
BFTS,3020,0.1202798259949856
BFTS,3040,0.12023856696378234
BFTS,3060,0.12013069477195937
BFTS,3080,0.12051208377528849
BFTS,3100,0.12056681846382303
BFTS,3120,0.12025910846100371
BFTS,3140,0.12041666369115327
BFTS,3160,0.12023129045995516
BFTS,3180,0.12005680684833948
BFTS,3200,0.12018729590885785
BFTS,3220,0.120254558723748
BFTS,3240,0.1203113688024838
BFTS,3260,0.12009412632856585
BFTS,3280,0.12037496981512542
BFTS,3300,0.12054522083866089
BFTS,3320,0.12102370433438821
BFTS,3340,0.12084049491271012
BFTS,3360,0.12045102336154374
BFTS,3380,0.12064599454474821
BFTS,3400,0.12065315598272225
BFTS,3420,0.12046916193274283
BFTS,3440,0.1205774846742185
BFTS,3460,0.12071332783734622
BFTS,3480,0.12064209656621751
BFTS,3500,0.12041632118753699
BFTS,3520,0.12040545949211494
BFTS,3540,0.12018788928215399
BFTS,3560,0.12024652842443599
BFTS,3580,0.12033681374667754
BFTS,3600,0.12034188860615927
BFTS,3620,0.12041451090439075
BFTS,3640,0.1204101229418757
BFTS,3660,0.12034169548986585
BFTS,3680,0.12031212360085876
BFTS,3700,0.12019392583175686
BFTS,3720,0.12013544099039455
BFTS,3740,0.12036510005630711
BFTS,3760,0.12044775198392274
BFTS,3780,0.1204332062648734
BFTS,3800,0.12061929099718875
BFTS,3820,0.12088221017050309
BFTS,3840,0.12073490603833935
BFTS,3860,0.12081624734547015
BFTS,3880,0.120636892123062
BFTS,3900,0.12036869722659387
BFTS,3920,0.12047275715735015
BFTS,3940,0.12045609658683905
BFTS,3960,0.12029494697228499
BFTS,3980,0.12033532314367724
BFTS,4000,0.12060012363869237
BFTS,4020,0.12088228654667957
BFTS,4040,0.12087905423330116
BFTS,4060,0.12114189888736558
BFTS,4080,0.12115616256514081
BFTS,4100,0.12101461759213732
BFTS,4120,0.12100261630155504
BFTS,4140,0.12103895269243145
BFTS,4160,0.12084487931045493
BFTS,4180,0.12080709038927279
BFTS,4200,0.12068858458881317
BFTS,4220,0.1208713567234449
BFTS,4240,0.12129636624690651
BFTS,4260,0.12138448606876473
BFTS,4280,0.12137599226677677
BFTS,4300,0.121476795614698
BFTS,4320,0.12134438658836162
BFTS,4340,0.12127449971265855
BFTS,4360,0.12132161792737532
BFTS,4380,0.12155410829142857
BFTS,4400,0.12185195454266838
BFTS,4420,0.12193432357305237
BFTS,4440,0.12180375711877517
BFTS,4460,0.12175774843905926
BFTS,4480,0.12169098616444221
BFTS,4500,0.12158364487094635
BFTS,4520,0.12157107229302126
BFTS,4540,0.12158875613605363
BFTS,4560,0.1214511489160416
BFTS,4580,0.12137070257363752
BFTS,4600,0.1215067857609479
BFTS,4620,0.12178253675434805
BFTS,4640,0.12183170044715183
BFTS,4660,0.12187556526934093
BFTS,4680,0.12173671756336697
BFTS,4700,0.12167014198546554
BFTS,4720,0.1219339406454144
BFTS,4740,0.12207605836848785
BFTS,4760,0.12201496042538501
BFTS,4780,0.12205361266555682
BFTS,4800,0.12202192363614432
BFTS,4820,0.12208369513935112
BFTS,4840,0.12210804621004132
BFTS,4860,0.12204533978356677
BFTS,4880,0.1221492291634572
BFTS,4900,0.12196179284054474
BFTS,4920,0.12179613942145005
BFTS,4940,0.12170065126708945
BFTS,4960,0.1217029921271211
BFTS,4980,0.12153337391404362
BFTS,5000,0.1216005048854672
BFTS,5020,0.12161560353051352
BFTS,5040,0.12140524608868454
BFTS,5060,0.12154101909590967
BFTS,5080,0.12165607876748442
BFTS,5100,0.12163364321106127
BFTS,5120,0.1218075519512134
BFTS,5140,0.12173201344212463
BFTS,5160,0.12163642679505872
BFTS,5180,0.12142874236015049
BFTS,5200,0.12122434023799876
BFTS,5220,0.12091833095460786
BFTS,5240,0.12106715226094106
BFTS,5260,0.12128640749989963
BFTS,5280,0.12137564839756397
BFTS,5300,0.12152172202982438
BFTS,5320,0.12156673874812676
BFTS,5340,0.12140434477361153
BFTS,5360,0.12155644816825233
BFTS,5380,0.12163808040307451
BFTS,5400,0.12184080060669535
BFTS,5420,0.12209943624445677
BFTS,5440,0.12210742831553771
BFTS,5460,0.12221765483820098
BFTS,5480,0.12216178355688216
BFTS,5500,0.12224518143077333
BFTS,5520,0.12236594848371755
BFTS,5540,0.12235768758526766
BFTS,5560,0.12236340979687746
BFTS,5580,0.12219413595128027
BFTS,5600,0.1220838279342328
BFTS,5620,0.12211731465110051
BFTS,5640,0.1221894896571946
BFTS,5660,0.12225436597019516
BFTS,5680,0.12230069268203293
BFTS,5700,0.12233355021742866
BFTS,5720,0.12233919500726954
BFTS,5740,0.12234712248305787
BFTS,5760,0.12222420159668948
BFTS,5780,0.12223664765813659
BFTS,5800,0.1222804972645309
BFTS,5820,0.12217933410150218
BFTS,5840,0.12233236875303534
BFTS,5860,0.12226487533928508
BFTS,5880,0.12227895279544042
BFTS,5900,0.12203553784056617
BFTS,5920,0.12211331722794916
BFTS,5940,0.12221053998797775
BFTS,5960,0.12237529359559056
BFTS,5980,0.12241972989343047
BFTS,6000,0.12242978691788477
BFTS,6020,0.12267943655857565
BFTS,6040,0.12271353262351509
BFTS,6060,0.12256074319738852
BFTS,6080,0.12251594194757111
BFTS,6100,0.12233121688653864
BFTS,6120,0.1222915730844314
BFTS,6140,0.12234607944410728
BFTS,6160,0.12237234572752526
BFTS,6180,0.1222611212977028
BFTS,6200,0.12219471384105844
BFTS,6220,0.1222265351296759
BFTS,6240,0.12220750598966748
BFTS,6260,0.12236783107510046
BFTS,6280,0.12240911721871166
BFTS,6300,0.1224778571417838
BFTS,6320,0.12262975017982645
BFTS,6340,0.12267379522669299
BFTS,6360,0.12272877160902927
BFTS,6380,0.12289617691797358
BFTS,6400,0.12295783340633275
BFTS,6420,0.12313307333539278
BFTS,6440,0.12303198448396648
BFTS,6460,0.12302625745136504
BFTS,6480,0.12298443160000226
BFTS,6500,0.12291096014774747
BFTS,6520,0.12290461770713813
BFTS,6540,0.12294340025690392
BFTS,6560,0.1229037250893205
BFTS,6580,0.12284998771155364
BFTS,6600,0.12264081113613921
BFTS,6620,0.12248658896036839
BFTS,6640,0.12247748841915848
BFTS,6660,0.12245535454439968
BFTS,6680,0.1226744690615225
BFTS,6700,0.12282093194129465
BFTS,6720,0.12291605369896243
BFTS,6740,0.12305613834966245
BFTS,6760,0.12302724872892493
BFTS,6780,0.12288353420244143
BFTS,6800,0.1229446024771318
BFTS,6820,0.12298281136021433
BFTS,6840,0.12308588777709027
BFTS,6860,0.12326252955337164
BFTS,6880,0.12326848275399033
BFTS,6900,0.12316020497108394
BFTS,6920,0.12314494158023044
BFTS,6940,0.12307443308199173
BFTS,6960,0.12299157232994598
BFTS,6980,0.12292188261931357
BFTS,7000,0.1230293811370212
BFTS,7020,0.12310869065523604
BFTS,7040,0.12310737443972482
BFTS,7060,0.12323514105210585
BFTS,7080,0.12335316287797769
BFTS,7100,0.12342672318484986
BFTS,7120,0.12352619343533773
BFTS,7140,0.12360656481605847
BFTS,7160,0.1238496245726677
BFTS,7180,0.12381144502358689
BFTS,7200,0.12365658740276725
BFTS,7220,0.12350967426989196
BFTS,7240,0.12343544013252002
BFTS,7260,0.12330323568710407
BFTS,7280,0.12312291500792145
BFTS,7300,0.1230711701559654
BFTS,7320,0.12299696325515458
BFTS,7340,0.1231016737212884
BFTS,7360,0.12316833976538238
BFTS,7380,0.1231890999612295
BFTS,7400,0.12311874979079501
BFTS,7420,0.12317511430495695
BFTS,7440,0.12317138493533362
BFTS,7460,0.12321121083701336
BFTS,7480,0.12313554960691567
BFTS,7500,0.1229933432945322
BFTS,7520,0.12301074962332416
BFTS,7540,0.12302483867440404
BFTS,7560,0.12303661102972582
BFTS,7580,0.12306542042620018
BFTS,7600,0.12307876808663248
BFTS,7620,0.12298815614298807
BFTS,7640,0.12302282661969159
BFTS,7660,0.123054620384872
BFTS,7680,0.12296094959385977
BFTS,7700,0.12307014544114765
BFTS,7720,0.12319120599003175
BFTS,7740,0.12312355618748172
BFTS,7760,0.12312771009640786
BFTS,7780,0.12314846491240546
BFTS,7800,0.12304453929159931
BFTS,7820,0.12314867351532514
BFTS,7840,0.12313119762793102
BFTS,7860,0.12302710593770659
BFTS,7880,0.12316087170559219
BFTS,7900,0.12327518402989392
BFTS,7920,0.12327524745205422
BFTS,7940,0.12336030465976254
BFTS,7960,0.12338943132059331
BFTS,7980,0.12329945487858304
BFTS,8000,0.12340295470754695
BFTS,8020,0.1234325744430978
BFTS,8040,0.12340793700998105
BFTS,8060,0.12326310443992623
BFTS,8080,0.12325584722745217
BFTS,8100,0.1231569097392903
BFTS,8120,0.12316054999895902
BFTS,8140,0.12314761568818709
BFTS,8160,0.1231059846369321
BFTS,8180,0.12318544730360359
BFTS,8200,0.12321785708597538
BFTS,8220,0.12316544674855731
BFTS,8240,0.12345445092168676
BFTS,8260,0.12360732469007268
BFTS,8280,0.12368788349383597
BFTS,8300,0.1237180254025622
BFTS,8320,0.12383804163232166
BFTS,8340,0.12391494505449709
BFTS,8360,0.1241335182045951
BFTS,8380,0.12429217258512801
BFTS,8400,0.1243579823779656
BFTS,8420,0.12428716249963088
BFTS,8440,0.12429865794887265
BFTS,8460,0.1243456274819535
BFTS,8480,0.12442947640298975
BFTS,8500,0.1244338067140311
BFTS,8520,0.12442053824897338
BFTS,8540,0.12451235515888195
BFTS,8560,0.12464470081242754
BFTS,8580,0.12488012038391891
BFTS,8600,0.12484559133742246
BFTS,8620,0.1248583206112912
BFTS,8640,0.12483045394646217
BFTS,8660,0.12478960166095812
BFTS,8680,0.12471968396645994
BFTS,8700,0.12461591633398841
BFTS,8720,0.12443141634604518
BFTS,8740,0.12437561846628015
BFTS,8760,0.12437538301249909
BFTS,8780,0.1243200392404227
BFTS,8800,0.12423387122039223
BFTS,8820,0.12416660161804244
BFTS,8840,0.12420493772972024
BFTS,8860,0.1243516808920453
BFTS,8880,0.12423704951866703
BFTS,8900,0.1241511347040634
BFTS,8920,0.12412887901313739
BFTS,8940,0.12408235236749846
BFTS,8960,0.12418064246509206
BFTS,8980,0.12412648434782189
BFTS,9000,0.12400347661224705
BFTS,9020,0.12399582812497559
BFTS,9040,0.12405841280333746
BFTS,9060,0.12422877784848546
BFTS,9080,0.1241821675277193
BFTS,9100,0.12413204846038893
BFTS,9120,0.12406569340650954
BFTS,9140,0.12408200797673236
BFTS,9160,0.12408828696875006
BFTS,9180,0.12403030703153294
BFTS,9200,0.124137150715081
BFTS,9220,0.12413972148770733
BFTS,9240,0.12401286367407004
BFTS,9260,0.12424883151068414
BFTS,9280,0.12442141265989058
BFTS,9300,0.1243858618132987
BFTS,9320,0.1244460455890998
BFTS,9340,0.12447405458093613
BFTS,9360,0.12438432456605232
BFTS,9380,0.12457222864208219
BFTS,9400,0.12459976002694814
BFTS,9420,0.12459120268199952
BFTS,9440,0.12460158316789051
BFTS,9460,0.12462990406764542
BFTS,9480,0.12466592160543088
BFTS,9500,0.12468986987070811
BFTS,9520,0.12462497841701894
BFTS,9540,0.12457793488601683
BFTS,9560,0.12472792232275087
BFTS,9580,0.12472755738351729
BFTS,9600,0.12459410877652347
BFTS,9620,0.12463152447580733
BFTS,9640,0.12465517310400177
BFTS,9660,0.1247331830263608
BFTS,9680,0.12474084888672206
BFTS,9700,0.12462743814217107
BFTS,9720,0.12451757776402242
BFTS,9740,0.12452135183815077
BFTS,9760,0.1244964417889336
BFTS,9780,0.12447005701142445
BFTS,9800,0.12448208473346505
BFTS,9820,0.12447419794844092
BFTS,9840,0.12451965979966699
BFTS,9860,0.1245139772239851
BFTS,9880,0.12459179741766928
BFTS,9900,0.12454576025993092
BFTS,9920,0.12457460023814584
BFTS,9940,0.12461964864419259
BFTS,9960,0.12458012242081634
BFTS,9980,0.12467666859173779
BFTS,10000,0.1246976409531492
BFTS,10020,0.1245868503039092
BFTS,10040,0.12460575140460074
BFTS,10060,0.12465177804446986
BFTS,10080,0.12470868378561974
BFTS,10100,0.12480630049526856
BFTS,10120,0.12480943829993771
BFTS,10140,0.12469779126061302
BFTS,10160,0.12480584345788025
BFTS,10180,0.1248238707292695
BFTS,10200,0.12487903516604337
BFTS,10220,0.12498925064362644
BFTS,10240,0.12508394285218133
BFTS,10260,0.12509649106425563
BFTS,10280,0.12513919838251086
BFTS,10300,0.12520004109841895
BFTS,10320,0.12517469004132356
BFTS,10340,0.12523110830789513
BFTS,10360,0.12528560076910217
BFTS,10380,0.12527799603598158
BFTS,10400,0.12533578197131826
BFTS,10420,0.12537996510844648
BFTS,10440,0.12536625226774423
BFTS,10460,0.1253686925162759
LinearTS,1000,0.10444567622082383
LinearTS,1020,0.10441509050423252
LinearTS,1040,0.10406116768829105
LinearTS,1060,0.10451205916266516
LinearTS,1080,0.10467516349890832
LinearTS,1100,0.10329293548345499
LinearTS,1120,0.10293508889869317
LinearTS,1140,0.10273509714589273
LinearTS,1160,0.1032279699574103
LinearTS,1180,0.10339666622348012
LinearTS,1200,0.10372127121792976
LinearTS,1220,0.10344552881463603
LinearTS,1240,0.10340003852362721
LinearTS,1260,0.10396329405548549
LinearTS,1280,0.10457087849175815
LinearTS,1300,0.10482657321004701
LinearTS,1320,0.1047305390898155
LinearTS,1340,0.10573894708134346
LinearTS,1360,0.10704807277258749
LinearTS,1380,0.10676520819989516
LinearTS,1400,0.10638294936591268
LinearTS,1420,0.10673503401011346
LinearTS,1440,0.10714158682615206
LinearTS,1460,0.10768698803899575
LinearTS,1480,0.10785715150222872
LinearTS,1500,0.10761420847909216
LinearTS,1520,0.10739621596505042
LinearTS,1540,0.10721801377360715
LinearTS,1560,0.10755805798950768
LinearTS,1580,0.10782347907788419
LinearTS,1600,0.10781447539933972
LinearTS,1620,0.10734626538101157
LinearTS,1640,0.10727505714036895
LinearTS,1660,0.10705574468298863
LinearTS,1680,0.1068715116694261
LinearTS,1700,0.10733689401168271
LinearTS,1720,0.10782854926533471
LinearTS,1740,0.10749779605674535
LinearTS,1760,0.10727781674970932
LinearTS,1780,0.10755081243657431
LinearTS,1800,0.10719447768113029
LinearTS,1820,0.10838026768189397
LinearTS,1840,0.10864067944991483
LinearTS,1860,0.1084271823950615
LinearTS,1880,0.10923487893987234
LinearTS,1900,0.10954686404195972
LinearTS,1920,0.10929192223826736
LinearTS,1940,0.10920244220462293
LinearTS,1960,0.10943502392844882
LinearTS,1980,0.10971646384106362
LinearTS,2000,0.10954174521532302
LinearTS,2020,0.10928583352824989
LinearTS,2040,0.10922470385641615
LinearTS,2060,0.10978589971221549
LinearTS,2080,0.11004287411677185
LinearTS,2100,0.1100374383130629
LinearTS,2120,0.11054105162771746
LinearTS,2140,0.11153429423281523
LinearTS,2160,0.11165033602698989
LinearTS,2180,0.11205585618565832
LinearTS,2200,0.11272653753995157
LinearTS,2220,0.11305905297059399
LinearTS,2240,0.11337403528060452
LinearTS,2260,0.1135786715048353
LinearTS,2280,0.11349876847367363
LinearTS,2300,0.11313486932912112
LinearTS,2320,0.11347289951725477
LinearTS,2340,0.11387703238170616
LinearTS,2360,0.11383605682375195
LinearTS,2380,0.11379723006968043
LinearTS,2400,0.11366696038241571
LinearTS,2420,0.11445618000323703
LinearTS,2440,0.11479309429480518
LinearTS,2460,0.11435216301761118
LinearTS,2480,0.11442205786463207
LinearTS,2500,0.11460818244933749
LinearTS,2520,0.11465352641449834
LinearTS,2540,0.11475091865601944
LinearTS,2560,0.11463938010258519
LinearTS,2580,0.11448131762450874
LinearTS,2600,0.1148811197533919
LinearTS,2620,0.11526756328983825
LinearTS,2640,0.11548473033845269
LinearTS,2660,0.11559462379343827
LinearTS,2680,0.11604540952668725
LinearTS,2700,0.11614732354704992
LinearTS,2720,0.11597369498285805
LinearTS,2740,0.11594958416956487
LinearTS,2760,0.11581160212471445
LinearTS,2780,0.11641062338766675
LinearTS,2800,0.11689196092843374
LinearTS,2820,0.11698361276585856
LinearTS,2840,0.116839641806366
LinearTS,2860,0.11667489278681104
LinearTS,2880,0.11669990913784721
LinearTS,2900,0.11712048160044354
LinearTS,2920,0.11715254397632126
LinearTS,2940,0.11684509979605714
LinearTS,2960,0.11683336979709698
LinearTS,2980,0.11678032618371444
LinearTS,3000,0.11689407813270906
LinearTS,3020,0.11704773605496445
LinearTS,3040,0.11707527049597823
LinearTS,3060,0.11694929189289081
LinearTS,3080,0.11726687904450546
LinearTS,3100,0.11720021425419584
LinearTS,3120,0.1168980341290476
LinearTS,3140,0.1172114216843416
LinearTS,3160,0.11719561860045526
LinearTS,3180,0.11718093398809068
LinearTS,3200,0.1173178481149115
LinearTS,3220,0.11751723033809819
LinearTS,3240,0.11745384150479282
LinearTS,3260,0.11732032280697303
LinearTS,3280,0.11758858185315721
LinearTS,3300,0.11784445669565595
LinearTS,3320,0.11815119509963926
LinearTS,3340,0.11793535182257044
LinearTS,3360,0.1176363224378215
LinearTS,3380,0.11779079346236512
LinearTS,3400,0.1178505291450571
LinearTS,3420,0.11775909401497248
LinearTS,3440,0.11778314452364441
LinearTS,3460,0.1178957664068808
LinearTS,3480,0.11809728570248183
LinearTS,3500,0.11784826114488524
LinearTS,3520,0.11802104184485997
LinearTS,3540,0.11787279644972412
LinearTS,3560,0.11793090720308919
LinearTS,3580,0.11790851811413061
LinearTS,3600,0.11785641199308514
LinearTS,3620,0.11802512633206329
LinearTS,3640,0.11791489035661896
LinearTS,3660,0.11769358111459863
LinearTS,3680,0.11778865772462076
LinearTS,3700,0.11765520073609097
LinearTS,3720,0.11739475580718871
LinearTS,3740,0.11766140460598938
LinearTS,3760,0.11772586524850469
LinearTS,3780,0.1178353034366182
LinearTS,3800,0.11804193766903522
LinearTS,3820,0.11819530463788289
LinearTS,3840,0.11798537155566988
LinearTS,3860,0.1182270091623175
LinearTS,3880,0.11820332351012275
LinearTS,3900,0.11778144845233489
LinearTS,3920,0.11772076642572012
LinearTS,3940,0.11762527140248222
LinearTS,3960,0.11755486074780051
LinearTS,3980,0.11760191931872542
LinearTS,4000,0.11784792865973011
LinearTS,4020,0.11826911360585367
LinearTS,4040,0.11818518331232904
LinearTS,4060,0.11834103119079979
LinearTS,4080,0.11823943869073973
LinearTS,4100,0.11813400156696383
LinearTS,4120,0.11807445904308494
LinearTS,4140,0.11809375439467273
LinearTS,4160,0.11804582943170307
LinearTS,4180,0.11803038729219602
LinearTS,4200,0.11778040305894578
LinearTS,4220,0.11791761316150189
LinearTS,4240,0.11846493599055889
LinearTS,4260,0.11844565685208867
LinearTS,4280,0.1182963492455861
LinearTS,4300,0.11834750681667688
LinearTS,4320,0.118348227135925
LinearTS,4340,0.11833941110254169
LinearTS,4360,0.11848867810364398
LinearTS,4380,0.1186108829015706
LinearTS,4400,0.11880159638322883
LinearTS,4420,0.11880503817471962
LinearTS,4440,0.11863515799134655
LinearTS,4460,0.11855747875781257
LinearTS,4480,0.1185200210846642
LinearTS,4500,0.11837457130276897
LinearTS,4520,0.11839678145252508
LinearTS,4540,0.11838144743200765
LinearTS,4560,0.11824133145643487
LinearTS,4580,0.11815148068051477
LinearTS,4600,0.11843199162291261
LinearTS,4620,0.11855672174301685
LinearTS,4640,0.11847493651746038
LinearTS,4660,0.1185106477620807
LinearTS,4680,0.11831643777655289
LinearTS,4700,0.11827176474627414
LinearTS,4720,0.11849943674658076
LinearTS,4740,0.11858495101737966
LinearTS,4760,0.11845170449550627
LinearTS,4780,0.11850349603708482
LinearTS,4800,0.11854684481975343
LinearTS,4820,0.11867771135823088
LinearTS,4840,0.11870745778783884
LinearTS,4860,0.11864995754344142
LinearTS,4880,0.11868281862846342
LinearTS,4900,0.11848958958770982
LinearTS,4920,0.11817533427498164
LinearTS,4940,0.1182126082188736
LinearTS,4960,0.1182194863570962
LinearTS,4980,0.11810243384690283
LinearTS,5000,0.11814380083486763
LinearTS,5020,0.11823434261396842
LinearTS,5040,0.11813597787469785
LinearTS,5060,0.11821481397649368
LinearTS,5080,0.11831414411004351
LinearTS,5100,0.11825315599262994
LinearTS,5120,0.11838861516850487
LinearTS,5140,0.11839400179562827
LinearTS,5160,0.11832370726697641
LinearTS,5180,0.11812441514741444
LinearTS,5200,0.11795445409781026
LinearTS,5220,0.11767431024513535
LinearTS,5240,0.11769794712119351
LinearTS,5260,0.11779363265211999
LinearTS,5280,0.11791395273005234
LinearTS,5300,0.11797834542469067
LinearTS,5320,0.11809504176967496
LinearTS,5340,0.11804222561463806
LinearTS,5360,0.1181520609514766
LinearTS,5380,0.11823191143404377
LinearTS,5400,0.11839236958097331
LinearTS,5420,0.11871311565390388
LinearTS,5440,0.11870873018418966
LinearTS,5460,0.11870571171468733
LinearTS,5480,0.11870745671997576
LinearTS,5500,0.1188541449004466
LinearTS,5520,0.11901563132443535
LinearTS,5540,0.1190921856438
LinearTS,5560,0.1189661952475059
LinearTS,5580,0.11886665213287474
LinearTS,5600,0.11886179693285712
LinearTS,5620,0.11893403889538325
LinearTS,5640,0.11884301274498128
LinearTS,5660,0.1187920430110487
LinearTS,5680,0.1188311546029814
LinearTS,5700,0.11883731578868979
LinearTS,5720,0.11882360816801676
LinearTS,5740,0.11881453880084031
LinearTS,5760,0.11864987967533927
LinearTS,5780,0.11874222665791553
LinearTS,5800,0.11883479889427886
LinearTS,5820,0.11868430017058794
LinearTS,5840,0.11878600751772055
LinearTS,5860,0.11881669348898453
LinearTS,5880,0.11888847929170814
LinearTS,5900,0.11871289900348254
LinearTS,5920,0.11887681310972892
LinearTS,5940,0.11900139493358709
LinearTS,5960,0.11934121214478126
LinearTS,5980,0.11940722246583875
LinearTS,6000,0.11945592857436868
LinearTS,6020,0.11994233878300982
LinearTS,6040,0.1201152320898272
LinearTS,6060,0.11994420534173779
LinearTS,6080,0.11986329814725294
LinearTS,6100,0.11984765738096163
LinearTS,6120,0.11974000894623928
LinearTS,6140,0.11985137695701484
LinearTS,6160,0.11992098861782464
LinearTS,6180,0.11986354956421329
LinearTS,6200,0.11977019373359267
LinearTS,6220,0.11979801002214664
LinearTS,6240,0.11977137262135758
LinearTS,6260,0.11996542307935297
LinearTS,6280,0.12008621371415498
LinearTS,6300,0.12011673922237273
LinearTS,6320,0.12033269743420702
LinearTS,6340,0.12050949965270669
LinearTS,6360,0.12061283704490577
LinearTS,6380,0.12070515947968885
LinearTS,6400,0.12072027263974999
LinearTS,6420,0.12080717699819732
LinearTS,6440,0.12068805290229663
LinearTS,6460,0.12067061501734759
LinearTS,6480,0.12049683000485888
LinearTS,6500,0.12037950388834827
LinearTS,6520,0.12044570912889156
LinearTS,6540,0.12034045286783697
LinearTS,6560,0.12023403896266824
LinearTS,6580,0.1201951101647543
LinearTS,6600,0.12000162483156424
LinearTS,6620,0.11986053179904428
LinearTS,6640,0.1198432235870522
LinearTS,6660,0.11982408315639498
LinearTS,6680,0.11996698715911273
LinearTS,6700,0.1201634208318396
LinearTS,6720,0.1202041890478287
LinearTS,6740,0.12034122827184214
LinearTS,6760,0.12032037287930548
LinearTS,6780,0.12016984871111183
LinearTS,6800,0.1202374351809986
LinearTS,6820,0.1203024933745833
LinearTS,6840,0.12036822420573384
LinearTS,6860,0.12066321817200398
LinearTS,6880,0.12060543743829882
LinearTS,6900,0.12045296039211749
LinearTS,6920,0.1203499362984125
LinearTS,6940,0.12029762029658818
LinearTS,6960,0.12020509005030494
LinearTS,6980,0.12016866792056573
LinearTS,7000,0.1202856924585915
LinearTS,7020,0.12022335286584054
LinearTS,7040,0.12026805289720205
LinearTS,7060,0.120355741359563
LinearTS,7080,0.12041856849369428
LinearTS,7100,0.12060192320315727
LinearTS,7120,0.12064796387361736
LinearTS,7140,0.1206392081994622
LinearTS,7160,0.12081968867705015
LinearTS,7180,0.12083550111140216
LinearTS,7200,0.12065558562253728
LinearTS,7220,0.12058006864290012
LinearTS,7240,0.12057883995320733
LinearTS,7260,0.12048987983953659
LinearTS,7280,0.1202943104491009
LinearTS,7300,0.12022545816119927
LinearTS,7320,0.12008984905040213
LinearTS,7340,0.1201711153143417
LinearTS,7360,0.12024194323172427
LinearTS,7380,0.12023616614554483
LinearTS,7400,0.12017143177764114
LinearTS,7420,0.12015660428230691
LinearTS,7440,0.12018705687685673
LinearTS,7460,0.12021292631582368
LinearTS,7480,0.12013657819520801
LinearTS,7500,0.12005736482284068
LinearTS,7520,0.1201587268239194
LinearTS,7540,0.12029244362805215
LinearTS,7560,0.12041601349524912
LinearTS,7580,0.12042787089873404
LinearTS,7600,0.12046731933232509
LinearTS,7620,0.12043434887613588
LinearTS,7640,0.12041864302637152
LinearTS,7660,0.12044782685297378
LinearTS,7680,0.12038686932672203
LinearTS,7700,0.12052254718116619
LinearTS,7720,0.12066136097151349
LinearTS,7740,0.12061989983361518
LinearTS,7760,0.12061565832771655
LinearTS,7780,0.12066657793300499
LinearTS,7800,0.12060024881497496
LinearTS,7820,0.1206552757636727
LinearTS,7840,0.1206557920172371
LinearTS,7860,0.12056243493762317
LinearTS,7880,0.12064198625891302
LinearTS,7900,0.12076839186171694
LinearTS,7920,0.12072946746832167
LinearTS,7940,0.12078705411252007
LinearTS,7960,0.12077977010138354
LinearTS,7980,0.12071250656167186
LinearTS,8000,0.12077068005016653
LinearTS,8020,0.12081275349631311
LinearTS,8040,0.1207840641472304
LinearTS,8060,0.12067056083398932
LinearTS,8080,0.12075541146593669
LinearTS,8100,0.12066470655714742
LinearTS,8120,0.12068581171959368
LinearTS,8140,0.12076342139053775
LinearTS,8160,0.12075646116400124
LinearTS,8180,0.12079267277185016
LinearTS,8200,0.12083863257415786
LinearTS,8220,0.12076943734557657
LinearTS,8240,0.12107687926720877
LinearTS,8260,0.12125367361793181
LinearTS,8280,0.12134793278750335
LinearTS,8300,0.12140628456236774
LinearTS,8320,0.12152618848114159
LinearTS,8340,0.12162870178516641
LinearTS,8360,0.12181858462339616
LinearTS,8380,0.12193164767957962
LinearTS,8400,0.12197301966878114
LinearTS,8420,0.12193826410651694
LinearTS,8440,0.12187229558832784
LinearTS,8460,0.12175861089757208
LinearTS,8480,0.12186116269068374
LinearTS,8500,0.12195621032073659
LinearTS,8520,0.12194943613915109
LinearTS,8540,0.12207593093731427
LinearTS,8560,0.12224021054138039
LinearTS,8580,0.12249417511019797
LinearTS,8600,0.12243926196697291
LinearTS,8620,0.12244255273809018
LinearTS,8640,0.12241301837135757
LinearTS,8660,0.12235746767169672
LinearTS,8680,0.12227881511905979
LinearTS,8700,0.12219206682260512
LinearTS,8720,0.12203214213905093
LinearTS,8740,0.12197673087962697
LinearTS,8760,0.12202563867285257
LinearTS,8780,0.12200015528381725
LinearTS,8800,0.12194786736407993
LinearTS,8820,0.12184760242798763
LinearTS,8840,0.12187758682136292
LinearTS,8860,0.12202504118848595
LinearTS,8880,0.12189168077388368
LinearTS,8900,0.12182137278369147
LinearTS,8920,0.12182440908733105
LinearTS,8940,0.12178944434111874
LinearTS,8960,0.12189718769675247
LinearTS,8980,0.12184523600158162
LinearTS,9000,0.12176676556676154
LinearTS,9020,0.12176934202949852
LinearTS,9040,0.12185674763426145
LinearTS,9060,0.12200826879666722
LinearTS,9080,0.12201526155476337
LinearTS,9100,0.12200390605941255
LinearTS,9120,0.12189993916471763
LinearTS,9140,0.12197344099780608
LinearTS,9160,0.12195354594147795
LinearTS,9180,0.12191889011826786
LinearTS,9200,0.12201760822736513
LinearTS,9220,0.12203797409510807
LinearTS,9240,0.12190045527667949
LinearTS,9260,0.1220818554969179
LinearTS,9280,0.1222490685108728
LinearTS,9300,0.12219694642326027
LinearTS,9320,0.12227741896319409
LinearTS,9340,0.12227940338836922
LinearTS,9360,0.12221179977516208
LinearTS,9380,0.12235539886152694
LinearTS,9400,0.12241196908647504
LinearTS,9420,0.12240344815109395
LinearTS,9440,0.1225333216321917
LinearTS,9460,0.12260192120846228
LinearTS,9480,0.12261830503353346
LinearTS,9500,0.12258981426931669
LinearTS,9520,0.12247399524996257
LinearTS,9540,0.12244019399161515
LinearTS,9560,0.1226782834763247
LinearTS,9580,0.1227062920832464
LinearTS,9600,0.12257929491214689
LinearTS,9620,0.1226049486058077
LinearTS,9640,0.12265769921093007
LinearTS,9660,0.12269042642030134
LinearTS,9680,0.12267105085038055
LinearTS,9700,0.12260194970610674
LinearTS,9720,0.12249731396869262
LinearTS,9740,0.1225316117236994
LinearTS,9760,0.12262084427552535
LinearTS,9780,0.12262205739243588
LinearTS,9800,0.12259166039760985
LinearTS,9820,0.12261723867999777
LinearTS,9840,0.12266297658887299
LinearTS,9860,0.12263683069623925
LinearTS,9880,0.12273234584404534
LinearTS,9900,0.12271562800539042
LinearTS,9920,0.12272326336400408
LinearTS,9940,0.12278911926231738
LinearTS,9960,0.1227456724232032
LinearTS,9980,0.12281009150878398
LinearTS,10000,0.12280386457590844
LinearTS,10020,0.1226751332284736
LinearTS,10040,0.12267968458318829
LinearTS,10060,0.12276608886117019
LinearTS,10080,0.122865611690215
LinearTS,10100,0.12298993274667452
LinearTS,10120,0.12302728318984656
LinearTS,10140,0.12290365054852861
LinearTS,10160,0.1230262153728699
LinearTS,10180,0.12314493217224647
LinearTS,10200,0.12320570618288926
LinearTS,10220,0.12331080929438999
LinearTS,10240,0.1234534065445281
LinearTS,10260,0.12347567930369285
LinearTS,10280,0.12353763505806845
LinearTS,10300,0.12358673469473429
LinearTS,10320,0.12353230446498457
LinearTS,10340,0.12355324995460835
LinearTS,10360,0.12359091363325309
LinearTS,10380,0.12352713293200764
LinearTS,10400,0.12359333174908653
LinearTS,10420,0.12364792284278267
LinearTS,10440,0.12358001083722123
LinearTS,10460,0.12357940512690278
LinearUCB,1000,0.10497146334841466
LinearUCB,1020,0.10514280949370053
LinearUCB,1040,0.10541272992615987
LinearUCB,1060,0.10572959049248087
LinearUCB,1080,0.10568321646812515
LinearUCB,1100,0.1044012294862619
LinearUCB,1120,0.10360732826627748
LinearUCB,1140,0.10258028787723195
LinearUCB,1160,0.10298052740615633
LinearUCB,1180,0.10330700143627641
LinearUCB,1200,0.10371435992044069
LinearUCB,1220,0.10321491122957188
LinearUCB,1240,0.10310875488692504
LinearUCB,1260,0.10357937379604447
LinearUCB,1280,0.10426504938509619
LinearUCB,1300,0.10469702430591295
LinearUCB,1320,0.10430521909032812
LinearUCB,1340,0.10517506229162736
LinearUCB,1360,0.10606397336199813
LinearUCB,1380,0.10569887163292918
LinearUCB,1400,0.10542747353162948
LinearUCB,1420,0.10566361814737907
LinearUCB,1440,0.10604657611249131
LinearUCB,1460,0.1065605167463688
LinearUCB,1480,0.10659069531323186
LinearUCB,1500,0.10665909845922697
LinearUCB,1520,0.10658349053053519
LinearUCB,1540,0.10648544056988708
LinearUCB,1560,0.10646483733792642
LinearUCB,1580,0.10634243501116288
LinearUCB,1600,0.10614516726024978
LinearUCB,1620,0.1056176767289818
LinearUCB,1640,0.10545862551280522
LinearUCB,1660,0.10593588332895684
LinearUCB,1680,0.10576513914128075
LinearUCB,1700,0.10548944879687765
LinearUCB,1720,0.10589098256745379
LinearUCB,1740,0.10558831618562067
LinearUCB,1760,0.10556345605065291
LinearUCB,1780,0.1055639817277497
LinearUCB,1800,0.10545166204860604
LinearUCB,1820,0.10653529720046254
LinearUCB,1840,0.1065046579820388
LinearUCB,1860,0.1060893901623889
LinearUCB,1880,0.1067589901462182
LinearUCB,1900,0.10699712338266547
LinearUCB,1920,0.10711884393144468
LinearUCB,1940,0.10675669629814193
LinearUCB,1960,0.10659946082828052
LinearUCB,1980,0.1073341891950324
LinearUCB,2000,0.10716901813860333
LinearUCB,2020,0.10687349432189899
LinearUCB,2040,0.10705155069549509
LinearUCB,2060,0.10751576890556162
LinearUCB,2080,0.10763574810360135
LinearUCB,2100,0.10761391712299834
LinearUCB,2120,0.10811978526917818
LinearUCB,2140,0.1088716989536579
LinearUCB,2160,0.10922514955202584
LinearUCB,2180,0.10960470120129547
LinearUCB,2200,0.10992051721146545
LinearUCB,2220,0.11044322403841803
LinearUCB,2240,0.11046806358897891
LinearUCB,2260,0.1106826252738841
LinearUCB,2280,0.11052415214272933
LinearUCB,2300,0.11026652748437678
LinearUCB,2320,0.11068976649100702
LinearUCB,2340,0.11150251011942891
LinearUCB,2360,0.11139436272886569
LinearUCB,2380,0.11159510613136807
LinearUCB,2400,0.11140624061892217
LinearUCB,2420,0.11241891204594189
LinearUCB,2440,0.11289011291719724
LinearUCB,2460,0.11254591978275402
LinearUCB,2480,0.11251903203447113
LinearUCB,2500,0.11245480260387238
LinearUCB,2520,0.1124118891875071
LinearUCB,2540,0.11264671326124341
LinearUCB,2560,0.11243439219933941
LinearUCB,2580,0.11215672227108159
LinearUCB,2600,0.11229447393389838
LinearUCB,2620,0.11268497248116295
LinearUCB,2640,0.11284366377238092
LinearUCB,2660,0.11291939785285642
LinearUCB,2680,0.11305574462195667
LinearUCB,2700,0.11332092903331499
LinearUCB,2720,0.11308363492258153
LinearUCB,2740,0.11306153969768017
LinearUCB,2760,0.1128448542076122
LinearUCB,2780,0.1136759046384471
LinearUCB,2800,0.1140152453181554
LinearUCB,2820,0.11398344480761999
LinearUCB,2840,0.11399070366370095
LinearUCB,2860,0.11388022724411341
LinearUCB,2880,0.11364076286121486
LinearUCB,2900,0.11379248472814309
LinearUCB,2920,0.11377113888904439
LinearUCB,2940,0.11360003318504022
LinearUCB,2960,0.11361795128696515
LinearUCB,2980,0.11353209575423114
LinearUCB,3000,0.11369536881100403
LinearUCB,3020,0.11369856175527478
LinearUCB,3040,0.11359418716665232
LinearUCB,3060,0.11346588618231694
LinearUCB,3080,0.11356726420704034
LinearUCB,3100,0.11356908402843498
LinearUCB,3120,0.11321448113516047
LinearUCB,3140,0.1137594727420991
LinearUCB,3160,0.11351263115012403
LinearUCB,3180,0.11340306086955237
LinearUCB,3200,0.11363472335623266
LinearUCB,3220,0.11384245252845662
LinearUCB,3240,0.1136488970980958
LinearUCB,3260,0.11354983371179488
LinearUCB,3280,0.11373688784659122
LinearUCB,3300,0.11397734561044975
LinearUCB,3320,0.11449189490557
LinearUCB,3340,0.11432091556505747
LinearUCB,3360,0.11397198945270115
LinearUCB,3380,0.11416080078910541
LinearUCB,3400,0.11419162213089074
LinearUCB,3420,0.11401526696154242
LinearUCB,3440,0.11410805656161085
LinearUCB,3460,0.11427674372045124
LinearUCB,3480,0.11448690129280184
LinearUCB,3500,0.11426690062682636
LinearUCB,3520,0.1143719317055986
LinearUCB,3540,0.11425466684760673
LinearUCB,3560,0.11426033350558742
LinearUCB,3580,0.1141212576974866
LinearUCB,3600,0.11412735021683888
LinearUCB,3620,0.11408655818337812
LinearUCB,3640,0.11410502355457898
LinearUCB,3660,0.11375799905295404
LinearUCB,3680,0.11368384879412534
LinearUCB,3700,0.11351428208505016
LinearUCB,3720,0.11332252823804351
LinearUCB,3740,0.11345414575126657
LinearUCB,3760,0.11363189788303275
LinearUCB,3780,0.11365476925828648
LinearUCB,3800,0.11402742293233303
LinearUCB,3820,0.11411892898234602
LinearUCB,3840,0.11395317817279121
LinearUCB,3860,0.11420654995481287
LinearUCB,3880,0.11418244132654447
LinearUCB,3900,0.11374655458344388
LinearUCB,3920,0.11364970483494853
LinearUCB,3940,0.11359041697010698
LinearUCB,3960,0.11362340903902791
LinearUCB,3980,0.11365974308666126
LinearUCB,4000,0.11402341323234479
LinearUCB,4020,0.11430811487539808
LinearUCB,4040,0.11437094336726115
LinearUCB,4060,0.11467033335957283
LinearUCB,4080,0.11471543375190299
LinearUCB,4100,0.11451994239945092
LinearUCB,4120,0.11438477243408184
LinearUCB,4140,0.11438779456030854
LinearUCB,4160,0.1143160154655055
LinearUCB,4180,0.11421825463283458
LinearUCB,4200,0.11403454146222405
LinearUCB,4220,0.11431677013882798
LinearUCB,4240,0.1145852949902157
LinearUCB,4260,0.11462235236235092
LinearUCB,4280,0.11464915684025549
LinearUCB,4300,0.1146137017021999
LinearUCB,4320,0.11445643835167038
LinearUCB,4340,0.11449346794341726
LinearUCB,4360,0.1146921005130078
LinearUCB,4380,0.11488437620861527
LinearUCB,4400,0.11483819721080499
LinearUCB,4420,0.11480138255180276
LinearUCB,4440,0.11464994600999975
LinearUCB,4460,0.11461672153972023
LinearUCB,4480,0.11466566965054602
LinearUCB,4500,0.11459904692498922
LinearUCB,4520,0.11456774657468861
LinearUCB,4540,0.11459235251593158
LinearUCB,4560,0.11452660887654614
LinearUCB,4580,0.11440909372643905
LinearUCB,4600,0.11448486537836954
LinearUCB,4620,0.11468863429952515
LinearUCB,4640,0.11462537571746094
LinearUCB,4660,0.11466384955649986
LinearUCB,4680,0.11444931450480897
LinearUCB,4700,0.11428181541803567
LinearUCB,4720,0.114574389179211
LinearUCB,4740,0.11476250794556962
LinearUCB,4760,0.11466513941110949
LinearUCB,4780,0.11480849619521688
LinearUCB,4800,0.11486814100199047
LinearUCB,4820,0.1149108361888888
LinearUCB,4840,0.11491349890974599
LinearUCB,4860,0.11483205268817073
LinearUCB,4880,0.11480247954933982
LinearUCB,4900,0.11450885240667673
LinearUCB,4920,0.11426809623783446
LinearUCB,4940,0.11422905569994907
LinearUCB,4960,0.11425148349684022
LinearUCB,4980,0.11417394766086186
LinearUCB,5000,0.11418593630323469
LinearUCB,5020,0.11422844097300242
LinearUCB,5040,0.1140608572509098
LinearUCB,5060,0.11411429009455626
LinearUCB,5080,0.1140752230703798
LinearUCB,5100,0.11404085739010758
LinearUCB,5120,0.1142419066956014
LinearUCB,5140,0.11430294340659772
LinearUCB,5160,0.1143522150057172
LinearUCB,5180,0.11417620694074632
LinearUCB,5200,0.11394294593500305
LinearUCB,5220,0.11363225829571322
LinearUCB,5240,0.11366422206651094
LinearUCB,5260,0.11375688762951151
LinearUCB,5280,0.11393903977295337
LinearUCB,5300,0.11413175783127019
LinearUCB,5320,0.11425675219220494
LinearUCB,5340,0.1141900841467118
LinearUCB,5360,0.11425149524736197
LinearUCB,5380,0.11438965092180578
LinearUCB,5400,0.1144049730775495
LinearUCB,5420,0.11463598778668224
LinearUCB,5440,0.11471842217471093
LinearUCB,5460,0.11464837772439056
LinearUCB,5480,0.11468885090126141
LinearUCB,5500,0.11473495511168932
LinearUCB,5520,0.11494330312696831
LinearUCB,5540,0.11493463768890608
LinearUCB,5560,0.11484956470032336
LinearUCB,5580,0.11465773455016388
LinearUCB,5600,0.1146487162130805
LinearUCB,5620,0.11483752396576118
LinearUCB,5640,0.1149184805176457
LinearUCB,5660,0.11496976236112001
LinearUCB,5680,0.11490182252785254
LinearUCB,5700,0.11482278387800683
LinearUCB,5720,0.11482624573167954
LinearUCB,5740,0.11490412811634268
LinearUCB,5760,0.11468329176517225
LinearUCB,5780,0.11481232797299007
LinearUCB,5800,0.11491959292587796
LinearUCB,5820,0.11477943919342928
LinearUCB,5840,0.11485677775653962
LinearUCB,5860,0.11486152868414365
LinearUCB,5880,0.11485516614382801
LinearUCB,5900,0.1145877011974415
LinearUCB,5920,0.11466107548447181
LinearUCB,5940,0.11476137722012644
LinearUCB,5960,0.11501386001640122
LinearUCB,5980,0.11501883780637091
LinearUCB,6000,0.11506524661677844
LinearUCB,6020,0.11546424029199794
LinearUCB,6040,0.11550125817582386
LinearUCB,6060,0.11531367481713274
LinearUCB,6080,0.1152193872461741
LinearUCB,6100,0.1151221066163109
LinearUCB,6120,0.11502055455877001
LinearUCB,6140,0.11520684921800652
LinearUCB,6160,0.11527313819893117
LinearUCB,6180,0.11520702114187342
LinearUCB,6200,0.1151185075257853
LinearUCB,6220,0.11521564840070654
LinearUCB,6240,0.11508548151200214
LinearUCB,6260,0.11531780215386209
LinearUCB,6280,0.1152841523301862
LinearUCB,6300,0.11529504033633428
LinearUCB,6320,0.11536878545158426
LinearUCB,6340,0.11556576368559698
LinearUCB,6360,0.11565404449009184
LinearUCB,6380,0.11579969186084223
LinearUCB,6400,0.1159282811417332
LinearUCB,6420,0.1161420492142773
LinearUCB,6440,0.11607465960678369
LinearUCB,6460,0.1160593510864096
LinearUCB,6480,0.11597912440908932
LinearUCB,6500,0.11584726630953174
LinearUCB,6520,0.11585385221636656
LinearUCB,6540,0.11587697938352441
LinearUCB,6560,0.11587652593386855
LinearUCB,6580,0.11584535201453385
LinearUCB,6600,0.11556334447312352
LinearUCB,6620,0.11542541516722656
LinearUCB,6640,0.1154113074269913
LinearUCB,6660,0.11545211322023222
LinearUCB,6680,0.11557453338499253
LinearUCB,6700,0.11571654406954439
LinearUCB,6720,0.11584834487330149
LinearUCB,6740,0.115982349357847
LinearUCB,6760,0.1159793275369477
LinearUCB,6780,0.11581704452583176
LinearUCB,6800,0.11585280246225264
LinearUCB,6820,0.11574138368565785
LinearUCB,6840,0.11577556202010597
LinearUCB,6860,0.11593618380653611
LinearUCB,6880,0.11590585963221416
LinearUCB,6900,0.11571214557644792
LinearUCB,6920,0.11564135975054501
LinearUCB,6940,0.11563623949407939
LinearUCB,6960,0.11558424276402988
LinearUCB,6980,0.11547903386003658
LinearUCB,7000,0.1156174633986735
LinearUCB,7020,0.11570595925920367
LinearUCB,7040,0.11572826032265603
LinearUCB,7060,0.1158373908096391
LinearUCB,7080,0.115972553189118
LinearUCB,7100,0.11599506005372447
LinearUCB,7120,0.11605572452962391
LinearUCB,7140,0.11611345014950789
LinearUCB,7160,0.11626960290570615
LinearUCB,7180,0.11628160092859548
LinearUCB,7200,0.11607641798205096
LinearUCB,7220,0.11591064465267877
LinearUCB,7240,0.11581524367982485
LinearUCB,7260,0.11563666354059605
LinearUCB,7280,0.1154376127266057
LinearUCB,7300,0.11539556724146986
LinearUCB,7320,0.11528500663194223
LinearUCB,7340,0.11539218088515946
LinearUCB,7360,0.11544381764876545
LinearUCB,7380,0.11545213845469884
LinearUCB,7400,0.11536702806762573
LinearUCB,7420,0.11541891039169525
LinearUCB,7440,0.11544137535210952
LinearUCB,7460,0.11548858492101448
LinearUCB,7480,0.11537701272496485
LinearUCB,7500,0.11524815450307455
LinearUCB,7520,0.11533285602091893
LinearUCB,7540,0.11532302892560523
LinearUCB,7560,0.11529262798806955
LinearUCB,7580,0.11524674153731299
LinearUCB,7600,0.1153004539738038
LinearUCB,7620,0.11523066357600127
LinearUCB,7640,0.11519972400772048
LinearUCB,7660,0.11528078728670979
LinearUCB,7680,0.11513114668164098
LinearUCB,7700,0.11518803600495102
LinearUCB,7720,0.11534602145668686
LinearUCB,7740,0.1152947193905606
LinearUCB,7760,0.11527468086538005
LinearUCB,7780,0.11529780136463007
LinearUCB,7800,0.11516821910441168
LinearUCB,7820,0.115154621972053
LinearUCB,7840,0.11512845337962539
LinearUCB,7860,0.11499358750159401
LinearUCB,7880,0.11506666533931835
LinearUCB,7900,0.115182403090308
LinearUCB,7920,0.11514375309102977
LinearUCB,7940,0.11526272796624672
LinearUCB,7960,0.11533733839734711
LinearUCB,7980,0.11525544789083254
LinearUCB,8000,0.11535462832481343
LinearUCB,8020,0.11538510151039308
LinearUCB,8040,0.11537546087228986
LinearUCB,8060,0.11528846618960996
LinearUCB,8080,0.11536033992098395
LinearUCB,8100,0.11527048760729725
LinearUCB,8120,0.11527779092390324
LinearUCB,8140,0.11528924048020113
LinearUCB,8160,0.11530528804295105
LinearUCB,8180,0.11531235215258955
LinearUCB,8200,0.11530104272261801
LinearUCB,8220,0.11522478303508445
LinearUCB,8240,0.11558452805682132
LinearUCB,8260,0.11573252387303648
LinearUCB,8280,0.11586663684341743
LinearUCB,8300,0.11587581954164829
LinearUCB,8320,0.1160268400996894
LinearUCB,8340,0.11606497280335006
LinearUCB,8360,0.11635845811300952
LinearUCB,8380,0.11643441699653236
LinearUCB,8400,0.1165272591098901
LinearUCB,8420,0.11651390002597482
LinearUCB,8440,0.11649789128195472
LinearUCB,8460,0.1165016311764451
LinearUCB,8480,0.1165388340430949
LinearUCB,8500,0.11662637096048332
LinearUCB,8520,0.1164844186890541
LinearUCB,8540,0.11656009920785712
LinearUCB,8560,0.11673900981000475
LinearUCB,8580,0.11706657824654673
LinearUCB,8600,0.11698223336793268
LinearUCB,8620,0.11706945777966765
LinearUCB,8640,0.11697553968532885
LinearUCB,8660,0.11692491622492611
LinearUCB,8680,0.11687470802375576
LinearUCB,8700,0.11679089401916075
LinearUCB,8720,0.11661244426881091
LinearUCB,8740,0.11656050503180307
LinearUCB,8760,0.11660468258584364
LinearUCB,8780,0.11657352574695687
LinearUCB,8800,0.11657790119433108
LinearUCB,8820,0.11649353555606094
LinearUCB,8840,0.11648922440648352
LinearUCB,8860,0.1166122474185995
LinearUCB,8880,0.11645041211925593
LinearUCB,8900,0.11640343561221671
LinearUCB,8920,0.11638385558282345
LinearUCB,8940,0.11636232174639535
LinearUCB,8960,0.11634752724738423
LinearUCB,8980,0.11628280318816829
LinearUCB,9000,0.11616975329269012
LinearUCB,9020,0.11613861275181421
LinearUCB,9040,0.11622150727459449
LinearUCB,9060,0.11637746115812327
LinearUCB,9080,0.11638631754867373
LinearUCB,9100,0.11636997127679516
LinearUCB,9120,0.11628890379288738
LinearUCB,9140,0.11635541193580536
LinearUCB,9160,0.11636303976315579
LinearUCB,9180,0.11632921809372682
LinearUCB,9200,0.11646159662174678
LinearUCB,9220,0.11648631183025392
LinearUCB,9240,0.11632241139350549
LinearUCB,9260,0.11654669841537603
LinearUCB,9280,0.11674793052528912
LinearUCB,9300,0.11664249911417458
LinearUCB,9320,0.11671200708638355
LinearUCB,9340,0.11670953833731998
LinearUCB,9360,0.11663332209260334
LinearUCB,9380,0.11677609387125075
LinearUCB,9400,0.11680107135396244
LinearUCB,9420,0.11685863759825305
LinearUCB,9440,0.1169116933357561
LinearUCB,9460,0.11689729833563403
LinearUCB,9480,0.11686235846006812
LinearUCB,9500,0.11691806829183861
LinearUCB,9520,0.11683043128170138
LinearUCB,9540,0.11687558119620917
LinearUCB,9560,0.11705499304533926
LinearUCB,9580,0.11703179649195589
LinearUCB,9600,0.11684499424858318
LinearUCB,9620,0.11687593164389151
LinearUCB,9640,0.11699217972213731
LinearUCB,9660,0.11701086998989109
LinearUCB,9680,0.11695654268190626
LinearUCB,9700,0.11687688327140756
LinearUCB,9720,0.11675764347796778
LinearUCB,9740,0.11682890397180203
LinearUCB,9760,0.11688207987615429
LinearUCB,9780,0.11681202234713596
LinearUCB,9800,0.11680844262223525
LinearUCB,9820,0.11682361315811897
LinearUCB,9840,0.11688867878081563
LinearUCB,9860,0.11686340884363415
LinearUCB,9880,0.11694274372735308
LinearUCB,9900,0.11689354594675465
LinearUCB,9920,0.11687882495298323
LinearUCB,9940,0.1169643924555966
LinearUCB,9960,0.11685907045064642
LinearUCB,9980,0.116955840347478
LinearUCB,10000,0.11688265225212852
LinearUCB,10020,0.11676648597710779
LinearUCB,10040,0.11679051619193462
LinearUCB,10060,0.11688329044637126
LinearUCB,10080,0.11693039396899554
LinearUCB,10100,0.11707968993474478
LinearUCB,10120,0.11707359801042262
LinearUCB,10140,0.11701995820603155
LinearUCB,10160,0.11710670830076807
LinearUCB,10180,0.11715231458057175
LinearUCB,10200,0.11716634002119351
LinearUCB,10220,0.11727203086810921
LinearUCB,10240,0.11737154525540201
LinearUCB,10260,0.11739661481475815
LinearUCB,10280,0.11749065317139791
LinearUCB,10300,0.1176170081451385
LinearUCB,10320,0.11752703688091766
LinearUCB,10340,0.11752296282864472
LinearUCB,10360,0.11750468067202412
LinearUCB,10380,0.11752894168457483
LinearUCB,10400,0.11767655557625849
LinearUCB,10420,0.11773600661791615
LinearUCB,10440,0.11773437925151717
LinearUCB,10460,0.11774571432975973
NeuralTS,1000,0.09617504067121184
NeuralTS,1020,0.09554334478390007
NeuralTS,1040,0.09525772765645195
NeuralTS,1060,0.0954608424228695
NeuralTS,1080,0.09558174167213031
NeuralTS,1100,0.09542101212511463
NeuralTS,1120,0.09497013716274662
NeuralTS,1140,0.09391131361962339
NeuralTS,1160,0.09502541711624958
NeuralTS,1180,0.09520824764594814
NeuralTS,1200,0.09447465225514672
NeuralTS,1220,0.09428985520044403
NeuralTS,1240,0.09452160486245235
NeuralTS,1260,0.0949938986146771
NeuralTS,1280,0.09553802763184145
NeuralTS,1300,0.09656558875183222
NeuralTS,1320,0.09630258854050096
NeuralTS,1340,0.09727804663062643
NeuralTS,1360,0.09843883425617767
NeuralTS,1380,0.09857120026479381
NeuralTS,1400,0.09887411843485193
NeuralTS,1420,0.09907250119559624
NeuralTS,1440,0.09925633871381158
NeuralTS,1460,0.09951799886115716
NeuralTS,1480,0.09937340134915632
NeuralTS,1500,0.09916288883826467
NeuralTS,1520,0.09915819140886067
NeuralTS,1540,0.09913707548336854
NeuralTS,1560,0.09901097953355241
NeuralTS,1580,0.09909268861117451
NeuralTS,1600,0.09903885946780774
NeuralTS,1620,0.09870545579947472
NeuralTS,1640,0.09830195028048266
NeuralTS,1660,0.09833951967359497
NeuralTS,1680,0.09773272341076174
NeuralTS,1700,0.09821280222263815
NeuralTS,1720,0.09850809925527798
NeuralTS,1740,0.09849430805829651
NeuralTS,1760,0.09827093229172291
NeuralTS,1780,0.09796264713390175
NeuralTS,1800,0.09751898521853566
NeuralTS,1820,0.098342416966373
NeuralTS,1840,0.0983972649356529
NeuralTS,1860,0.09833156427467778
NeuralTS,1880,0.0992931570864188
NeuralTS,1900,0.09936251593421615
NeuralTS,1920,0.09918042983053885
NeuralTS,1940,0.09934977143669771
NeuralTS,1960,0.09951493760805398
NeuralTS,1980,0.09981918287176499
NeuralTS,2000,0.0997697447976397
NeuralTS,2020,0.09958528203939573
NeuralTS,2040,0.09926531354967229
NeuralTS,2060,0.10019314417939026
NeuralTS,2080,0.10031456262762324
NeuralTS,2100,0.10076921734657165
NeuralTS,2120,0.10107051645550445
NeuralTS,2140,0.1014584431005781
NeuralTS,2160,0.10160889323161067
NeuralTS,2180,0.1022127020471737
NeuralTS,2200,0.10305156991019025
NeuralTS,2220,0.10326775910068943
NeuralTS,2240,0.10324520501905354
NeuralTS,2260,0.10320051737625284
NeuralTS,2280,0.10307804333534162
NeuralTS,2300,0.10325531320321786
NeuralTS,2320,0.10356968831852761
NeuralTS,2340,0.10414965840325836
NeuralTS,2360,0.10405637684211481
NeuralTS,2380,0.10450514017616848
NeuralTS,2400,0.10447753693587646
NeuralTS,2420,0.10538533045328946
NeuralTS,2440,0.1057772595353891
NeuralTS,2460,0.10548583917764316
NeuralTS,2480,0.10568134541772002
NeuralTS,2500,0.10552115080975313
NeuralTS,2520,0.10524303706246994
NeuralTS,2540,0.1052714799128644
NeuralTS,2560,0.1053809436327047
NeuralTS,2580,0.10532781033579891
NeuralTS,2600,0.10548753594330591
NeuralTS,2620,0.10604400771798864
NeuralTS,2640,0.10595730537413647
NeuralTS,2660,0.10613198729601565
NeuralTS,2680,0.10623257452843005
NeuralTS,2700,0.10625383441184728
NeuralTS,2720,0.10594184752676862
NeuralTS,2740,0.10602821470608756
NeuralTS,2760,0.10599663455377645
NeuralTS,2780,0.10648990906739852
NeuralTS,2800,0.106583107118052
NeuralTS,2820,0.10666906818791744
NeuralTS,2840,0.10657354603106149
NeuralTS,2860,0.1065633901671657
NeuralTS,2880,0.10642901353356314
NeuralTS,2900,0.10704303094787064
NeuralTS,2920,0.10728679422187358
NeuralTS,2940,0.10706797414950626
NeuralTS,2960,0.10721317771873239
NeuralTS,2980,0.1071021014307556
NeuralTS,3000,0.10701098694276003
NeuralTS,3020,0.10700072536365139
NeuralTS,3040,0.10696431341119543
NeuralTS,3060,0.10680814124172884
NeuralTS,3080,0.10729045000137652
NeuralTS,3100,0.10740265404067571
NeuralTS,3120,0.10702852160454657
NeuralTS,3140,0.10734819571272819
NeuralTS,3160,0.10712744002588735
NeuralTS,3180,0.10695162746868717
NeuralTS,3200,0.10720598346578282
NeuralTS,3220,0.10749697761969536
NeuralTS,3240,0.1072846749594396
NeuralTS,3260,0.1071960184409682
NeuralTS,3280,0.10736813311806977
NeuralTS,3300,0.10727986685256262
NeuralTS,3320,0.1078953374659041
NeuralTS,3340,0.10773975088399548
NeuralTS,3360,0.10740221572690606
NeuralTS,3380,0.10785966767501023
NeuralTS,3400,0.10809174557696188
NeuralTS,3420,0.10798278226316886
NeuralTS,3440,0.10820564133929436
NeuralTS,3460,0.10847515273305323
NeuralTS,3480,0.10859785886525135
NeuralTS,3500,0.10855580159838556
NeuralTS,3520,0.10864602244597657
NeuralTS,3540,0.10844773926909997
NeuralTS,3560,0.10852196214848076
NeuralTS,3580,0.10841658474835598
NeuralTS,3600,0.10826202725128117
NeuralTS,3620,0.10835145223339936
NeuralTS,3640,0.10832327622102154
NeuralTS,3660,0.10813257117736663
NeuralTS,3680,0.10828180428721616
NeuralTS,3700,0.10832353946840427
NeuralTS,3720,0.1082175840779928
NeuralTS,3740,0.10862223878564128
NeuralTS,3760,0.1087490164207784
NeuralTS,3780,0.10872293399961827
NeuralTS,3800,0.10899585432565861
NeuralTS,3820,0.10926327901662226
NeuralTS,3840,0.10920617068674972
NeuralTS,3860,0.10947054995244351
NeuralTS,3880,0.10938848636655255
NeuralTS,3900,0.10909394709442723
NeuralTS,3920,0.10918438792491612
NeuralTS,3940,0.10926687641906489
NeuralTS,3960,0.10912507032813142
NeuralTS,3980,0.10933420536453906
NeuralTS,4000,0.10985584779146322
NeuralTS,4020,0.11008012436057417
NeuralTS,4040,0.10997525022609236
NeuralTS,4060,0.11014932369606488
NeuralTS,4080,0.11039707401876941
NeuralTS,4100,0.11022393562548204
NeuralTS,4120,0.11011492865623453
NeuralTS,4140,0.11013439162637659
NeuralTS,4160,0.11002358217258482
NeuralTS,4180,0.10991896548275266
NeuralTS,4200,0.10965903466904803
NeuralTS,4220,0.10980770801478476
NeuralTS,4240,0.11009747290417868
NeuralTS,4260,0.11025633770387107
NeuralTS,4280,0.11024814749240701
NeuralTS,4300,0.11041987404454424
NeuralTS,4320,0.11037854049211777
NeuralTS,4340,0.11038199440479558
NeuralTS,4360,0.11049602544745411
NeuralTS,4380,0.11071720247536407
NeuralTS,4400,0.11086813233937845
NeuralTS,4420,0.11103205013859865
NeuralTS,4440,0.11084264251018348
NeuralTS,4460,0.11087169815349765
NeuralTS,4480,0.11090541644117957
NeuralTS,4500,0.11083328884583224
NeuralTS,4520,0.11084660223860482
NeuralTS,4540,0.110821489272433
NeuralTS,4560,0.11084022347037162
NeuralTS,4580,0.11085690850144282
NeuralTS,4600,0.11116332427321571
NeuralTS,4620,0.11140344527238487
NeuralTS,4640,0.11150557427496868
NeuralTS,4660,0.11145865443682211
NeuralTS,4680,0.11130037260247719
NeuralTS,4700,0.11124213537223336
NeuralTS,4720,0.11152230817581471
NeuralTS,4740,0.11154830524346404
NeuralTS,4760,0.11145465272271066
NeuralTS,4780,0.11146538309484276
NeuralTS,4800,0.11137008235745581
NeuralTS,4820,0.11154426453780845
NeuralTS,4840,0.11163451206356655
NeuralTS,4860,0.1115108407429923
NeuralTS,4880,0.11160432521909879
NeuralTS,4900,0.11148218299235531
NeuralTS,4920,0.11132168405961249
NeuralTS,4940,0.11132890431458572
NeuralTS,4960,0.11127348775883726
NeuralTS,4980,0.11122905838475436
NeuralTS,5000,0.11139143941720005
NeuralTS,5020,0.11146322752137658
NeuralTS,5040,0.1114008443410122
NeuralTS,5060,0.11138632461165064
NeuralTS,5080,0.1113522224727074
NeuralTS,5100,0.11125703166506594
NeuralTS,5120,0.1113005753250185
NeuralTS,5140,0.11126779049009644
NeuralTS,5160,0.11113885707859107
NeuralTS,5180,0.11100146163328611
NeuralTS,5200,0.11081583768874889
NeuralTS,5220,0.11059639496695091
NeuralTS,5240,0.11073553508463951
NeuralTS,5260,0.11081784888787864
NeuralTS,5280,0.11076018766382359
NeuralTS,5300,0.11082691334936946
NeuralTS,5320,0.1109188120331683
NeuralTS,5340,0.11095199655198414
NeuralTS,5360,0.11100946049674057
NeuralTS,5380,0.11106026251499897
NeuralTS,5400,0.1112848589444804
NeuralTS,5420,0.11173083971131557
NeuralTS,5440,0.1117580276949837
NeuralTS,5460,0.11180241626389702
NeuralTS,5480,0.11177533500029838
NeuralTS,5500,0.11191677825076068
NeuralTS,5520,0.11209329840122749
NeuralTS,5540,0.11225404956121693
NeuralTS,5560,0.11228918510311567
NeuralTS,5580,0.11212269461806627
NeuralTS,5600,0.11203413324419458
NeuralTS,5620,0.11197260614926025
NeuralTS,5640,0.1118883623829839
NeuralTS,5660,0.11195820647117209
NeuralTS,5680,0.11196683963335448
NeuralTS,5700,0.1119424140012233
NeuralTS,5720,0.1117994585304864
NeuralTS,5740,0.11186978380799452
NeuralTS,5760,0.1116937759201982
NeuralTS,5780,0.11161621714848136
NeuralTS,5800,0.11168172767249848
NeuralTS,5820,0.11156696239035677
NeuralTS,5840,0.11168546695808716
NeuralTS,5860,0.11158191015762069
NeuralTS,5880,0.1114555523402916
NeuralTS,5900,0.11140710290367915
NeuralTS,5920,0.11147472562815833
NeuralTS,5940,0.1114212234961681
NeuralTS,5960,0.11149366229190884
NeuralTS,5980,0.11150546124472366
NeuralTS,6000,0.11145879075270838
NeuralTS,6020,0.11181786030949584
NeuralTS,6040,0.11188174363583057
NeuralTS,6060,0.11170461791119186
NeuralTS,6080,0.11162661499123304
NeuralTS,6100,0.11166966569595367
NeuralTS,6120,0.11149179163437516
NeuralTS,6140,0.11167286853686877
NeuralTS,6160,0.11163218791551431
NeuralTS,6180,0.11158745755745467
NeuralTS,6200,0.11162614056151786
NeuralTS,6220,0.11164017126452007
NeuralTS,6240,0.11164327064355604
NeuralTS,6260,0.11178200783505549
NeuralTS,6280,0.11182153427803691
NeuralTS,6300,0.11185556068029645
NeuralTS,6320,0.11178353514818616
NeuralTS,6340,0.11197808452897769
NeuralTS,6360,0.11208866077147173
NeuralTS,6380,0.11241739150023812
NeuralTS,6400,0.1125557226423375
NeuralTS,6420,0.11262310411916289
NeuralTS,6440,0.11259212911230224
NeuralTS,6460,0.1125587311239237
NeuralTS,6480,0.11252040554747428
NeuralTS,6500,0.11238437109104954
NeuralTS,6520,0.11236580020513083
NeuralTS,6540,0.11244554089029238
NeuralTS,6560,0.1124999484694982
NeuralTS,6580,0.11249884974308119
NeuralTS,6600,0.11238858068663203
NeuralTS,6620,0.11232249223299794
NeuralTS,6640,0.1122740074972796
NeuralTS,6660,0.11224525863213107
NeuralTS,6680,0.1122863490092876
NeuralTS,6700,0.11246624364981295
NeuralTS,6720,0.11240746380696848
NeuralTS,6740,0.11236644209261516
NeuralTS,6760,0.11239511819553237
NeuralTS,6780,0.11226768288320173
NeuralTS,6800,0.11235978525519058
NeuralTS,6820,0.11248756080492987
NeuralTS,6840,0.11263320068405663
NeuralTS,6860,0.1128258516811317
NeuralTS,6880,0.11285259381639857
NeuralTS,6900,0.11278589584515535
NeuralTS,6920,0.1128313051923913
NeuralTS,6940,0.11283307607251233
NeuralTS,6960,0.11273329473396067
NeuralTS,6980,0.11270865229769153
NeuralTS,7000,0.11285996654633693
NeuralTS,7020,0.11289778385959313
NeuralTS,7040,0.11292658791935002
NeuralTS,7060,0.11304268090188452
NeuralTS,7080,0.11298724636931683
NeuralTS,7100,0.11299664740041625
NeuralTS,7120,0.11307514908114999
NeuralTS,7140,0.11313347271982596
NeuralTS,7160,0.11330286559778466
NeuralTS,7180,0.11332740190426384
NeuralTS,7200,0.11321208159670425
NeuralTS,7220,0.11313972852067963
NeuralTS,7240,0.11317482364685907
NeuralTS,7260,0.11305308590770173
NeuralTS,7280,0.11290159515413821
NeuralTS,7300,0.1129271604978976
NeuralTS,7320,0.11285907754197551
NeuralTS,7340,0.1129090251994481
NeuralTS,7360,0.11293380281815499
NeuralTS,7380,0.1129791868760335
NeuralTS,7400,0.11295520022141244
NeuralTS,7420,0.11309325539575983
NeuralTS,7440,0.1131250029408594
NeuralTS,7460,0.11323207647000849
NeuralTS,7480,0.11313753599657274
NeuralTS,7500,0.11311053600674399
NeuralTS,7520,0.11313433319186811
NeuralTS,7540,0.11323146623186618
NeuralTS,7560,0.11331727131037529
NeuralTS,7580,0.11341486106049976
NeuralTS,7600,0.11343491950003902
NeuralTS,7620,0.11339060555597918
NeuralTS,7640,0.11345778145040117
NeuralTS,7660,0.1135498062092132
NeuralTS,7680,0.11350988022975503
NeuralTS,7700,0.11364509223778904
NeuralTS,7720,0.11371657739511373
NeuralTS,7740,0.11370318785805524
NeuralTS,7760,0.11370783365929911
NeuralTS,7780,0.11372528406435799
NeuralTS,7800,0.11364060120277443
NeuralTS,7820,0.11367479387312265
NeuralTS,7840,0.11366599024519203
NeuralTS,7860,0.1136380664529493
NeuralTS,7880,0.11379567804823947
NeuralTS,7900,0.1139470951175637
NeuralTS,7920,0.11394756054017945
NeuralTS,7940,0.11396574376303259
NeuralTS,7960,0.11397323133886243
NeuralTS,7980,0.11386938930012956
NeuralTS,8000,0.11392702426210852
NeuralTS,8020,0.1139496900462725
NeuralTS,8040,0.11395193742845099
NeuralTS,8060,0.11385699250578671
NeuralTS,8080,0.1138771362078309
NeuralTS,8100,0.11381293994776091
NeuralTS,8120,0.11384015744391839
NeuralTS,8140,0.11384436868509745
NeuralTS,8160,0.11381858392161899
NeuralTS,8180,0.11393932243999808
NeuralTS,8200,0.11400384771642752
NeuralTS,8220,0.11402239387937056
NeuralTS,8240,0.1143339099739051
NeuralTS,8260,0.11446012927269202
NeuralTS,8280,0.11442950765206676
NeuralTS,8300,0.1144773903721185
NeuralTS,8320,0.11464871859338682
NeuralTS,8340,0.11479401098254337
NeuralTS,8360,0.11494073199274212
NeuralTS,8380,0.11518129218060501
NeuralTS,8400,0.1151903297226295
NeuralTS,8420,0.11517372112087705
NeuralTS,8440,0.11519138876913071
NeuralTS,8460,0.11519831621298056
NeuralTS,8480,0.11525327444836451
NeuralTS,8500,0.11530333513256455
NeuralTS,8520,0.11531686539307932
NeuralTS,8540,0.1153634699458541
NeuralTS,8560,0.11548669253492179
NeuralTS,8580,0.11579401123526342
NeuralTS,8600,0.11570681987576287
NeuralTS,8620,0.11569592813707961
NeuralTS,8640,0.11568566895987185
NeuralTS,8660,0.1157102057562687
NeuralTS,8680,0.11558235557168432
NeuralTS,8700,0.11548344732922027
NeuralTS,8720,0.11535580138175565
NeuralTS,8740,0.11534408944463588
NeuralTS,8760,0.11532689860360547
NeuralTS,8780,0.11540327873821424
NeuralTS,8800,0.11533540913722334
NeuralTS,8820,0.11527330927829617
NeuralTS,8840,0.11534706276385015
NeuralTS,8860,0.11554335473682723
NeuralTS,8880,0.11544764551931673
NeuralTS,8900,0.11542506833083184
NeuralTS,8920,0.11544875783727618
NeuralTS,8940,0.11536283877160246
NeuralTS,8960,0.11554596575262122
NeuralTS,8980,0.11554510120960672
NeuralTS,9000,0.11544753413532385
NeuralTS,9020,0.11541552426769795
NeuralTS,9040,0.11555373349120375
NeuralTS,9060,0.11577708874765695
NeuralTS,9080,0.1157178949042703
NeuralTS,9100,0.11566467183406264
NeuralTS,9120,0.1155911510092025
NeuralTS,9140,0.11568234675640161
NeuralTS,9160,0.11570283172728252
NeuralTS,9180,0.11571887539347261
NeuralTS,9200,0.11577628185837371
NeuralTS,9220,0.11578367033412569
NeuralTS,9240,0.1157050300439877
NeuralTS,9260,0.11597104435894906
NeuralTS,9280,0.11614624345899034
NeuralTS,9300,0.11609503536456682
NeuralTS,9320,0.1161634747691502
NeuralTS,9340,0.11623164839107522
NeuralTS,9360,0.11622175969344521
NeuralTS,9380,0.11636739363831791
NeuralTS,9400,0.11645428227584852
NeuralTS,9420,0.11647774721930906
NeuralTS,9440,0.11649782063279188
NeuralTS,9460,0.11655014289088221
NeuralTS,9480,0.1164607341425156
NeuralTS,9500,0.11654937637628927
NeuralTS,9520,0.11643866337330237
NeuralTS,9540,0.1163544890347345
NeuralTS,9560,0.11654396059641535
NeuralTS,9580,0.11665220508094347
NeuralTS,9600,0.11658204414902669
NeuralTS,9620,0.11664127016712786
NeuralTS,9640,0.11668877273674792
NeuralTS,9660,0.116734786111565
NeuralTS,9680,0.11674166216856181
NeuralTS,9700,0.11666730057135641
NeuralTS,9720,0.1165442627741717
NeuralTS,9740,0.11654785457452983
NeuralTS,9760,0.11666862427151926
NeuralTS,9780,0.11668652626338724
NeuralTS,9800,0.1166741535366516
NeuralTS,9820,0.11668201887603885
NeuralTS,9840,0.11667302785192431
NeuralTS,9860,0.11671597750924428
NeuralTS,9880,0.1167575179437998
NeuralTS,9900,0.11665185491244581
NeuralTS,9920,0.11664491592158724
NeuralTS,9940,0.11674232045144256
NeuralTS,9960,0.11678022627549955
NeuralTS,9980,0.11689513889342255
NeuralTS,10000,0.11695465144326153
NeuralTS,10020,0.11685344308894258
NeuralTS,10040,0.11686939950680567
NeuralTS,10060,0.11701892030971814
NeuralTS,10080,0.11709223668673177
NeuralTS,10100,0.11723981624275552
NeuralTS,10120,0.11725452256377913
NeuralTS,10140,0.11717275016842796
NeuralTS,10160,0.11737837914749055
NeuralTS,10180,0.11748754956240687
NeuralTS,10200,0.11755707061717652
NeuralTS,10220,0.11765082532268498
NeuralTS,10240,0.11776080968868623
NeuralTS,10260,0.11776170215010699
NeuralTS,10280,0.1178572920338437
NeuralTS,10300,0.11788694703216943
NeuralTS,10320,0.1178289941798452
NeuralTS,10340,0.11782796978650684
NeuralTS,10360,0.11786750914273407
NeuralTS,10380,0.11790787509121634
NeuralTS,10400,0.11797714290963772
NeuralTS,10420,0.11804375492292664
NeuralTS,10440,0.11798278990712262
NeuralTS,10460,0.11802683473613544
Original,1000,0.08726658516714762
Original,1020,0.0872757382269233
Original,1040,0.08688892236839323
Original,1060,0.08720788443503306
Original,1080,0.08735435244995231
Original,1100,0.08674295565788989
Original,1120,0.08652944733837335
Original,1140,0.08642172467665882
Original,1160,0.08690273362955502
Original,1180,0.08749317626915398
Original,1200,0.08741431013578119
Original,1220,0.08734226311326357
Original,1240,0.08750944426301549
Original,1260,0.08808443016084394
Original,1280,0.08849347497042923
Original,1300,0.08870760709234718
Original,1320,0.0884037363214869
Original,1340,0.08906751202077651
Original,1360,0.08925632849274587
Original,1380,0.08899821328993575
Original,1400,0.08909590547355672
Original,1420,0.08932795644866132
Original,1440,0.08929977390494034
Original,1460,0.08963059663667837
Original,1480,0.08983810385699147
Original,1500,0.08947194463344714
Original,1520,0.08947642102334645
Original,1540,0.08915761472738587
Original,1560,0.08917112504079168
Original,1580,0.08931023059944664
Original,1600,0.08924261540880024
Original,1620,0.08894753800667843
Original,1640,0.0888101628352434
Original,1660,0.08882915961459234
Original,1680,0.08864169556961454
Original,1700,0.08873729294178392
Original,1720,0.08884334752146142
Original,1740,0.08875752343834194
Original,1760,0.08896412589073228
Original,1780,0.08881887527724211
Original,1800,0.0885720821089976
Original,1820,0.08937147932647539
Original,1840,0.08945085365813128
Original,1860,0.08912035922464434
Original,1880,0.08977204643384389
Original,1900,0.08995905841684766
Original,1920,0.08975871763576974
Original,1940,0.08977748681768324
Original,1960,0.0899948234861936
Original,1980,0.09037589673146723
Original,2000,0.09010431099861851
Original,2020,0.08979014812170291
Original,2040,0.08972835540956879
Original,2060,0.09021769630050037
Original,2080,0.09025885282332105
Original,2100,0.09038825350453976
Original,2120,0.09068196864797415
Original,2140,0.09105712467975821
Original,2160,0.09114520810499896
Original,2180,0.09147926135705119
Original,2200,0.09183694186871164
Original,2220,0.09190986373513224
Original,2240,0.09187191389705905
Original,2260,0.09186336321510362
Original,2280,0.09166277099367796
Original,2300,0.09144833597495308
Original,2320,0.09156636671230008
Original,2340,0.09197628357254557
Original,2360,0.09188182513138989
Original,2380,0.09196069957001833
Original,2400,0.09193596970330326
Original,2420,0.09255533340518293
Original,2440,0.09273922103805622
Original,2460,0.09240323989450121
Original,2480,0.09258122387749804
Original,2500,0.09259302943717279
Original,2520,0.09242254111032923
Original,2540,0.09260565347279417
Original,2560,0.09240450266926133
Original,2580,0.09217476573421522
Original,2600,0.09241935219506464
Original,2620,0.09280562731871923
Original,2640,0.09303564452828635
Original,2660,0.09323803924663371
Original,2680,0.09331924939303371
Original,2700,0.09336593564240184
Original,2720,0.0931768010401916
Original,2740,0.09333353424870926
Original,2760,0.09313526327263595
Original,2780,0.0935304244050382
Original,2800,0.09367188457152906
Original,2820,0.09383235904081944
Original,2840,0.09366481360000184
Original,2860,0.0935589954844122
Original,2880,0.0935507405041327
Original,2900,0.09383256293954956
Original,2920,0.09386786389334063
Original,2940,0.09376076983588316
Original,2960,0.09375433438739661
Original,2980,0.09371952518529124
Original,3000,0.09370131227664662
Original,3020,0.09373319119783344
Original,3040,0.09356081234574523
Original,3060,0.09339740464765518
Original,3080,0.09350681950715355
Original,3100,0.09354692065369098
Original,3120,0.09335393366593094
Original,3140,0.09351617200182231
Original,3160,0.09338721253523677
Original,3180,0.09328716823829405
Original,3200,0.09333560569766003
Original,3220,0.09338827805701459
Original,3240,0.09334380323734712
Original,3260,0.09324879544303565
Original,3280,0.09320418703245686
Original,3300,0.0933154941805665
Original,3320,0.09365706003418846
Original,3340,0.09351009598796337
Original,3360,0.09325331555676344
Original,3380,0.09347670825322184
Original,3400,0.09340865543397522
Original,3420,0.09322459295662884
Original,3440,0.09329932246443878
Original,3460,0.09327014326506018
Original,3480,0.09324748719479169
Original,3500,0.0930844006219662
Original,3520,0.09306386808771956
Original,3540,0.0929657569347622
Original,3560,0.09292834869502099
Original,3580,0.09287889231482782
Original,3600,0.09280046766282932
Original,3620,0.09289589978140757
Original,3640,0.09275695728675408
Original,3660,0.09266562875974176
Original,3680,0.092686379285664
Original,3700,0.09266402149588057
Original,3720,0.09255654880385776
Original,3740,0.09259516603909437
Original,3760,0.09259437980969502
Original,3780,0.09261216567741538
Original,3800,0.09278633349549976
Original,3820,0.09277396774565046
Original,3840,0.09263184716625321
Original,3860,0.09270991549965762
Original,3880,0.09261967877635136
Original,3900,0.09236903161690915
Original,3920,0.09235867570014013
Original,3940,0.0923377761723337
Original,3960,0.09224860294013452
Original,3980,0.09219835150400661
Original,4000,0.0924492631059349
Original,4020,0.09276957355949984
Original,4040,0.09271834422471645
Original,4060,0.0928059645339432
Original,4080,0.09276180139537106
Original,4100,0.09255243054608704
Original,4120,0.0924676637296064
Original,4140,0.09245380534778705
Original,4160,0.09227319703340396
Original,4180,0.09220341970599479
Original,4200,0.09199863647687698
Original,4220,0.09215788613220718
Original,4240,0.09237440028585585
Original,4260,0.09235657709174115
Original,4280,0.0923260982207521
Original,4300,0.09234432134398242
Original,4320,0.092262225047916
Original,4340,0.0922221440489228
Original,4360,0.09220971052927365
Original,4380,0.09232152196295451
Original,4400,0.09243615313642546
Original,4420,0.0924247827490326
Original,4440,0.09224781498986641
Original,4460,0.09221647117936846
Original,4480,0.09216932977361185
Original,4500,0.09210506761055552
Original,4520,0.09199217936914995
Original,4540,0.0919742560393407
Original,4560,0.09196423034407598
Original,4580,0.09188029271198186
Original,4600,0.09192695392256929
Original,4620,0.09206689688176212
Original,4640,0.09203476433720989
Original,4660,0.09196465511119926
Original,4680,0.09180726110372664
Original,4700,0.09176246127419939
Original,4720,0.09189711764766062
Original,4740,0.0919424720844685
Original,4760,0.09182706139679944
Original,4780,0.09183135064262408
Original,4800,0.09176676486263699
Original,4820,0.09177867266717797
Original,4840,0.09179850655635975
Original,4860,0.09165767980292089
Original,4880,0.09161674730317088
Original,4900,0.09149955659645147
Original,4920,0.09127764525290258
Original,4940,0.09125849978332455
Original,4960,0.09120972259961699
Original,4980,0.0911100325873084
Original,5000,0.09123068926894559
Original,5020,0.09123206989412586
Original,5040,0.09110244654184375
Original,5060,0.0911344802782826
Original,5080,0.0912109039961868
Original,5100,0.09118628483941513
Original,5120,0.09122541501366023
Original,5140,0.09115921937887103
Original,5160,0.09103882852922025
Original,5180,0.09088431093647609
Original,5200,0.09072618170873968
Original,5220,0.09050829904379286
Original,5240,0.09059506922512828
Original,5260,0.09067499614998321
Original,5280,0.09068938865843269
Original,5300,0.09080387770579935
Original,5320,0.09085195074414248
Original,5340,0.09080533864739095
Original,5360,0.09086239299565387
Original,5380,0.09092232513446653
Original,5400,0.0910249728446195
Original,5420,0.09115292021805341
Original,5440,0.0911206541530228
Original,5460,0.09115050838977835
Original,5480,0.09112613427546364
Original,5500,0.09116853958952016
Original,5520,0.09128571341949317
Original,5540,0.09130782849621875
Original,5560,0.09127289769883554
Original,5580,0.09115103015689875
Original,5600,0.09108235517169903
Original,5620,0.09104964510513515
Original,5640,0.09104781505289022
Original,5660,0.09103066015843565
Original,5680,0.09095451639933999
Original,5700,0.09095693616412609
Original,5720,0.09098641871891629
Original,5740,0.09095836225953066
Original,5760,0.09082830190760977
Original,5780,0.09085254479680065
Original,5800,0.09079874375603827
Original,5820,0.09067874082249551
Original,5840,0.09074738484547101
Original,5860,0.0907188984638791
Original,5880,0.09069137483358575
Original,5900,0.09055676626760027
Original,5920,0.09055823304321407
Original,5940,0.0906139544397365
Original,5960,0.0907401507275689
Original,5980,0.09070881604734997
Original,6000,0.09070402272080512
Original,6020,0.09088607898812753
Original,6040,0.09092832520389495
Original,6060,0.09077936020486223
Original,6080,0.09068179541166559
Original,6100,0.09060239494198609
Original,6120,0.0905171569423254
Original,6140,0.09056128453340158
Original,6160,0.09057781958425916
Original,6180,0.09052077965346834
Original,6200,0.09047833997174015
Original,6220,0.09050061885192187
Original,6240,0.09049439932711499
Original,6260,0.09061124449396649
Original,6280,0.09061952146739541
Original,6300,0.09058021816356089
Original,6320,0.09065120274252407
Original,6340,0.0907015440856964
Original,6360,0.09071138976838854
Original,6380,0.09090345920868573
Original,6400,0.09092663019326067
Original,6420,0.09105116094443474
Original,6440,0.09099271912219539
Original,6460,0.09099495975853884
Original,6480,0.09092182552841545
Original,6500,0.09089378816334559
Original,6520,0.09085432706854309
Original,6540,0.09084806881993626
Original,6560,0.09078373635109664
Original,6580,0.09074405511248118
Original,6600,0.09060973368996518
Original,6620,0.09050834649085455
Original,6640,0.09045786405198547
Original,6660,0.09039611073379515
Original,6680,0.09048574340252123
Original,6700,0.09059555045661608
Original,6720,0.0906498002570426
Original,6740,0.09074207799648949
Original,6760,0.09071500097651973
Original,6780,0.09058791370439116
Original,6800,0.09066162076644387
Original,6820,0.09069014274376293
Original,6840,0.09070689880313658
Original,6860,0.09082549051741459
Original,6880,0.09082522283986873
Original,6900,0.09075148541114626
Original,6920,0.09067360829973464
Original,6940,0.09058489621586374
Original,6960,0.09055620659160138
Original,6980,0.09048529385411218
Original,7000,0.09053318722724854
Original,7020,0.09058195687046068
Original,7040,0.09056262214573081
Original,7060,0.0906694284804792
Original,7080,0.09064661876660987
Original,7100,0.09066471347776149
Original,7120,0.09065685882405548
Original,7140,0.09066971739065571
Original,7160,0.09075798505925664
Original,7180,0.09074460152699339
Original,7200,0.09059906149533928
Original,7220,0.09046246947619992
Original,7240,0.09039451814695112
Original,7260,0.09033111385179718
Original,7280,0.09017093434944991
Original,7300,0.09012153304094558
Original,7320,0.09004424495777338
Original,7340,0.09009172497591621
Original,7360,0.09006636307329101
Original,7380,0.09012303153135126
Original,7400,0.09004727291071932
Original,7420,0.09006594906447819
Original,7440,0.09005571429752599
Original,7460,0.09010530853197934
Original,7480,0.09004473564732547
Original,7500,0.08999001434046967
Original,7520,0.09003251203866111
Original,7540,0.09004717992342547
Original,7560,0.0900746036927514
Original,7580,0.0900919933108265
Original,7600,0.09006638476064414
Original,7620,0.09000192822929814
Original,7640,0.08999130828919558
Original,7660,0.09000298070804445
Original,7680,0.08990152750302689
Original,7700,0.0899504822589419
Original,7720,0.09002348966179391
Original,7740,0.09003122362043574
Original,7760,0.09004659398748668
Original,7780,0.09001836084519801
Original,7800,0.08996719446352126
Original,7820,0.08999794003350535
Original,7840,0.08990709645823024
Original,7860,0.08984430653926928
Original,7880,0.08997549581110544
Original,7900,0.09010592222730726
Original,7920,0.09007638753005562
Original,7940,0.09010418455445443
Original,7960,0.09008919940700041
Original,7980,0.09000768383359548
Original,8000,0.09001810815153193
Original,8020,0.09001193834545919
Original,8040,0.0900305476384975
Original,8060,0.08992987555671345
Original,8080,0.08988729742280237
Original,8100,0.08981622043839298
Original,8120,0.08981066131439322
Original,8140,0.0898015025206675
Original,8160,0.08981092254737567
Original,8180,0.0898364923523136
Original,8200,0.0898429468605733
Original,8220,0.08980150892748381
Original,8240,0.08996409347037161
Original,8260,0.09002265745575988
Original,8280,0.09003216767002904
Original,8300,0.090039616587076
Original,8320,0.09011885392848049
Original,8340,0.09021356765468842
Original,8360,0.0903862078148579
Original,8380,0.09047510271480279
Original,8400,0.09051461626306805
Original,8420,0.09046018701787399
Original,8440,0.09049125842957345
Original,8460,0.09049884624091693
Original,8480,0.09057252427316076
Original,8500,0.09059645338032504
Original,8520,0.09054975209695067
Original,8540,0.09064376960378023
Original,8560,0.09073793989429114
Original,8580,0.09089464155059172
Original,8600,0.090858310729071
Original,8620,0.09087224617625014
Original,8640,0.09081677416974546
Original,8660,0.09081634556306593
Original,8680,0.0907463804012616
Original,8700,0.09065772567432685
Original,8720,0.09053363199674865
Original,8740,0.09048052153703014
Original,8760,0.09050052203507077
Original,8780,0.09046320569266778
Original,8800,0.09041290082803229
Original,8820,0.09037414675579318
Original,8840,0.09035078587979402
Original,8860,0.09043751879334908
Original,8880,0.09034245040927573
Original,8900,0.0902673172204216
Original,8920,0.09022761242879154
Original,8940,0.09016359296100328
Original,8960,0.09023175338514745
Original,8980,0.09019829967372799
Original,9000,0.09013588571749481
Original,9020,0.09010520349283596
Original,9040,0.090139858289999
Original,9060,0.09025392086205346
Original,9080,0.09025002783140103
Original,9100,0.09020554775741914
Original,9120,0.09017462756421171
Original,9140,0.09024971927317403
Original,9160,0.09019914441773055
Original,9180,0.09015761535594081
Original,9200,0.0902052361525621
Original,9220,0.09018702780068172
Original,9240,0.09006367375232435
Original,9260,0.09024014249503928
Original,9280,0.09035770873239288
Original,9300,0.09035042906171593
Original,9320,0.09039303332856582
Original,9340,0.09040643693724779
Original,9360,0.09034228162945875
Original,9380,0.09043984626394466
Original,9400,0.09047792092552671
Original,9420,0.09046216116029657
Original,9440,0.09044932285055861
Original,9460,0.09047161682835703
Original,9480,0.09047403783058697
Original,9500,0.09045625316595887
Original,9520,0.09043642239650262
Original,9540,0.09038884337520257
Original,9560,0.09049784959918213
Original,9580,0.09049826739004216
Original,9600,0.09040244616902533
Original,9620,0.09039631720828344
Original,9640,0.09043695833744367
Original,9660,0.09047599251213069
Original,9680,0.09045268331995149
Original,9700,0.09036598658053215
Original,9720,0.09026534811409288
Original,9740,0.09028148367746587
Original,9760,0.09032304209880215
Original,9780,0.09028850619315927
Original,9800,0.09029621149324082
Original,9820,0.09026192097052634
Original,9840,0.09025715815150875
Original,9860,0.09022669572957823
Original,9880,0.09025479229546225
Original,9900,0.09022359432270773
Original,9920,0.09024016227390258
Original,9940,0.0902628496430146
Original,9960,0.09025428155177831
Original,9980,0.09025462721651407
Original,10000,0.090208149018513
Original,10020,0.09011055566990689
Original,10040,0.09008644204133076
Original,10060,0.09011163459206431
Original,10080,0.0901446825723672
Original,10100,0.09019944236337965
Original,10120,0.09017320222351084
Original,10140,0.09008419429767586
Original,10160,0.09016409104729674
Original,10180,0.09018583103954278
Original,10200,0.09020634021343026
Original,10220,0.09022824378510036
Original,10240,0.09030681566659406
Original,10260,0.0903175063888245
Original,10280,0.09032004033955238
Original,10300,0.09034687341920405
Original,10320,0.09031637991389246
Original,10340,0.09028404162296468
Original,10360,0.09028776941113718
Original,10380,0.09027644603697958
Original,10400,0.09032190266601386
Original,10420,0.09034683408610422
Original,10440,0.0903121247868489
Original,10460,0.09028885059001447
RFTS,1000,0.10227111667820342
RFTS,1020,0.10213756903960532
RFTS,1040,0.10176343181416249
RFTS,1060,0.10235540121678519
RFTS,1080,0.10279765253120114
RFTS,1100,0.10178368479562253
RFTS,1120,0.10168646179922369
RFTS,1140,0.10083959745230943
RFTS,1160,0.10130374207236148
RFTS,1180,0.10152841410273138
RFTS,1200,0.10132367223485965
RFTS,1220,0.1012772389870335
RFTS,1240,0.10137760294244617
RFTS,1260,0.10206847613483738
RFTS,1280,0.10225772703052807
RFTS,1300,0.10246949511008092
RFTS,1320,0.1026712455304711
RFTS,1340,0.10360342878037862
RFTS,1360,0.10397372193845225
RFTS,1380,0.10407703661408564
RFTS,1400,0.10420727203405541
RFTS,1420,0.10496123776390488
RFTS,1440,0.10513479064864285
RFTS,1460,0.10544563123814436
RFTS,1480,0.10561748768180368
RFTS,1500,0.10510346547390746
RFTS,1520,0.1050995345517823
RFTS,1540,0.10464488755591152
RFTS,1560,0.10493781570081427
RFTS,1580,0.1053012886569266
RFTS,1600,0.10525459591743785
RFTS,1620,0.10489827194718285
RFTS,1640,0.1048188352551225
RFTS,1660,0.10512459134953694
RFTS,1680,0.10477010028034563
RFTS,1700,0.10507955565203468
RFTS,1720,0.10496251107165318
RFTS,1740,0.10503471761995974
RFTS,1760,0.1050111638716309
RFTS,1780,0.10523981141189506
RFTS,1800,0.10517950438106952
RFTS,1820,0.10622275200302135
RFTS,1840,0.1064193083653797
RFTS,1860,0.10599252248686047
RFTS,1880,0.10698886955562197
RFTS,1900,0.10733764871857501
RFTS,1920,0.10734785446319911
RFTS,1940,0.10741648255342538
RFTS,1960,0.1076602837795034
RFTS,1980,0.10798869950144906
RFTS,2000,0.10781847106697304
RFTS,2020,0.10747636523151836
RFTS,2040,0.10728645747938256
RFTS,2060,0.10780508066132796
RFTS,2080,0.10769051104189273
RFTS,2100,0.10778525855879277
RFTS,2120,0.10803440105875957
RFTS,2140,0.10858999424341702
RFTS,2160,0.10886429537960546
RFTS,2180,0.1093040944987905
RFTS,2200,0.10976807870313736
RFTS,2220,0.110282819309542
RFTS,2240,0.11046419953682304
RFTS,2260,0.1106126394492427
RFTS,2280,0.11033779628571057
RFTS,2300,0.11002738002799232
RFTS,2320,0.11020892360379024
RFTS,2340,0.1106156380655658
RFTS,2360,0.11068272145048973
RFTS,2380,0.11070741578995412
RFTS,2400,0.11066225330494031
RFTS,2420,0.11149688999017131
RFTS,2440,0.11174930153744746
RFTS,2460,0.1113853702837888
RFTS,2480,0.11144729905423495
RFTS,2500,0.11152734504975322
RFTS,2520,0.11144193558770943
RFTS,2540,0.11142603254611162
RFTS,2560,0.11127417687945385
RFTS,2580,0.1110079056236398
RFTS,2600,0.11142653264664228
RFTS,2620,0.1116448002280009
RFTS,2640,0.11182583681748205
RFTS,2660,0.11212470678974722
RFTS,2680,0.11224355998863848
RFTS,2700,0.11233428172137884
RFTS,2720,0.11210563596569112
RFTS,2740,0.11199004090957448
RFTS,2760,0.1117438707171376
RFTS,2780,0.11233405368907186
RFTS,2800,0.11261122696153252
RFTS,2820,0.11281383127319805
RFTS,2840,0.11266357697689328
RFTS,2860,0.11263371507033933
RFTS,2880,0.11267004282019591
RFTS,2900,0.11329487164486236
RFTS,2920,0.11335225372721577
RFTS,2940,0.11327619199416476
RFTS,2960,0.11319738593477915
RFTS,2980,0.11332563922603983
RFTS,3000,0.11340449453216785
RFTS,3020,0.11336767782580658
RFTS,3040,0.11318830863531013
RFTS,3060,0.11304817246679542
RFTS,3080,0.11343198130851521
RFTS,3100,0.11343849782804974
RFTS,3120,0.11309624716165181
RFTS,3140,0.11326789498203084
RFTS,3160,0.11318601220959867
RFTS,3180,0.113039952113423
RFTS,3200,0.11301187162349424
RFTS,3220,0.11314362035985222
RFTS,3240,0.113121684847149
RFTS,3260,0.11292481702086242
RFTS,3280,0.11309588044731846
RFTS,3300,0.11321395723337759
RFTS,3320,0.11375679795368172
RFTS,3340,0.11358619325981224
RFTS,3360,0.11317722547865931
RFTS,3380,0.11350058867176979
RFTS,3400,0.11353529434990453
RFTS,3420,0.11347310169388349
RFTS,3440,0.11359275210331564
RFTS,3460,0.1135191433391618
RFTS,3480,0.11353986984081545
RFTS,3500,0.11343142748529576
RFTS,3520,0.1133719221861985
RFTS,3540,0.11319975625587933
RFTS,3560,0.1132648638665528
RFTS,3580,0.11327830973680862
RFTS,3600,0.1132525376204532
RFTS,3620,0.11325391323977992
RFTS,3640,0.11319423421833075
RFTS,3660,0.11311434460931916
RFTS,3680,0.11320704450772288
RFTS,3700,0.1131570416233064
RFTS,3720,0.11297434787901538
RFTS,3740,0.11306425410139805
RFTS,3760,0.11311044335319093
RFTS,3780,0.11320207215062332
RFTS,3800,0.11348054828365073
RFTS,3820,0.1136634436926727
RFTS,3840,0.1135168435736294
RFTS,3860,0.11365659202392123
RFTS,3880,0.11359056052544653
RFTS,3900,0.11330687138792475
RFTS,3920,0.1133751178807017
RFTS,3940,0.11325039705266977
RFTS,3960,0.11318348166171192
RFTS,3980,0.11318719929964996
RFTS,4000,0.11350512515214622
RFTS,4020,0.11388617621400546
RFTS,4040,0.11383592119216537
RFTS,4060,0.11396928409230773
RFTS,4080,0.11400485223978443
RFTS,4100,0.11375049073638949
RFTS,4120,0.113667781287151
RFTS,4140,0.11367780503866821
RFTS,4160,0.11342475758038896
RFTS,4180,0.11340880585979489
RFTS,4200,0.11323312319333874
RFTS,4220,0.11338392227635974
RFTS,4240,0.11373925032090314
RFTS,4260,0.11375250291570713
RFTS,4280,0.11368466232018817
RFTS,4300,0.11380889310867917
RFTS,4320,0.1137859604015161
RFTS,4340,0.11373298664150897
RFTS,4360,0.11375376934958122
RFTS,4380,0.11380582980236315
RFTS,4400,0.1139806722680056
RFTS,4420,0.11407576822351317
RFTS,4440,0.11389673453985004
RFTS,4460,0.11376428441174412
RFTS,4480,0.1137525054643162
RFTS,4500,0.11369020061641681
RFTS,4520,0.11359252606718906
RFTS,4540,0.11353896989995776
RFTS,4560,0.11352251175845723
RFTS,4580,0.11343374573080353
RFTS,4600,0.11361834452445445
RFTS,4620,0.11375715929771484
RFTS,4640,0.11372695472619448
RFTS,4660,0.11373026079442813
RFTS,4680,0.11365756247339683
RFTS,4700,0.11358450110632294
RFTS,4720,0.11380444546403824
RFTS,4740,0.11388426692790547
RFTS,4760,0.11368359189530715
RFTS,4780,0.11368617993629639
RFTS,4800,0.113633955129865
RFTS,4820,0.11371685607106537
RFTS,4840,0.11373546685904526
RFTS,4860,0.11365062783500471
RFTS,4880,0.11374970164417005
RFTS,4900,0.11362422881931097
RFTS,4920,0.11340262119852432
RFTS,4940,0.11328987059536057
RFTS,4960,0.11322714446935307
RFTS,4980,0.11314064869322073
RFTS,5000,0.11323704912503763
RFTS,5020,0.11321979898119339
RFTS,5040,0.11306300056898817
RFTS,5060,0.11317116238793844
RFTS,5080,0.11327531492988903
RFTS,5100,0.11321390134823707
RFTS,5120,0.1132505268551486
RFTS,5140,0.11330138377582438
RFTS,5160,0.11324113624434928
RFTS,5180,0.11304305995848665
RFTS,5200,0.11280912496274707
RFTS,5220,0.11252703710064933
RFTS,5240,0.11271188154198579
RFTS,5260,0.11293182247187872
RFTS,5280,0.11304035091015843
RFTS,5300,0.11315000633792553
RFTS,5320,0.11309788359421592
RFTS,5340,0.1130622552552042
RFTS,5360,0.11316607201413609
RFTS,5380,0.11326468670763508
RFTS,5400,0.11343069227670396
RFTS,5420,0.11368239931287114
RFTS,5440,0.11370468573842653
RFTS,5460,0.11381657564641176
RFTS,5480,0.11374746291334466
RFTS,5500,0.11385119719554582
RFTS,5520,0.11398432819659024
RFTS,5540,0.11397741344648403
RFTS,5560,0.11394792358465176
RFTS,5580,0.11386450959445284
RFTS,5600,0.1137859579153241
RFTS,5620,0.1138676232465934
RFTS,5640,0.11386018785062386
RFTS,5660,0.11383651699690331
RFTS,5680,0.11382238216753574
RFTS,5700,0.11385917317838336
RFTS,5720,0.11391986820579571
RFTS,5740,0.11389102447933025
RFTS,5760,0.11371884074976794
RFTS,5780,0.11381278999236341
RFTS,5800,0.11392814302168554
RFTS,5820,0.11379590412519482
RFTS,5840,0.11390940361691264
RFTS,5860,0.1138437391557542
RFTS,5880,0.11386672735474147
RFTS,5900,0.1137246358637482
RFTS,5920,0.11382803653826871
RFTS,5940,0.11380010966454032
RFTS,5960,0.11386134844430083
RFTS,5980,0.11388800412431552
RFTS,6000,0.1138231552120646
RFTS,6020,0.11414633792395054
RFTS,6040,0.11430359568740908
RFTS,6060,0.1141469231778705
RFTS,6080,0.11401674714135886
RFTS,6100,0.1139452397174275
RFTS,6120,0.11385021887509085
RFTS,6140,0.11395310020262689
RFTS,6160,0.11399875641850106
RFTS,6180,0.11391566770002766
RFTS,6200,0.11381554942574544
RFTS,6220,0.11384902897877731
RFTS,6240,0.11378458332429003
RFTS,6260,0.11398673476471684
RFTS,6280,0.1140449095149613
RFTS,6300,0.1140364211142192
RFTS,6320,0.11413852782665426
RFTS,6340,0.11432138123275205
RFTS,6360,0.1143440859345428
RFTS,6380,0.11443020993011883
RFTS,6400,0.11457617611466188
RFTS,6420,0.11477642696578308
RFTS,6440,0.1146925890768722
RFTS,6460,0.11474127117279127
RFTS,6480,0.11467685698666058
RFTS,6500,0.11461038798288867
RFTS,6520,0.11456039263670234
RFTS,6540,0.11460271094658661
RFTS,6560,0.11456802611615902
RFTS,6580,0.11450760336089522
RFTS,6600,0.11435611692307636
RFTS,6620,0.11419636852471972
RFTS,6640,0.114182602324603
RFTS,6660,0.11414205649300795
RFTS,6680,0.11429320721672112
RFTS,6700,0.11447179855529581
RFTS,6720,0.11460276085416556
RFTS,6740,0.11471704683454384
RFTS,6760,0.11473509792650237
RFTS,6780,0.11453916172820235
RFTS,6800,0.11470061736330076
RFTS,6820,0.1147448436649853
RFTS,6840,0.11486872330199206
RFTS,6860,0.11504576073169469
RFTS,6880,0.11501308368235619
RFTS,6900,0.11488825964049589
RFTS,6920,0.11481346019076719
RFTS,6940,0.11474448188727147
RFTS,6960,0.11472862309982097
RFTS,6980,0.11458738485928041
RFTS,7000,0.11466577314482752
RFTS,7020,0.1147230019814717
RFTS,7040,0.11473352350344262
RFTS,7060,0.11484627420783526
RFTS,7080,0.11492610294890643
RFTS,7100,0.11492580527669648
RFTS,7120,0.1149032744570436
RFTS,7140,0.11496970573561324
RFTS,7160,0.11512812041153636
RFTS,7180,0.11512730709171749
RFTS,7200,0.1149861470691161
RFTS,7220,0.11486060899681173
RFTS,7240,0.1148134693499083
RFTS,7260,0.11469887879146087
RFTS,7280,0.11451072932358751
RFTS,7300,0.11449763475044096
RFTS,7320,0.11448104145954913
RFTS,7340,0.11457548269146553
RFTS,7360,0.11462188287096568
RFTS,7380,0.11463732509202251
RFTS,7400,0.11458090427974162
RFTS,7420,0.11467734583286264
RFTS,7440,0.11469332074856707
RFTS,7460,0.1147275898154702
RFTS,7480,0.11468575413536733
RFTS,7500,0.11456289148316748
RFTS,7520,0.11462050020917822
RFTS,7540,0.11469230433989176
RFTS,7560,0.11473559412285665
RFTS,7580,0.11472963411257113
RFTS,7600,0.11476658858628488
RFTS,7620,0.1146214391406595
RFTS,7640,0.1145886244384076
RFTS,7660,0.11456988963729886
RFTS,7680,0.11451657561091175
RFTS,7700,0.11462248911157859
RFTS,7720,0.11476921049885395
RFTS,7740,0.11469070041348185
RFTS,7760,0.11471169981202292
RFTS,7780,0.1146957318990265
RFTS,7800,0.11459171495327171
RFTS,7820,0.11461375617943222
RFTS,7840,0.11452959324519059
RFTS,7860,0.11444328522132041
RFTS,7880,0.11448536213469485
RFTS,7900,0.11457408192814396
RFTS,7920,0.11458346233599064
RFTS,7940,0.114628815069405
RFTS,7960,0.11459338469460453
RFTS,7980,0.11450661850582756
RFTS,8000,0.11456908693749365
RFTS,8020,0.11455605720715609
RFTS,8040,0.11456847533102739
RFTS,8060,0.11444486825762
RFTS,8080,0.11439488417228662
RFTS,8100,0.11434829232183837
RFTS,8120,0.11436210229597159
RFTS,8140,0.11443451105548699
RFTS,8160,0.11441335456203916
RFTS,8180,0.11445171139501782
RFTS,8200,0.11443479189214542
RFTS,8220,0.11439320220458594
RFTS,8240,0.1146616208293783
RFTS,8260,0.11481655018738718
RFTS,8280,0.1149291167376288
RFTS,8300,0.11491266545906462
RFTS,8320,0.1150204665284195
RFTS,8340,0.1151145947257523
RFTS,8360,0.1153063373980704
RFTS,8380,0.11545189637197173
RFTS,8400,0.1154948337536595
RFTS,8420,0.11537228794856576
RFTS,8440,0.11541135850981027
RFTS,8460,0.11542434906328172
RFTS,8480,0.11549253181946764
RFTS,8500,0.11552496246118343
RFTS,8520,0.11548016558133734
RFTS,8540,0.11556181580987654
RFTS,8560,0.11569124587270384
RFTS,8580,0.1158716009247489
RFTS,8600,0.11583951998810334
RFTS,8620,0.11587348185319123
RFTS,8640,0.11584564495185593
RFTS,8660,0.1157802454006899
RFTS,8680,0.11569888887908471
RFTS,8700,0.11560984695188965
RFTS,8720,0.11544201150483172
RFTS,8740,0.11539451772107746
RFTS,8760,0.11544568429288901
RFTS,8780,0.11542617332059789
RFTS,8800,0.1153979399755887
RFTS,8820,0.11530673841080405
RFTS,8840,0.11530490119056558
RFTS,8860,0.11539660949714604
RFTS,8880,0.11527246006367504
RFTS,8900,0.11522342025713804
RFTS,8920,0.1152411697909259
RFTS,8940,0.1152268789762498
RFTS,8960,0.11536275178196283
RFTS,8980,0.11532403426787544
RFTS,9000,0.11525181145389939
RFTS,9020,0.11521037865922473
RFTS,9040,0.11529773466717712
RFTS,9060,0.11544842010570436
RFTS,9080,0.11547355374326088
RFTS,9100,0.11542839151784857
RFTS,9120,0.1153470814520873
RFTS,9140,0.11540638325337392
RFTS,9160,0.11539655122650995
RFTS,9180,0.11536852412071792
RFTS,9200,0.11550440248010575
RFTS,9220,0.11554084854206481
RFTS,9240,0.1153763070935879
RFTS,9260,0.11558892944166912
RFTS,9280,0.11572441129055482
RFTS,9300,0.1156831283580868
RFTS,9320,0.11571788967350516
RFTS,9340,0.11571221118906735
RFTS,9360,0.11564236075875738
RFTS,9380,0.11578803912856385
RFTS,9400,0.11582568027652348
RFTS,9420,0.11577935620180242
RFTS,9440,0.11579849553068873
RFTS,9460,0.11580435877158424
RFTS,9480,0.11586000865828704
RFTS,9500,0.11589072044864744
RFTS,9520,0.11584270932926735
RFTS,9540,0.11579299057434221
RFTS,9560,0.11596323101745182
RFTS,9580,0.11593438871501839
RFTS,9600,0.11583254928167422
RFTS,9620,0.11583130504704832
RFTS,9640,0.1158337233827112
RFTS,9660,0.11587773624615091
RFTS,9680,0.115836536766413
RFTS,9700,0.11574008021278824
RFTS,9720,0.11562015345591158
RFTS,9740,0.11564896677307204
RFTS,9760,0.1156982311762516
RFTS,9780,0.11569152751927808
RFTS,9800,0.11569294272782368
RFTS,9820,0.11571119367888125
RFTS,9840,0.11577914112588951
RFTS,9860,0.1157544749680322
RFTS,9880,0.11583622374547553
RFTS,9900,0.11576292931624553
RFTS,9920,0.11580756268195876
RFTS,9940,0.11583539903464586
RFTS,9960,0.1158051620693172
RFTS,9980,0.11588412104487583
RFTS,10000,0.11586043867947265
RFTS,10020,0.11572306728085115
RFTS,10040,0.1157340778723747
RFTS,10060,0.11579533566008984
RFTS,10080,0.11586790268919882
RFTS,10100,0.11594168033390337
RFTS,10120,0.11593473582905123
RFTS,10140,0.11582678348517175
RFTS,10160,0.11592404922260968
RFTS,10180,0.11598127448556349
RFTS,10200,0.11599317283956823
RFTS,10220,0.1160763812172703
RFTS,10240,0.11618897137911689
RFTS,10260,0.1162151342853874
RFTS,10280,0.11626703067726887
RFTS,10300,0.11633585213380458
RFTS,10320,0.11631416228449518
RFTS,10340,0.11632090341389878
RFTS,10360,0.11634643283590011
RFTS,10380,0.11638807419360295
RFTS,10400,0.1164808158220745
RFTS,10420,0.11655167389109085
RFTS,10440,0.11652514417562072
RFTS,10460,0.11650239249901555
XGBoostTS,1000,0.10357105213598847
XGBoostTS,1020,0.10310998202239613
XGBoostTS,1040,0.10271658935702531
XGBoostTS,1060,0.10290206059475294
XGBoostTS,1080,0.10336958032941203
XGBoostTS,1100,0.10229055464801501
XGBoostTS,1120,0.10208731600757373
XGBoostTS,1140,0.10148193654936315
XGBoostTS,1160,0.10207646079645707
XGBoostTS,1180,0.10225727977103681
XGBoostTS,1200,0.1025199122815936
XGBoostTS,1220,0.1023310925230005
XGBoostTS,1240,0.10232052946139736
XGBoostTS,1260,0.10306297376556084
XGBoostTS,1280,0.10383944054034908
XGBoostTS,1300,0.10413528473741308
XGBoostTS,1320,0.103918424100759
XGBoostTS,1340,0.10429391256619246
XGBoostTS,1360,0.10487074185986817
XGBoostTS,1380,0.10470361012470339
XGBoostTS,1400,0.10481419091950615
XGBoostTS,1420,0.10518015203258027
XGBoostTS,1440,0.10534519827753659
XGBoostTS,1460,0.10579676112240446
XGBoostTS,1480,0.10608183791269458
XGBoostTS,1500,0.105731166134303
XGBoostTS,1520,0.1055120872962198
XGBoostTS,1540,0.10532405609312473
XGBoostTS,1560,0.10533915712644859
XGBoostTS,1580,0.10571639593753328
XGBoostTS,1600,0.10561086958441705
XGBoostTS,1620,0.1050679564056292
XGBoostTS,1640,0.10473358957531416
XGBoostTS,1660,0.10442524574120832
XGBoostTS,1680,0.10413208405519908
XGBoostTS,1700,0.10417020854589314
XGBoostTS,1720,0.10409329946363331
XGBoostTS,1740,0.10398241383458272
XGBoostTS,1760,0.10396635325184869
XGBoostTS,1780,0.10389357583187055
XGBoostTS,1800,0.10362025917905313
XGBoostTS,1820,0.10451285965608416
XGBoostTS,1840,0.10470700687968912
XGBoostTS,1860,0.10432502755468048
XGBoostTS,1880,0.10512232379744191
XGBoostTS,1900,0.1052099437558474
XGBoostTS,1920,0.10506230787454665
XGBoostTS,1940,0.1050806904026328
XGBoostTS,1960,0.10532082985842903
XGBoostTS,1980,0.10583770762503925
XGBoostTS,2000,0.1057143274778674
XGBoostTS,2020,0.10543597974859549
XGBoostTS,2040,0.105162035829412
XGBoostTS,2060,0.1055356293293895
XGBoostTS,2080,0.10559691366688155
XGBoostTS,2100,0.10578475786027935
XGBoostTS,2120,0.10638449707362435
XGBoostTS,2140,0.10691935898209173
XGBoostTS,2160,0.10718632686264651
XGBoostTS,2180,0.10761220056861226
XGBoostTS,2200,0.10808388843155892
XGBoostTS,2220,0.10861618069485703
XGBoostTS,2240,0.10875667958516454
XGBoostTS,2260,0.10896611233561912
XGBoostTS,2280,0.10902797196820954
XGBoostTS,2300,0.10868287128021933
XGBoostTS,2320,0.10889941992782726
XGBoostTS,2340,0.10927243917251649
XGBoostTS,2360,0.10914510299446828
XGBoostTS,2380,0.1092234003374242
XGBoostTS,2400,0.10909458998062217
XGBoostTS,2420,0.10974450425106604
XGBoostTS,2440,0.11007514368272976
XGBoostTS,2460,0.1097597121121157
XGBoostTS,2480,0.1099769836125997
XGBoostTS,2500,0.11001396427825244
XGBoostTS,2520,0.1099429385760153
XGBoostTS,2540,0.10995984041822698
XGBoostTS,2560,0.10987755087239072
XGBoostTS,2580,0.10962273251872645
XGBoostTS,2600,0.10991948731344298
XGBoostTS,2620,0.11034945255082734
XGBoostTS,2640,0.11064236256183241
XGBoostTS,2660,0.11080420851483043
XGBoostTS,2680,0.11096370855938543
XGBoostTS,2700,0.11116794223495306
XGBoostTS,2720,0.11097457980222522
XGBoostTS,2740,0.11087368006969092
XGBoostTS,2760,0.11073448741753686
XGBoostTS,2780,0.11112313322146004
XGBoostTS,2800,0.1111873479043824
XGBoostTS,2820,0.11120700843474941
XGBoostTS,2840,0.1111417035548918
XGBoostTS,2860,0.11094323981500989
XGBoostTS,2880,0.11117792523732216
XGBoostTS,2900,0.11171662792516548
XGBoostTS,2920,0.11179025991996548
XGBoostTS,2940,0.11165963881961907
XGBoostTS,2960,0.1118540519930061
XGBoostTS,2980,0.11184995898851201
XGBoostTS,3000,0.11192919557800304
XGBoostTS,3020,0.1119014187294709
XGBoostTS,3040,0.1118613986046943
XGBoostTS,3060,0.11163384540628075
XGBoostTS,3080,0.1119330806530215
XGBoostTS,3100,0.11193480977458935
XGBoostTS,3120,0.11175461914036079
XGBoostTS,3140,0.11202971466404076
XGBoostTS,3160,0.1118473143139936
XGBoostTS,3180,0.11184815347414703
XGBoostTS,3200,0.1119963834172965
XGBoostTS,3220,0.11216813423187312
XGBoostTS,3240,0.11205415515835096
XGBoostTS,3260,0.11183302066827784
XGBoostTS,3280,0.11208058743234518
XGBoostTS,3300,0.11226476322490979
XGBoostTS,3320,0.11270003676924183
XGBoostTS,3340,0.11259859067873344
XGBoostTS,3360,0.11222530680779445
XGBoostTS,3380,0.11254122855630384
XGBoostTS,3400,0.1126274839725189
XGBoostTS,3420,0.11253434137812791
XGBoostTS,3440,0.11264783470206148
XGBoostTS,3460,0.11273546085455093
XGBoostTS,3480,0.11281023992026322
XGBoostTS,3500,0.11271561594884391
XGBoostTS,3520,0.11270826474509026
XGBoostTS,3540,0.11243764214262279
XGBoostTS,3560,0.1124417564080787
XGBoostTS,3580,0.11250973685470217
XGBoostTS,3600,0.11253264904653565
XGBoostTS,3620,0.11262214905942768
XGBoostTS,3640,0.11273650539060329
XGBoostTS,3660,0.11262156801771427
XGBoostTS,3680,0.1125433451039175
XGBoostTS,3700,0.11258956959397594
XGBoostTS,3720,0.11258165947350599
XGBoostTS,3740,0.1128203968024339
XGBoostTS,3760,0.11287436191045333
XGBoostTS,3780,0.1128835931259664
XGBoostTS,3800,0.11314240650203433
XGBoostTS,3820,0.11314883045811014
XGBoostTS,3840,0.11306309599497505
XGBoostTS,3860,0.11320570637252876
XGBoostTS,3880,0.11314920234770592
XGBoostTS,3900,0.11283506909637606
XGBoostTS,3920,0.11291772597933779
XGBoostTS,3940,0.11295546856426131
XGBoostTS,3960,0.1128677336471946
XGBoostTS,3980,0.1129109788514535
XGBoostTS,4000,0.11309229703805304
XGBoostTS,4020,0.1135341396015441
XGBoostTS,4040,0.11350932220789003
XGBoostTS,4060,0.11374425090446393
XGBoostTS,4080,0.11382911272313395
XGBoostTS,4100,0.1135636116489058
XGBoostTS,4120,0.11356673364965028
XGBoostTS,4140,0.11356933595731976
XGBoostTS,4160,0.11342101883369593
XGBoostTS,4180,0.11332376864641036
XGBoostTS,4200,0.11315423621620954
XGBoostTS,4220,0.1133311899138588
XGBoostTS,4240,0.11369618699043267
XGBoostTS,4260,0.11369985506105432
XGBoostTS,4280,0.11368588553850498
XGBoostTS,4300,0.11380755403560162
XGBoostTS,4320,0.11373009114823278
XGBoostTS,4340,0.11364884354372523
XGBoostTS,4360,0.11370159087540528
XGBoostTS,4380,0.11385430011946754
XGBoostTS,4400,0.11408812593282083
XGBoostTS,4420,0.11423231703694711
XGBoostTS,4440,0.11415906874516532
XGBoostTS,4460,0.11410618670607363
XGBoostTS,4480,0.11403625432856114
XGBoostTS,4500,0.11398052982381048
XGBoostTS,4520,0.11395252559647942
XGBoostTS,4540,0.11397173276078107
XGBoostTS,4560,0.1140078387831673
XGBoostTS,4580,0.11403287992851116
XGBoostTS,4600,0.11416834283491913
XGBoostTS,4620,0.1143501098675533
XGBoostTS,4640,0.11447055930467516
XGBoostTS,4660,0.11450446874586852
XGBoostTS,4680,0.11440919388535392
XGBoostTS,4700,0.11437218235170879
XGBoostTS,4720,0.11459704963290121
XGBoostTS,4740,0.11471737167584552
XGBoostTS,4760,0.11466874012047026
XGBoostTS,4780,0.11473046978137659
XGBoostTS,4800,0.11470302169664041
XGBoostTS,4820,0.11488133945319579
XGBoostTS,4840,0.1148548565384892
XGBoostTS,4860,0.11472474989176845
XGBoostTS,4880,0.11482315140656597
XGBoostTS,4900,0.1146573616151115
XGBoostTS,4920,0.11442903352377155
XGBoostTS,4940,0.1143637296472688
XGBoostTS,4960,0.11434640501804243
XGBoostTS,4980,0.11422048863237327
XGBoostTS,5000,0.11432194295823918
XGBoostTS,5020,0.11437671632096916
XGBoostTS,5040,0.11423640168349877
XGBoostTS,5060,0.1141984290175579
XGBoostTS,5080,0.11426263864230551
XGBoostTS,5100,0.11426951925045754
XGBoostTS,5120,0.11437775635881639
XGBoostTS,5140,0.11436461133103427
XGBoostTS,5160,0.1142906355356616
XGBoostTS,5180,0.11408207325154632
XGBoostTS,5200,0.1138977066252633
XGBoostTS,5220,0.11369593601131983
XGBoostTS,5240,0.11377331796019677
XGBoostTS,5260,0.11394312235613499
XGBoostTS,5280,0.11404030971959411
XGBoostTS,5300,0.11415383302667974
XGBoostTS,5320,0.1141936030084545
XGBoostTS,5340,0.114121470019813
XGBoostTS,5360,0.11421331176494799
XGBoostTS,5380,0.11428137461323709
XGBoostTS,5400,0.11440177583942528
XGBoostTS,5420,0.11466899421610134
XGBoostTS,5440,0.11466787109617432
XGBoostTS,5460,0.1147209257849126
XGBoostTS,5480,0.11476627321707401
XGBoostTS,5500,0.11489315765860947
XGBoostTS,5520,0.11503096199204281
XGBoostTS,5540,0.11512178328758195
XGBoostTS,5560,0.11514979479391188
XGBoostTS,5580,0.1150550513896389
XGBoostTS,5600,0.11503160028012031
XGBoostTS,5620,0.11507055388820288
XGBoostTS,5640,0.11516463597321827
XGBoostTS,5660,0.11519859141674788
XGBoostTS,5680,0.11519379472492472
XGBoostTS,5700,0.11522912297621267
XGBoostTS,5720,0.1153023868820018
XGBoostTS,5740,0.11534043380861414
XGBoostTS,5760,0.11521748155888425
XGBoostTS,5780,0.11530783983167009
XGBoostTS,5800,0.11538225404252916
XGBoostTS,5820,0.11528365151426123
XGBoostTS,5840,0.11545435980486876
XGBoostTS,5860,0.11551219034722592
XGBoostTS,5880,0.11553788785465971
XGBoostTS,5900,0.11540229508319477
XGBoostTS,5920,0.11546540911681383
XGBoostTS,5940,0.11550557483342407
XGBoostTS,5960,0.11560956539003195
XGBoostTS,5980,0.11554181667172393
XGBoostTS,6000,0.11552776268566087
XGBoostTS,6020,0.11591423131987023
XGBoostTS,6040,0.11599737771536248
XGBoostTS,6060,0.11588065998870575
XGBoostTS,6080,0.11581890844104109
XGBoostTS,6100,0.11577304245793409
XGBoostTS,6120,0.11573245024344593
XGBoostTS,6140,0.11588256292967553
XGBoostTS,6160,0.11595569852340737
XGBoostTS,6180,0.115876581576718
XGBoostTS,6200,0.11581115544275934
XGBoostTS,6220,0.11586035226763919
XGBoostTS,6240,0.11582777555436594
XGBoostTS,6260,0.11598507783336175
XGBoostTS,6280,0.11607460392003068
XGBoostTS,6300,0.11608199646004419
XGBoostTS,6320,0.11617341055424059
XGBoostTS,6340,0.11625923291882373
XGBoostTS,6360,0.11629392659730213
XGBoostTS,6380,0.11646194355334315
XGBoostTS,6400,0.11655506097367722
XGBoostTS,6420,0.11668913278326064
XGBoostTS,6440,0.11658992262865552
XGBoostTS,6460,0.11654275141660725
XGBoostTS,6480,0.11646695043996667
XGBoostTS,6500,0.11639124222033838
XGBoostTS,6520,0.1163712438909448
XGBoostTS,6540,0.11638132583187367
XGBoostTS,6560,0.11632723628745935
XGBoostTS,6580,0.11625550617994958
XGBoostTS,6600,0.11609289782614705
XGBoostTS,6620,0.11598257068747474
XGBoostTS,6640,0.11588962582194226
XGBoostTS,6660,0.11586957046955217
XGBoostTS,6680,0.11608627060532933
XGBoostTS,6700,0.11629508692263116
XGBoostTS,6720,0.11641816595346481
XGBoostTS,6740,0.11658492671718855
XGBoostTS,6760,0.11659888851591267
XGBoostTS,6780,0.11646823928777907
XGBoostTS,6800,0.11653283607030922
XGBoostTS,6820,0.11658804635393816
XGBoostTS,6840,0.11674958032773688
XGBoostTS,6860,0.11691031730715427
XGBoostTS,6880,0.11690051692583507
XGBoostTS,6900,0.11680150913075564
XGBoostTS,6920,0.11673648599216349
XGBoostTS,6940,0.11667974826201259
XGBoostTS,6960,0.11668774273148008
XGBoostTS,6980,0.11659818430897656
XGBoostTS,7000,0.11669723839476397
XGBoostTS,7020,0.11678576585768266
XGBoostTS,7040,0.11683633750541472
XGBoostTS,7060,0.11702108779482204
XGBoostTS,7080,0.1171416344417501
XGBoostTS,7100,0.11717785816592402
XGBoostTS,7120,0.11726017567794984
XGBoostTS,7140,0.11730621765981289
XGBoostTS,7160,0.11751706041840439
XGBoostTS,7180,0.11743834845395688
XGBoostTS,7200,0.11726834268870293
XGBoostTS,7220,0.11716707737300734
XGBoostTS,7240,0.1171649293500007
XGBoostTS,7260,0.11705908664094894
XGBoostTS,7280,0.11686932698573056
XGBoostTS,7300,0.11690248304240142
XGBoostTS,7320,0.11687015021936636
XGBoostTS,7340,0.11700585627107046
XGBoostTS,7360,0.11702445854314512
XGBoostTS,7380,0.11706751919452518
XGBoostTS,7400,0.11703433265112559
XGBoostTS,7420,0.11706152764434977
XGBoostTS,7440,0.11709214898648165
XGBoostTS,7460,0.11719404693420278
XGBoostTS,7480,0.11716191417493255
XGBoostTS,7500,0.11701225074074723
XGBoostTS,7520,0.11701767306830381
XGBoostTS,7540,0.11710936680672955
XGBoostTS,7560,0.11713913528666413
XGBoostTS,7580,0.11717341172442093
XGBoostTS,7600,0.11713510950448697
XGBoostTS,7620,0.11708692513464533
XGBoostTS,7640,0.11711953228363929
XGBoostTS,7660,0.11709349805758106
XGBoostTS,7680,0.11705558363474804
XGBoostTS,7700,0.11718303130913371
XGBoostTS,7720,0.11735127696254581
XGBoostTS,7740,0.1173027867418884
XGBoostTS,7760,0.11735717082407478
XGBoostTS,7780,0.11734755474904755
XGBoostTS,7800,0.11729377091475011
XGBoostTS,7820,0.11738214937656648
XGBoostTS,7840,0.11735195469944913
XGBoostTS,7860,0.11723875169175589
XGBoostTS,7880,0.11733577173717878
XGBoostTS,7900,0.11745760660099341
XGBoostTS,7920,0.11751832509897292
XGBoostTS,7940,0.11757677083168587
XGBoostTS,7960,0.11756159777396044
XGBoostTS,7980,0.117485970516003
XGBoostTS,8000,0.11752682683836256
XGBoostTS,8020,0.11758104891599638
XGBoostTS,8040,0.1175742219574586
XGBoostTS,8060,0.11748506403041108
XGBoostTS,8080,0.11752315579967812
XGBoostTS,8100,0.11744020041339794
XGBoostTS,8120,0.11742543251159973
XGBoostTS,8140,0.11744358873181918
XGBoostTS,8160,0.117436332410759
XGBoostTS,8180,0.1174993200153195
XGBoostTS,8200,0.1175362578464834
XGBoostTS,8220,0.11755500901654224
XGBoostTS,8240,0.1178414315240708
XGBoostTS,8260,0.11798302534676003
XGBoostTS,8280,0.11810602034351321
XGBoostTS,8300,0.11812544744960436
XGBoostTS,8320,0.11820631364023212
XGBoostTS,8340,0.11827652741391463
XGBoostTS,8360,0.11851228438207925
XGBoostTS,8380,0.11870529219581034
XGBoostTS,8400,0.11877712517462621
XGBoostTS,8420,0.1187546126314328
XGBoostTS,8440,0.11878496110968459
XGBoostTS,8460,0.11879252973007769
XGBoostTS,8480,0.11880208085050262
XGBoostTS,8500,0.11881267006102696
XGBoostTS,8520,0.11873868400019118
XGBoostTS,8540,0.11881318020112808
XGBoostTS,8560,0.1189176825264692
XGBoostTS,8580,0.11914535600175585
XGBoostTS,8600,0.11910068359047697
XGBoostTS,8620,0.11917386102289683
XGBoostTS,8640,0.11910627298499475
XGBoostTS,8660,0.11909743023369646
XGBoostTS,8680,0.11901226631356328
XGBoostTS,8700,0.1189456590170769
XGBoostTS,8720,0.11879589026826928
XGBoostTS,8740,0.11876902104290539
XGBoostTS,8760,0.11885457859307365
XGBoostTS,8780,0.11882117754750715
XGBoostTS,8800,0.11877938231126278
XGBoostTS,8820,0.11873126262256314
XGBoostTS,8840,0.11871155582370439
XGBoostTS,8860,0.11879880192894417
XGBoostTS,8880,0.11870856673965027
XGBoostTS,8900,0.11863856330459871
XGBoostTS,8920,0.11858374243994882
XGBoostTS,8940,0.11854200116055015
XGBoostTS,8960,0.11864246488837688
XGBoostTS,8980,0.11856969927073359
XGBoostTS,9000,0.11847820076951858
XGBoostTS,9020,0.11846033204192387
XGBoostTS,9040,0.11857546820159534
XGBoostTS,9060,0.11873796214991095
XGBoostTS,9080,0.118718270603536
XGBoostTS,9100,0.1187230231205317
XGBoostTS,9120,0.11865787122330655
XGBoostTS,9140,0.11869842813986514
XGBoostTS,9160,0.11870792432905428
XGBoostTS,9180,0.11869343407708575
XGBoostTS,9200,0.11880792477073371
XGBoostTS,9220,0.11880936911322519
XGBoostTS,9240,0.11870672062049326
XGBoostTS,9260,0.11899482145891398
XGBoostTS,9280,0.11916618094314937
XGBoostTS,9300,0.11913160946076883
XGBoostTS,9320,0.11919959047181912
XGBoostTS,9340,0.11923037684428468
XGBoostTS,9360,0.11913984531480411
XGBoostTS,9380,0.11927804377849699
XGBoostTS,9400,0.11929869502115249
XGBoostTS,9420,0.11927140559749572
XGBoostTS,9440,0.11932358386588955
XGBoostTS,9460,0.11935578182260935
XGBoostTS,9480,0.11935395540752507
XGBoostTS,9500,0.1193751995227607
XGBoostTS,9520,0.11933773529707623
XGBoostTS,9540,0.11925115044499199
XGBoostTS,9560,0.11944082268258499
XGBoostTS,9580,0.11943725868927367
XGBoostTS,9600,0.11933428056885327
XGBoostTS,9620,0.11935362502483961
XGBoostTS,9640,0.1193736451104206
XGBoostTS,9660,0.11941962399960697
XGBoostTS,9680,0.1193993722186087
XGBoostTS,9700,0.11928632241824297
XGBoostTS,9720,0.11915242127400819
XGBoostTS,9740,0.11918926202622085
XGBoostTS,9760,0.11918282401440376
XGBoostTS,9780,0.11920453986377565
XGBoostTS,9800,0.1192365877822736
XGBoostTS,9820,0.11924845320666269
XGBoostTS,9840,0.11930695717608591
XGBoostTS,9860,0.11932671713472733
XGBoostTS,9880,0.11940177168816181
XGBoostTS,9900,0.11937125486574206
XGBoostTS,9920,0.11937056490997984
XGBoostTS,9940,0.11938489000412145
XGBoostTS,9960,0.11932005918624393
XGBoostTS,9980,0.11939359571174438
XGBoostTS,10000,0.1193796213021252
XGBoostTS,10020,0.11927077481892852
XGBoostTS,10040,0.11925347484620841
XGBoostTS,10060,0.11927807290022843
XGBoostTS,10080,0.11934603898784718
XGBoostTS,10100,0.11943521837544044
XGBoostTS,10120,0.11939198300101302
XGBoostTS,10140,0.1192805540187115
XGBoostTS,10160,0.1194113274003945
XGBoostTS,10180,0.11945056444424594
XGBoostTS,10200,0.1195360483190851
XGBoostTS,10220,0.1196307986112136
XGBoostTS,10240,0.11972426275214391
XGBoostTS,10260,0.1197236331237012
XGBoostTS,10280,0.11975725020711456
XGBoostTS,10300,0.11985560511916896
XGBoostTS,10320,0.11982034197244135
XGBoostTS,10340,0.11981900987781526
XGBoostTS,10360,0.1198344015521611
XGBoostTS,10380,0.11983676643008191
XGBoostTS,10400,0.11992960139563572
XGBoostTS,10420,0.11997510918125744
XGBoostTS,10440,0.11996933406013298
XGBoostTS,10460,0.11995387258270623


==> artifacts/exp6_ope/tables/summary_ope.csv <==
Agent,Mean,Std,CI_lower,CI_upper
Original,0.0902447473238867,0.006062849167927673,0.07912630160476461,0.10068213912529055
NeuralTS_tuned,0.11796898919683173,0.015821665292302455,0.09144649968658963,0.14553651489372812
BFTS,0.12530889972794695,0.00981815441594258,0.10673915032844968,0.14037623856719889
LinearTS_tuned,0.12352043374422693,0.009492364874847328,0.10998477295973833,0.14096326803113515
LinearUCB,0.11767485366243975,0.01023702114547934,0.09762502282326181,0.13999081574712047
RFTS,0.11644759229805211,0.00877605577218635,0.10107615220796362,0.12976121906685106
XGBoostTS,0.11989169394979804,0.009635759060079907,0.10257772779089548,0.13732210453541172


==> artifacts/exp6_ope/tables/weights_ess_summary.csv <==
Agent,ESS_mean,ESS_median,ESS_min,w_max_mean,w_p95_mean,w_p99_mean,n_samples_mean
BFTS,4944.3847893634575,4972.279862151125,4246.2582670546,3.333333333322224,2.977777777767853,3.333333333322224,10470.0
LinearTS_tuned,4633.766792535849,4651.205096975957,4203.945226917619,3.333333333322224,3.333333333322224,3.333333333322224,10470.0
LinearUCB,3367.386916783032,3365.7461433141934,3257.60313725517,3.333333333322224,3.333333333322224,3.333333333322224,10470.0
NeuralTS_tuned,3501.166239344197,3504.2111392997103,3131.7569268312836,3.333333333322224,3.333333333322224,3.333333333322224,10470.0
Original,7483.869924887981,7486.354389081229,7401.255087107925,3.333333333322224,1.9999999999948885,2.6666666666577776,10470.0
RFTS,5565.815729777322,5703.231607338031,4194.890950727026,3.333333333322224,2.7777777777685184,3.333333333322224,10470.0
XGBoostTS,5170.12610623265,5185.537265952838,4808.396309280147,3.333333333322224,2.8666666666571112,3.333333333322224,10470.0

